The Theory of Storage in a Power System with Stochastic Demand

Electric power systems are increasingly turning to energy storage systems to balance supply and demand. But how much storage is required? What is the optimal volume of storage in a power system and on what does it depend? In addition, what form of hedge contracts do storage facilities require? We answer these questions in the special case in which the uncertainty in the power system involves successive draws of an independent, identically-distributed random variable. We characterize the conditions for the optimal operation of, and investment in, storage and show how these conditions can be understood graphically using price-duration curves. We also characterize the optimal hedge contracts for storage units.

==> data/CaseA-Smax10-pd.csv <==
prob,price
0.9972184229158004,50.0
0.9972169485672757,50.00689655172414
0.9971714431178207,50.01379310344828
0.9971704431178207,50.02068965517241
0.9971698981723152,50.02758620689655
0.9971684229158004,50.03448275862069
0.9916037943988766,50.04137931034483
0.991555340252372,50.04827586206896
0.9914627844079565,50.0551724137931
0.9914596945169456,50.06206896551724
0.9914567449119062,50.06896551724138
0.985887691533428,50.07586206896552
0.9858382373869234,50.08275862068965
0.9856556706435978,50.08965517241379
0.985649490861576,50.09655172413793
0.985643590743507,50.10344827586207
0.9800715886679794,50.110344827586204
0.9799311236225647,50.11724137931034
0.9797460119337337,50.12413793103448
0.9797378119496917,50.13103448275862
0.9797274878780584,50.13793103448276
0.9741119290501252,50.144827586206894
0.9739234649127007,50.15172413793103
0.9737363532238695,50.15862068965517
0.9737246577812926,50.16551724137931
0.9737113850126098,50.172413793103445
0.9680048152857665,50.179310344827584
0.9678143511483419,50.186206896551724
0.9676261495684999,50.19310344827586
0.9676115036128935,50.2
0.9675517253947556,50.206896551724135
0.9617971565759025,50.213793103448275
0.9616041474929724,50.220689655172414
0.9614144706566156,50.227586206896554
0.9613968750959696,50.234482758620686
0.961244611630397,50.241379310344826
0.9554880428115438,50.248275862068965
0.9552939438376028,50.255172413793105
0.9551013164882165,50.262068965517244
0.955080772230521,50.26896551724138
0.9548369529205328,50.275862068965516
0.9490778391561742,50.282758620689656
0.9488822649257184,50.289655172413795
0.9486866879712926,50.296551724137935
0.9486192538066283,50.30344827586207
0.9483278391561741,50.310344827586206
0.9425676355008046,50.317241379310346
0.9423691107573193,50.324137931034485
0.9421705851058441,50.33103448275862
0.9420121400422696,50.33793103448276
0.94171818044631,50.3448275862069
0.9342875336731198,50.351724137931036
0.9340875336731197,50.358620689655176
0.9338875336731196,50.36551724137931
0.9336834932690792,50.37241379310345
0.9333886235641305,50.37931034482759
0.9242875336731196,50.38620689655173
0.9240875336731196,50.39310344827586
0.9238875336731195,50.4
0.9236834932690791,50.40689655172414
0.9233886235641303,50.41379310344828
0.9142875336731194,50.42068965517242
0.9140875336731193,50.42758620689655
0.9138875336731194,50.43448275862069
0.9136834932690789,50.44137931034483
0.9133886235641302,50.44827586206897
0.9042875336731192,50.4551724137931
0.9040875336731192,50.46206896551724
0.9038875336731191,50.46896551724138
0.9036834932690787,50.47586206896552
0.90338862356413,50.48275862068966
0.8942875336731191,50.48965517241379
0.8940875336731191,50.49655172413793
0.893887533673119,50.50344827586207
0.8936834932690786,50.51034482758621
0.8933886235641298,50.51724137931034
0.884287533673119,50.52413793103448
0.8840875336731189,50.53103448275862
0.8838875336731189,50.53793103448276
0.8836834932690785,50.5448275862069
0.8833886235641297,50.55172413793103
0.8742875336731188,50.55862068965517
0.8740875336731189,50.56551724137931
0.8738875336731189,50.57241379310345
0.8736834932690785,50.57931034482758
0.8733886235641297,50.58620689655172
0.864287533673119,50.59310344827586
0.864087533673119,50.6
0.863887533673119,50.60689655172414
0.8636834932690786,50.61379310344827
0.8633886235641299,50.62068965517241
0.854287533673119,50.62758620689655
0.8540875336731191,50.63448275862069
0.8538875336731191,50.641379310344824
0.8536834932690787,50.648275862068964
0.85338862356413,50.6551724137931
0.8442875336731192,50.66206896551724
0.8440875336731192,50.66896551724138
0.8438875336731192,50.675862068965515
0.8436834932690789,50.682758620689654
0.8433886235641301,50.689655172413794
0.8342875336731193,50.69655172413793
0.8340875336731193,50.703448275862065
0.8338875336731193,50.710344827586205
0.833683493269079,50.717241379310344
0.8333886235641303,50.724137931034484
0.8242875336731195,50.73103448275862
0.8240875336731195,50.737931034482756
0.8238875336731195,50.744827586206895
0.8236834932690791,50.751724137931035
0.8233886235641305,50.758620689655174
0.8142875336731196,50.765517241379314
0.8140875336731196,50.772413793103446
0.8138875336731196,50.779310344827586
0.8136834932690793,50.786206896551725
0.8133886235641306,50.793103448275865
0.8042875336731197,50.8
0.8040875336731197,50.80689655172414
0.8038875336731197,50.813793103448276
0.8036834932690794,50.820689655172416
0.8033886235641307,50.827586206896555
0.7942875336731199,50.83448275862069
0.7940875336731199,50.84137931034483
0.7938875336731199,50.84827586206897
0.7936834932690795,50.855172413793106
0.7933886235641308,50.86206896551724
0.78428753367312,50.86896551724138
0.78408753367312,50.87586206896552
0.78388753367312,50.88275862068966
0.7836834932690796,50.889655172413796
0.783388623564131,50.89655172413793
0.7742875336731201,50.90344827586207
0.7740875336731201,50.91034482758621
0.7738875336731201,50.91724137931035
0.7736834932690797,50.92413793103448
0.7733886235641311,50.93103448275862
0.7642875336731202,50.93793103448276
0.7640875336731202,50.9448275862069
0.7638875336731202,50.95172413793104
0.7636834932690799,50.95862068965517
0.7633886235641312,50.96551724137931
0.7542875336731203,50.97241379310345
0.7540875336731203,50.97931034482759
0.7538875336731203,50.98620689655172
0.75368349326908,50.99310344827586
0.7533886235641314,51.0
0.7442875336731205,55.79999999999998
0.7440875336731205,60.599999999999966
0.7438875336731205,65.40000000000003
0.7436834932690801,70.19999999999993
0.7436785427560506,70.20000000000002
0.7433886235641314,75.0
0.7342875336731205,79.79999999999998
0.7340875336731205,84.59999999999997
0.7338875336731205,89.40000000000003
0.7336834932690802,94.19999999999993
0.7336785427560507,94.20000000000002
0.7333886235641316,99.0
0.7242875336731207,99.01428571428572
0.7240875336731207,99.02857142857142
0.7238875336731208,99.04285714285714
0.7236834932690803,99.05714285714285
0.7236785427560508,99.05714285714286
0.7233886235641316,99.07142857142857
0.7142875336731207,99.08571428571429
0.7140875336731207,99.1
0.7138875336731207,99.11428571428571
0.7136834932690804,99.12857142857143
0.7133886235641318,99.14285714285714
0.7042875336731209,99.15714285714286
0.7040875336731209,99.17142857142858
0.703887533673121,99.18571428571428
0.7036834932690805,99.2
0.7033886235641318,99.21428571428571
0.6942875336731209,99.22857142857143
0.6940875336731209,99.24285714285715
0.693887533673121,99.25714285714285
0.6936834932690806,99.27142857142857
0.693388623564132,99.28571428571429
0.6842875336731211,99.3
0.6840875336731211,99.31428571428572
0.6838875336731212,99.32857142857142
0.6836834932690807,99.34285714285714
0.683388623564132,99.35714285714286
0.6742875336731211,99.37142857142857
0.6740875336731211,99.38571428571429
0.6738875336731212,99.4
0.6736834932690808,99.41428571428571
0.6733886235641322,99.42857142857143
0.6642875336731213,99.44285714285715
0.6640875336731213,99.45714285714286
0.6638875336731214,99.47142857142858
0.6636834932690809,99.48571428571428
0.6633886235641322,99.5
0.6542875336731213,99.51428571428572
0.6540875336731213,99.52857142857142
0.6538875336731214,99.54285714285714
0.653683493269081,99.55714285714285
0.6533886235641324,99.57142857142857
0.6442875336731215,99.58571428571429
0.6440875336731215,99.6
0.6438875336731216,99.61428571428571
0.6436834932690811,99.62857142857143
0.6433886235641324,99.64285714285714
0.6342875336731215,99.65714285714286
0.6340875336731215,99.67142857142858
0.6338875336731216,99.68571428571428
0.6336834932690812,99.7
0.6333886235641326,99.71428571428571
0.6242875336731217,99.72857142857143
0.6240875336731218,99.74285714285715
0.6238875336731218,99.75714285714285
0.6236834932690813,99.77142857142857
0.6233886235641326,99.78571428571429
0.6142875336731217,99.8
0.6140875336731217,99.81428571428572
0.6138875336731218,99.82857142857142
0.6136834932690814,99.84285714285714
0.6133886235641328,99.85714285714286
0.6042875336731219,99.87142857142857
0.604087533673122,99.88571428571429
0.603887533673122,99.9
0.6036834932690816,99.91428571428571
0.6033886235641328,99.92857142857143
0.5942875336731219,99.94285714285715
0.594087533673122,99.95714285714286
0.593887533673122,99.97142857142858
0.5936834932690817,99.98571428571428
0.593388623564133,100.0
0.5842875336731221,100.01428571428572
0.5840875336731222,100.02857142857142
0.5838875336731222,100.04285714285714
0.5836834932690818,100.05714285714285
0.583388623564133,100.07142857142857
0.5742875336731221,100.08571428571429
0.5740875336731222,100.1
0.5738875336731222,100.11428571428571
0.5736834932690819,100.12857142857143
0.5733886235641332,100.14285714285714
0.5642875336731223,100.15714285714286
0.5640875336731224,100.17142857142858
0.5638875336731224,100.18571428571428
0.563683493269082,100.2
0.5633886235641332,100.21428571428571
0.5542875336731223,100.22857142857143
0.5540875336731224,100.24285714285715
0.5538875336731224,100.25714285714285
0.5536834932690821,100.27142857142857
0.5533886235641334,100.28571428571429
0.5442875336731225,100.3
0.5440875336731226,100.31428571428572
0.5438875336731226,100.32857142857142
0.5436834932690822,100.34285714285714
0.5433886235641334,100.35714285714286
0.5342875336731225,100.37142857142857
0.5340875336731226,100.38571428571429
0.5338875336731226,100.4
0.5336834932690823,100.41428571428571
0.5333886235641336,100.42857142857143
0.5242875336731228,100.44285714285715
0.5240875336731228,100.45714285714286
0.5238875336731228,100.47142857142858
0.5236834932690824,100.48571428571428
0.5233886235641336,100.5
0.5142875336731227,100.51428571428572
0.5140875336731228,100.52857142857142
0.5138875336731228,100.54285714285714
0.5136834932690825,100.55714285714285
0.5133886235641338,100.57142857142857
0.504287533673123,100.58571428571429
0.504087533673123,100.6
0.503887533673123,100.61428571428571
0.5036834932690826,100.62857142857143
0.5033886235641338,100.64285714285714
0.49428753367312295,100.65714285714286
0.4940875336731232,100.67142857142858
0.49388753367312344,100.68571428571428
0.4936834932690831,100.7
0.4933886235641346,100.71428571428571
0.4842875336731238,100.72857142857143
0.48408753367312407,100.74285714285715
0.4838875336731243,100.75714285714285
0.483683493269084,100.77142857142857
0.4833886235641355,100.78571428571429
0.4742875336731247,100.8
0.47408753367312495,100.81428571428572
0.4738875336731252,100.82857142857142
0.4736834932690849,100.84285714285714
0.47338862356413636,100.85714285714286
0.4642875336731256,100.87142857142857
0.46408753367312583,100.88571428571429
0.4638875336731261,100.9
0.46368349326908576,100.91428571428571
0.46338862356413724,100.92857142857143
0.45428753367312646,100.94285714285715
0.4540875336731267,100.95714285714286
0.45388753367312695,100.97142857142858
0.45368349326908664,100.98571428571428
0.4533886235641381,101.0
0.44428753367312734,120.80000000000028
0.4440875336731276,140.59999999999985
0.44388753367312783,157.43278196818505
0.4436834932690875,158.86033544279036
0.443388623564139,160.28825018061931
0.4342875336731282,161.76106518863082
0.43408753367312847,163.19152187278263
0.4338875336731287,164.61901649048377
0.4336834932690884,166.274254360922
0.4333886235641399,167.99758731771416
0.4242875336731291,169.7462729775671
0.42408753367312935,171.49206114674357
0.4238875336731296,173.21504325523608
0.4236834932690893,174.93835591417377
0.42338862356414075,176.6618018834805
0.41428753367313,178.38968537114613
0.4140875336731302,180.156858053028
0.41388753367313047,181.87979512797543
0.41368349326909015,183.6031452548985
0.41338862356414163,185.32667045664658
0.40428753367313086,187.05029146171145
0.4040875336731311,188.80108414825378
0.40388753367313135,190.54530224944557
0.40368349326909103,192.26855902770475
0.4033886235641425,193.99213397661876
0.39428753367313174,195.7158391871032
0.394087533673132,197.4458007505018
0.39388753367313223,199.21138655543882
0.3936834932690919,200.93457386461338
0.3933886235641434,202.65819861528217
0.3842875336731326,204.38198608939456
0.38408753367313286,206.10586632530647
0.3838875336731331,207.8587330503961
0.3836834932690928,209.60136309021712
0.38338862356414427,211.32489445859207
0.3742875336731335,213.04873166496245
0.37408753367313374,214.77269609784844
0.373887533673134,216.5047288911169
0.37368349326909367,218.26872957913736
0.37338862356414515,219.9921722770751
0.3642875336731344,221.71607157085737
0.36399761266523545,223.44012128769478
0.36399652277422456,223.4401212876955
0.36388753367313487,225.16426073971815
0.36368349326909455,226.9191946399503
0.36338862356414603,228.66024354980516
0.35428753367313526,230.38404942865412
0.3540875336731355,232.10814886284368
0.35388753367313575,233.83237250339843
0.35368349326909543,235.56646966340566
0.3533886235641469,237.32889482249578
0.34428753367313614,239.05260441812047
0.3440875336731364,240.7767640052637
0.3438875336731366,242.50107593923363
0.3436834932690963,244.22547457592685
0.3433886235641478,245.98246879828378
0.334287533673137,247.72194350896655
0.33408753367313726,249.445988101292
0.3338875336731375,259.40000000000015
0.3336834932690972,279.1999999999997
0.33338862356414867,299.0
0.3242875336731379,299.01428571428573
0.32408753367313814,299.0285714285714
0.3238875336731384,299.04285714285714
0.32368349326909807,299.0571428571429
0.32338862356414955,299.07142857142856
0.3142875336731388,299.0857142857143
0.314087533673139,299.1
0.31388753367313926,299.1142857142857
0.31368349326909895,299.12857142857143
0.3133886235641504,299.14285714285717
0.30428753367313965,299.15714285714284
0.3040875336731399,299.1714285714286
0.30388753367314014,299.1857142857143
0.3036834932690998,299.2
0.3033886235641513,299.2142857142857
0.29428753367314053,299.22857142857146
0.2940875336731408,299.24285714285713
0.293887533673141,299.25714285714287
0.2936834932691007,299.27142857142854
0.2933886235641522,299.2857142857143
0.2842875336731414,299.3
0.28408753367314166,299.3142857142857
0.2838875336731419,299.3285714285714
0.2836834932691016,299.34285714285716
0.28338862356415306,299.35714285714283
0.2742875336731423,299.37142857142857
0.27408753367314254,299.3857142857143
0.2738875336731428,299.4
0.27368349326910246,299.4142857142857
0.27338862356415394,299.42857142857144
0.26428753367314317,299.4428571428571
0.2640875336731434,299.45714285714286
0.26388753367314366,299.4714285714286
0.26368349326910334,299.48571428571427
0.2633886235641548,299.5
0.25428753367314405,299.51428571428573
0.2540875336731443,299.5285714285714
0.25388753367314454,299.54285714285714
0.2536834932691042,299.5571428571429
0.2533886235641557,299.57142857142856
0.24428753367314493,299.5857142857143
0.24408753367314517,299.6
0.24388753367314542,299.6142857142857
0.2436834932691051,299.62857142857143
0.24338862356415658,299.64285714285717
0.2342875336731458,299.65714285714284
0.23408753367314605,299.6714285714286
0.2338875336731463,299.6857142857143
0.23368349326910598,299.7
0.23338862356415746,299.7142857142857
0.2242875336731467,299.72857142857146
0.22408753367314693,299.74285714285713
0.22388753367314718,299.75714285714287
0.22368349326910686,299.77142857142854
0.22338862356415834,299.7857142857143
0.21428753367314757,299.8
0.2140875336731478,299.8142857142857
0.21388753367314806,299.8285714285714
0.21368349326910774,299.84285714285716
0.21338862356415922,299.85714285714283
0.20428753367314845,299.87142857142857
0.2040875336731487,299.8857142857143
0.20388753367314894,299.9
0.20368349326910862,299.9142857142857
0.2033886235641601,299.92857142857144
0.19428753367314933,299.9428571428571
0.19408753367314957,299.95714285714286
0.19388753367314981,299.9714285714286
0.1936834932691095,299.98571428571427
0.19338862356416098,300.0
0.1842875336731502,300.01428571428573
0.18408753367315045,300.0285714285714
0.1838875336731507,300.04285714285714
0.18368349326911038,300.0571428571429
0.18338862356416186,300.07142857142856
0.17428753367315108,300.0857142857143
0.17408753367315133,300.1
0.17388753367315157,300.1142857142857
0.17368349326911126,300.12857142857143
0.17338862356416274,300.14285714285717
0.16428753367315196,300.15714285714284
0.1640875336731522,300.1714285714286
0.16388753367315245,300.1857142857143
0.16368349326911213,300.2
0.16338862356416362,300.2142857142857
0.15428753367315284,300.22857142857146
0.1540875336731531,300.24285714285713
0.15388753367315333,300.25714285714287
0.15368349326911301,300.27142857142854
0.1533886235641645,300.2857142857143
0.14428753367315372,300.3
0.14408753367315397,300.3142857142857
0.1438875336731542,300.3285714285714
0.1436834932691139,300.34285714285716
0.14338862356416537,300.35714285714283
0.1342875336731546,300.37142857142857
0.13408753367315485,300.3857142857143
0.1338875336731551,300.4
0.13368349326911477,300.4142857142857
0.13338862356416625,300.42857142857144
0.12428753367315548,300.4428571428571
0.12408753367315573,300.45714285714286
0.12388753367315597,300.4714285714286
0.12368349326911565,300.48571428571427
0.12338862356416713,300.5
0.11428753367315636,300.51428571428573
0.1140875336731566,300.5285714285714
0.11388753367315685,300.54285714285714
0.11368349326911653,300.5571428571429
0.11338862356416801,300.57142857142856
0.10428753367315724,300.5857142857143
0.10408753367315748,300.6
0.10388753367315773,300.6142857142857
0.10368349326911741,300.62857142857143
0.10338862356416889,300.64285714285717
0.09428753367315812,300.65714285714284
0.09408753367315836,300.6714285714286
0.09388753367315861,300.6857142857143
0.09368349326911829,300.7
0.09338862356416977,300.7142857142857
0.084287533673159,300.72857142857146
0.08408753367315924,300.74285714285713
0.08388753367315949,300.75714285714287
0.08368349326911917,300.77142857142854
0.08338862356417065,300.7857142857143
0.07428753367315988,300.8
0.07408753367316012,300.8142857142857
0.07388753367316037,300.8285714285714
0.07368349326912005,300.84285714285716
0.07338862356417153,300.85714285714283
0.06428753367316076,300.87142857142857
0.064087533673161,300.8857142857143
0.06388753367316125,300.9
0.06368349326912093,300.9142857142857
0.06338862356417241,300.92857142857144
0.054287533673161636,300.9428571428571
0.05408753367316188,300.95714285714286
0.053887533673162125,300.9714285714286
0.05368349326912181,300.98571428571427
0.05338862356417329,301.0
0.044287533673162516,370.800000000001
0.04408753367316276,440.60000000000196
0.043887533673163004,510.39999999999804
0.043683493269122686,580.199999999999
0.04338862356417417,650.0
0.037069110757362966,719.800000000001
0.03687058510588803,789.600000000002
0.03671618044635416,859.399999999998
0.03651359509680829,929.199999999999
0.036218725391859774,999.0
0.03268226492576287,999.0222222222222
0.03248668797133747,999.0444444444445
0.0324232043197028,999.0666666666667
0.03222232349566412,999.0888888888888
0.03193040430374505,999.1111111111111
0.0283968934426877,999.1333333333333
0.028248386177252893,999.1555555555556
0.028231863029567705,999.1777777777778
0.028032527151034436,999.2
0.027743558472144825,999.2222222222222
0.024212996308137003,999.2444444444444
0.024155499941612257,999.2666666666667
0.02413950153741229,999.2888888888889
0.023944206970909487,999.3111111111111
0.023658186989069407,999.3333333333334
0.020174694514052183,999.3555555555556
0.02016406876046606,999.3777777777777
0.020149705192782474,999.4
0.019957361139309127,999.4222222222222
0.01967428985451858,999.4444444444445
0.016281808278411414,999.4666666666667
0.016273182524825236,999.4888888888889
0.016259908848152538,999.5111111111111
0.016069989656233408,999.5333333333333
0.015835988060433404,999.5555555555555
0.01249037709726486,999.5777777777778
0.01248191092368034,999.6
0.012471588668027112,999.6222222222223
0.012284618173157513,999.6444444444444
0.01214310182479239,999.6666666666666
0.008799490861623793,999.6888888888889
0.008792114579050159,999.7111111111111
0.008784742836426385,999.7333333333333
0.008600721038606318,999.7555555555556
0.008551670643645815,999.7777777777778
0.005208219260478875,999.8
0.00520379439892471,999.8222222222222
0.005155340252420149,999.8444444444444
0.00506332935351006,999.8666666666667
0.005060784408004615,999.8888888888889
0.0017184229158485609,999.9111111111112
0.0017169485673238505,999.9333333333333
0.0016714431178688205,999.9555555555555
0.0016704431178687917,999.9777777777778
4.8183679268731794e-14,1000.0


==> data/CaseA-Smax10-sd.csv <==
s,xs,mb
0.0,0.32892173543190417,38.787749979345655
0.01,0.0003678658400145659,38.838406423595806
0.02,2.3305490838531273e-05,38.88906305343704
0.030000000000000006,0.0003689221675084002,38.93971890818204
0.04,0.00038257704341190075,38.990374981903756
0.05,0.017632596983122986,39.21124824813592
0.06000000000000001,0.0003983924313396669,39.45990366544616
0.07,0.0003610747486098572,39.708561485949126
0.08,2.963094240922181e-05,39.9572160407876
0.09,0.0003544900665224803,40.20587096691393
0.1,2.258733745329692e-05,40.45452535340674
0.11000000000000001,1.540962619252684e-05,40.50524864131632
0.12000000000000002,1.5481654896551706e-06,40.555971869829534
0.13,7.743102035358251e-06,40.606694913502245
0.14,1.1500491417789034e-06,40.65741450414844
0.15,4.891009045556798e-07,40.70813872394016
0.16,8.686373068601393e-06,40.75886272135947
0.17,1.5220637013015494e-05,40.809588421187215
0.18,8.30989492350049e-06,40.86031054385418
0.19,0.00036786584001457357,40.911035224540775
0.2,2.3305490838546583e-05,40.96176060556149
0.21000000000000002,0.00036892216750840595,41.01248601532888
0.22000000000000003,0.00038257704341190747,41.063211610687354
0.23000000000000004,0.017632596983122997,41.11393643094959
0.24000000000000005,0.00036799563572519235,41.16466147018855
0.25,3.0396795614453492e-05,41.38560370193795
0.26,0.00036107474860987534,41.63432808476544
0.27,0.000384121008931748,41.88305487078565
0.28,2.258733745329022e-05,42.13177839114137
0.29000000000000004,1.5409626192530667e-05,42.38050228278493
0.3,1.5481654897058797e-06,42.62922563479498
0.31,7.743102035386954e-06,42.680017888221805
0.32,1.150049141793255e-06,42.73081008225226
0.33,4.89100904580556e-07,42.78160209144222
0.34,7.873156972641053e-06,42.83239064760565
0.35,8.132160959612972e-07,42.88318383291461
0.36,1.5220637013021235e-05,42.933976795851166
0.37,0.0003761757349380367,42.984771461196146
0.38,2.330549083853893e-05,43.03556254938036
0.39,0.00036892216750840113,43.08635619558419
0.4,0.00038257704341185386,43.13715054212214
0.41000000000000003,0.01763259698312293,43.18794491740678
0.42000000000000004,0.0003679956357251885,43.2387394782825
0.43,3.0396795614445838e-05,43.2387394782825
0.44000000000000006,0.0003610747486098198,43.34032726881817
0.45,2.963094240918354e-05,43.56133846608482
0.4600000000000001,0.0003544900665224908,43.810131814429546
0.47000000000000003,2.258733745327874e-05,44.058927565967
0.4800000000000001,1.6957791682205927e-05,44.30772005183995
0.49000000000000005,7.743102035347726e-06,44.55651290900076
0.5,1.1500491417607248e-06,44.805305226528056
0.51,4.891009045154953e-07,44.85616644547211
0.52,7.87315697264488e-06,44.90702760501982
0.53,8.132160959459888e-07,44.95788857972701
0.54,1.522063701299253e-05,45.00874610140769
0.55,8.309894923451694e-06,45.059608252233886
0.56,0.0003678658400145697,45.110470180687685
0.5700000000000001,2.330549083854467e-05,45.1613338115499
0.5800000000000001,0.0007514992109203143,45.212193865251365
0.5900000000000001,0.01763259698312299,45.26305647697243
0.6,0.0003679956357251971,45.31391978902762
0.6100000000000001,3.0396795614461146e-05,45.364783129829505
0.62,0.00036107474860987723,45.415646656222464
0.6300000000000001,2.9630942409233292e-05,45.466509407519176
0.64,0.0003544900665225109,45.517372377792626
0.65,2.2587337453285437e-05,45.73845254057651
0.66,1.5409626192529708e-05,45.98731485443848
0.67,1.5481654896943984e-06,46.23617957149317
0.68,7.743102035386954e-06,46.48504102288337
0.6900000000000001,1.6391500463833787e-06,46.73390284556142
0.7,7.873156972649664e-06,46.98276412860595
0.7100000000000001,8.132160959498159e-07,47.03369431306726
0.72,1.522063701302219e-05,47.0846244381322
0.7300000000000001,8.309894923489966e-06,47.13555437835664
0.74,0.0003678658400145697,47.18648086555455
0.75,2.3305490838543714e-05,47.237411981898
0.76,0.0003689221675084002,47.28834287586903
0.77,0.0003825770434119055,47.33927547224849
0.78,0.01763259698312299,47.390204491467195
0.79,0.0003983924313396717,47.441136068705504
0.8,0.00036107474860987534,47.49206834627793
0.8099999999999999,2.9630942409233292e-05,47.49206834627793
0.8200000000000001,0.00035449006652250805,47.59393314450726
0.8300000000000001,2.258733745328735e-05,47.64486486132122
0.8400000000000001,1.5409626192531622e-05,47.6957967971119
0.85,1.5481654896963118e-06,47.91694592541303
0.86,7.743102035389824e-06,47.91694592541303
0.8700000000000001,1.1500491417951688e-06,48.41481088736417
0.8800000000000001,4.891009045824695e-07,48.66374130427161
0.89,7.87315697264775e-06,48.912672092466906
0.9,1.603385310896818e-05,49.161602341028676
0.9099999999999999,8.30989492348901e-06,49.161602341028676
0.9200000000000002,0.0003678658400145659,49.26360058158941
0.93,2.330549083854467e-05,49.314599487331094
0.9400000000000001,0.000368922167508404,49.36559494004624
0.95,0.0003825770434119036,49.41659502190693
0.9600000000000002,0.017632596983122986,49.46759488139521
0.9700000000000001,0.0003679956357251866,49.518596443291905
0.9800000000000001,3.039679561445732e-05,49.56959442802785
0.99,0.0003610747486098792,49.6205949707834
1.0,0.5515435298632504,49.67159621387308


==> data/CaseA-Smax10.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,50.3448275862069,50.172413793103445,50.0,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,544.1923117263714,-795.0543806918886,50.13394946006429
0.98,50.41379310344828,50.241379310344826,50.06896551724138,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,543.8474841401644,-795.0543806918886,50.20291497730565
0.96,50.48275862068966,50.310344827586206,50.13793103448276,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,543.5026565539575,-795.0543806918886,50.271880494547034
0.94,50.55172413793103,50.37931034482759,50.206896551724135,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,543.1578289677507,-795.0543806918886,50.3408460117884
0.92,50.62068965517241,50.44827586206897,50.275862068965516,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,542.8130013815437,-795.0543806918886,50.409811529029795
0.9,50.689655172413794,50.51724137931034,50.3448275862069,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,542.4681737953368,-795.0543806918886,50.478777046271176
0.88,50.758620689655174,50.58620689655172,50.41379310344828,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,542.12334620913,-795.0543806918886,50.54774256351254
0.86,50.827586206896555,50.6551724137931,50.48275862068966,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,541.778518622923,-795.0543806918886,50.61670808075394
0.84,50.89655172413793,50.724137931034484,50.55172413793103,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,541.4336910367161,-795.0543806918886,50.68567359799531
0.82,50.96551724137931,50.793103448275865,50.62068965517241,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,541.0888634505092,-795.0543806918886,50.754639115236714
0.8,75.0,50.86206896551724,50.689655172413794,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,540.7440358643023,-795.0543806918886,58.945149450266186
0.78,99.07142857142857,50.93103448275862,50.758620689655174,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,540.3992082780954,-795.0543806918886,67.9619882111786
0.76,99.21428571428571,51.0,50.827586206896555,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,540.0543806918886,-795.0543806918886,69.1107957579351
0.74,99.35714285714286,99.0,50.89655172413793,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,300.0543806918886,-795.0543806918886,70.2603421413765
0.72,99.5,99.14285714285714,50.96551724137931,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,299.34009497760286,-795.0543806918886,71.36929536950394
0.7,99.64285714285714,99.28571428571429,75.0,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,298.6258092633171,-795.0543806918886,85.73065783355366
0.68,99.78571428571429,99.42857142857143,99.07142857142857,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,297.9115235490314,-795.0543806918886,99.34889531013313
0.66,99.92857142857143,99.57142857142857,99.21428571428571,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,297.1972378347457,-795.0543806918886,99.49175245299026
0.64,100.07142857142857,99.71428571428571,99.35714285714286,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,296.48295212046,-795.0543806918886,99.63460959584741
0.62,100.21428571428571,99.85714285714286,99.5,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,295.76866640617425,-795.0543806918886,99.77746673870458
0.6,100.35714285714286,100.0,99.64285714285714,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,295.0543806918886,-795.0543806918886,99.9203238815617
0.58,100.5,100.14285714285714,99.78571428571429,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,294.34009497760286,-795.0543806918886,100.06318102441884
0.56,100.64285714285714,100.28571428571429,99.92857142857143,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,293.6258092633171,-795.0543806918886,100.20603816727598
0.54,100.78571428571429,100.42857142857143,100.07142857142857,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,292.9115235490314,-795.0543806918886,100.34889531013314
0.52,100.92857142857143,100.57142857142857,100.21428571428571,159.0108761383777,159.0108761383777,159.0108761383777,10.0,10.0,10.0,-0.0,292.1972378347457,-795.0543806918886,100.49175245299026
0.5,160.95456408936013,100.71428571428571,100.35714285714286,160.95457334112476,159.0108761383777,159.0108761383777,9.60560175092045,10.0,10.0,-0.0,291.48295212046,-795.0543806918886,121.30124696169946
0.48,176.4972224001445,100.85714285714286,100.5,176.49740133513805,159.0108761383777,159.0108761383777,7.762600013486242,10.0,10.0,-0.0,290.76866640617425,-795.0543806918886,128.11641031599106
0.46,193.9934941474405,101.0,100.64285714285714,193.99358764964774,159.0108761383777,159.0108761383777,5.939329168178261,10.0,10.0,-0.0,290.0543806918886,-795.0543806918886,135.8017523253462
0.44,211.4917281943467,168.24940159726387,100.78571428571429,211.49178592774027,168.2497201595277,159.0108761383777,4.116078645734753,8.679290102621493,10.0,-0.0,0.001172082984372624,-619.0395301517863,143.8562700617153
0.42,228.98737445304124,185.42193595887252,100.92857142857143,228.98737895253942,185.42220767617926,159.0108761383777,2.292801807601407,6.852749572486658,10.0,-0.0,0.0005034241238831497,-343.54091600157346,152.2741481303019
0.4,246.37804432420873,202.5960814618573,160.95456408936013,246.3776536743416,202.59614146192294,160.95457334112476,0.4684611482256713,5.026223651130536,9.60560175092045,-0.0,1.5734207892777592e-06,-5.312810534090195,194.03021836317268
0.38,299.07142857142856,219.77489688425266,176.4972224001445,250.44919031462294,219.77463342294635,176.49740133513805,0.0,3.1997437719489525,7.762600013486242,0.00047429785752374563,-0.0,395.65065258729504,222.79507444853084
0.36,299.2142857142857,236.96265194951025,193.9934941474405,250.44919031462294,236.96214163574808,193.99358764964774,0.0,1.3733549660176578,5.939329168178261,0.0018507268713218354,-0.0,859.3775742051062,234.9892326859108
0.34,299.35714285714283,299.0,211.4917281943467,250.44919031462294,250.44919031462294,211.49178592774027,0.0,0.0,4.116078645734753,242.7540484268853,-0.0,1252.2459515731148,246.80846857813304
0.32,299.5,299.14285714285717,228.98737445304124,250.44919031462294,250.44919031462294,228.98737895253942,0.0,0.0,2.292801807601407,243.46833414117114,-0.0,1252.2459515731148,258.2475765993316
0.3,299.64285714285717,299.2857142857143,246.37804432420873,250.44919031462294,250.44919031462294,246.3776536743416,0.0,0.0,0.4684611482256713,244.1826198554567,-0.0,1252.2459515731148,269.2719288960774
0.28,299.7857142857143,299.42857142857144,299.07142857142856,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,244.89690556974253,-0.0,1252.2459515731148,299.3488953101331
0.26,299.92857142857144,299.57142857142856,299.2142857142857,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,245.61119128402808,-0.0,1252.2459515731148,299.49175245299034
0.24,300.07142857142856,299.7142857142857,299.35714285714283,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,246.32547699831392,-0.0,1252.2459515731148,299.6346095958475
0.22,300.2142857142857,299.85714285714283,299.5,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,247.03976271259947,-0.0,1252.2459515731148,299.7774667387047
0.2,300.35714285714283,300.0,299.64285714285717,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,247.7540484268853,-0.0,1252.2459515731148,299.9203238815618
0.18,300.5,300.14285714285717,299.7857142857143,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,248.46833414117114,-0.0,1252.2459515731148,300.0631810244189
0.16,300.64285714285717,300.2857142857143,299.92857142857144,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,249.1826198554567,-0.0,1252.2459515731148,300.2060381672761
0.14,300.7857142857143,300.42857142857144,300.07142857142856,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,249.89690556974253,-0.0,1252.2459515731148,300.3488953101331
0.12,300.92857142857144,300.57142857142856,300.2142857142857,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,250.61119128402808,-0.0,1252.2459515731148,300.49175245299034
0.1,650.0,300.7142857142857,300.35714285714283,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,251.32547699831392,-0.0,1252.2459515731148,418.8811303165004
0.08,999.1111111111111,300.85714285714283,300.5,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,252.03976271259947,-0.0,1252.2459515731148,549.1326834886278
0.06,999.3333333333334,301.0,300.64285714285717,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,252.7540484268853,-0.0,1252.2459515731148,564.6430123839004
0.04,999.5555555555555,999.0,300.7857142857143,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,3742.7540484268857,-0.0,1252.2459515731148,580.1421956139727
0.02,999.7777777777778,999.2222222222222,300.92857142857144,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,3743.865159537996,-0.0,1252.2459515731148,595.028473923134
0.0,1000.0,999.4444444444445,650.0,250.44919031462294,250.44919031462294,250.44919031462294,0.0,0.0,0.0,3744.976270649108,-0.0,1252.2459515731148,802.8436482700138


==> data/CaseA-Smax100.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,100.16949152542372,50.42016806722689,50.0,104.6415968535051,104.6415968535051,104.6415968535051
0.99,100.20338983050847,50.436974789915965,50.016806722689076,104.6415968535051,104.6415968535051,104.6415968535051
0.98,100.23728813559322,50.45378151260504,50.03361344537815,104.6415968535051,104.6415968535051,104.6415968535051
0.97,100.27118644067797,50.470588235294116,50.05042016806723,104.6415968535051,104.6415968535051,104.6415968535051
0.96,100.30508474576271,50.48739495798319,50.0672268907563,104.6415968535051,104.6415968535051,104.6415968535051
0.95,100.33898305084746,75.0,50.08403361344538,104.6415968535051,104.6415968535051,104.6415968535051
0.94,100.37288135593221,99.52542372881356,50.10084033613445,104.6415968535051,104.6415968535051,104.6415968535051
0.93,100.40677966101696,99.55932203389831,50.11764705882353,104.6415968535051,104.6415968535051,104.6415968535051
0.92,100.44067796610169,99.59322033898304,50.134453781512605,104.6415968535051,104.6415968535051,104.6415968535051
0.91,100.47457627118644,99.62711864406779,50.15126050420168,104.6415968535051,104.6415968535051,104.6415968535051
0.9,104.64160062173579,99.66101694915254,50.168067226890756,104.6415968535051,104.6415968535051,104.6415968535051
0.89,105.81657440892118,99.69491525423729,50.18487394957983,105.72163401687806,104.6415968535051,104.6415968535051
0.88,107.38060630302476,99.72881355932203,50.20168067226891,107.28520314986662,104.6415968535051,104.6415968535051
0.87,109.03307457594698,99.76271186440678,50.21848739495798,108.9371931669144,104.6415968535051,104.6415968535051
0.86,110.7739210984083,99.79661016949153,50.23529411764706,110.67754550399482,104.6415968535051,104.6415968535051
0.85,112.60308798428846,99.83050847457628,50.252100840336134,112.50620166498022,104.6415968535051,104.6415968535051
0.84,114.52051740023134,99.86440677966101,50.26890756302521,114.42310322205283,104.6415968535051,104.6415968535051
0.83,116.5261515655996,99.89830508474576,50.285714285714285,116.4281918156285,104.6415968535051,104.6415968535051
0.82,118.61993275240124,99.9322033898305,50.30252100840336,118.52178713794001,104.6415968535051,104.6415968535051
0.81,120.8018032852556,99.96610169491525,50.319327731092436,120.70372502971588,104.6415968535051,104.6415968535051
0.8,123.06662859582593,100.0,50.33613445378151,122.97375196117154,104.6415968535051,104.6415968535051
0.79,125.45965063028729,100.03389830508475,50.35294117647059,125.37183566156715,104.6415968535051,104.6415968535051
0.78,127.94198502915856,100.0677966101695,50.36974789915966,127.8542794355956,104.6415968535051,104.6415968535051
0.77,130.42448958155254,100.10169491525424,50.38655462184874,130.33689337064456,104.6415968535051,104.6415968535051
0.76,132.90716428747487,100.13559322033899,50.403361344537814,132.81967746671387,104.6415968535051,104.6415968535051
0.75,135.3900091469199,100.16949152542372,50.42016806722689,135.3026317238041,104.6415968535051,104.6415968535051
0.74,137.873024159882,100.20338983050847,50.436974789915965,137.78575614191473,104.6415968535051,104.6415968535051
0.73,140.35620932637244,100.23728813559322,50.45378151260504,140.26905072104603,104.6415968535051,104.6415968535051
0.72,142.83956464638558,100.27118644067797,50.470588235294116,142.75251546119804,104.6415968535051,104.6415968535051
0.71,145.32309011992143,100.30508474576271,50.48739495798319,145.2361503623703,104.6415968535051,104.6415968535051
0.7,147.80678574698564,100.33898305084746,75.0,147.71995542456364,104.6415968535051,104.6415968535051
0.69,150.2906515275669,100.37288135593221,99.52542372881356,150.20393064777747,104.6415968535051,104.6415968535051
0.68,152.7746874616765,100.40677966101696,99.55932203389831,152.6880760320113,104.6415968535051,104.6415968535051
0.67,155.25889354930882,100.44067796610169,99.59322033898304,155.17239157726652,104.6415968535051,104.6415968535051
0.66,157.74326979046384,100.47457627118644,99.62711864406779,157.65687728354203,104.6415968535051,104.6415968535051
0.65,160.22781618514156,104.78376386458433,99.66101694915254,160.1415331508381,104.83313002242993,104.6415968535051
0.64,162.712532733342,106.29001429415555,99.69491525423729,162.62635917915486,106.33868994538602,104.6415968535051
0.63,165.19741943506511,107.88110640320943,99.72881355932203,165.11135536849207,107.92990257273256,104.6415968535051
0.62,167.6824762903166,109.56060978027821,99.76271186440678,167.59652171885,109.60952021595212,104.6415968535051
0.61,170.16770329908513,111.32846617519272,99.79661016949153,170.08185823022853,111.37748433093593,104.6415968535051
0.6,172.5818395900865,113.18461739904302,99.83050847457628,172.54699528064,113.23373644221253,104.6415968535051
0.59,174.75223445697623,115.1290053240993,99.86440677966101,174.7683801667213,115.17821814286135,104.6415968535051
0.58,176.7500636942913,117.16157188371565,99.89830508474576,176.76629742994973,117.21087109442769,104.6415968535051
0.57,178.74789293160072,119.28225907227358,99.9322033898305,178.76421469317825,119.3316370268358,104.6415968535051
0.56,180.74572216891013,121.4910089450971,99.96610169491525,180.76213195640636,121.54045773830359,104.6415968535051
0.55,182.74355140621955,123.79120770007452,100.0,182.76004921963505,123.82407540249682,104.6415968535051
0.54,184.74138064353463,126.20628327441707,100.03389830508475,184.7579664828635,126.22251874279965,104.6415968535051
0.53,186.73920988084404,128.6886291805973,100.0677966101695,186.75588374609202,128.7048277004521,104.6415968535051
0.52,188.73703911815346,131.17114523751752,100.10169491525424,188.75380100932048,131.18730680630986,104.6415968535051
0.51,190.73486835546288,133.65383144517207,100.13559322033899,190.75171827254883,133.66995606037264,104.6415968535051
0.5,193.7494054496381,136.13668780356096,100.16949152542372,193.040257223954,136.1527754626406,104.6415968535051
0.49,200.24340809472406,138.61971431268984,100.20338983050847,198.80832360222752,138.63576501311337,104.6415968535051
0.48,209.20025920860243,141.1029109725587,100.23728813559322,207.76538223526754,141.11892471179127,104.6415968535051
0.47,218.15721063206897,143.5862777831619,100.27118644067797,216.7226142607756,143.60225455867408,104.6415968535051
0.46,227.11433511986056,146.0698147445051,100.30508474576271,225.68001935602976,146.08575455376197,104.6415968535051
0.45,236.0716326719772,148.55352185658828,100.33898305084746,234.63759752103027,148.56942469705515,104.6415968535051
0.44,245.0291032884189,151.0373991194058,100.37288135593221,243.59534875577725,151.05326498855328,104.6415968535051
0.43,253.98674696918,153.52144653295764,100.40677966101696,252.5532730602701,153.5372754282564,104.6415968535051
0.42,262.9445637142718,156.00566409724948,100.44067796610169,261.51137043450973,156.02145601616428,104.6415968535051
0.41,271.90255352368297,158.4900518122813,100.47457627118644,270.46964087849534,158.5058067522776,104.6415968535051
0.4,280.86071639741925,160.97460967805313,104.98668936651521,279.42808439222694,160.99032763659596,105.10652666492285
0.39,299.52542372881356,163.45933769455362,106.50420100979485,282.6952295976712,163.47501866911927,106.62236229469198
0.38,299.5593220338983,165.94423586179977,108.10782932316485,282.6952295976712,165.95987984984762,108.2262832842996
0.37,299.59322033898303,168.42930417978025,109.79987045052201,282.6952295976712,168.444911178781,109.91860191127904
0.36,299.6271186440678,170.9145426485007,111.58026655992981,282.6952295976712,170.93011265591934,111.6992596301708
0.35,299.66101694915255,173.25394492251345,113.44895986982337,282.6952295976712,173.24530757093015,113.5681979638088
0.34,299.6949152542373,175.34958368796362,115.40589264896417,282.6952295976712,175.31674260608588,115.52535850324652
0.33,299.728813559322,177.34738021492043,117.45100721636089,282.6952295976712,177.3145093976159,117.57068290768406
0.32,299.76271186440675,179.34517674187725,119.58424594124114,282.6952295976712,179.31227618914545,119.70411290439343
0.31,299.79661016949154,181.34297326883407,121.80555124297223,282.6952295976712,181.31004298067546,121.92559028864726
0.3,299.8305084745763,183.3407697957909,124.13562538821623,282.6952295976712,183.30780977220564,124.27873125582221
0.29,299.864406779661,185.3385663227477,126.574335515992,282.6952295976712,185.30557656373554,126.7403839971275
0.28,299.89830508474574,187.33636284970453,129.05675789578976,282.6952295976712,187.3033433552656,129.22271669020026
0.27,299.93220338983053,189.33415937666135,131.53935042993032,282.6952295976712,189.30111014679576,131.70521953146167
0.26,299.96610169491527,191.33195590362382,134.0221131184024,282.6952295976712,191.29887693832566,134.18789252091193
0.25,300.0,195.41282875527537,136.50504596120595,282.6952295976712,195.72462437611972,136.6707356585506
0.24,300.03389830508473,202.97307254455296,138.98814895835233,282.6952295976712,203.6296639845038,139.15374894437852
0.23,300.06779661016947,211.930050589791,141.4714221098302,282.6952295976712,212.5861000526219,141.63693237839507
0.22,300.10169491525426,220.8872017021877,143.9548654156509,282.6952295976712,221.54270917742582,144.1202859606004
0.21,300.135593220339,229.84452588174307,146.43847887580307,282.6952295976712,230.49949135891583,146.6038096909947
0.2,300.1694915254237,238.8020231284571,148.9222624902924,282.6952295976712,239.4564465970916,149.08750356957788
0.19,300.20338983050846,247.75969344232982,151.4062162591189,282.6952295976712,248.41421388862398,151.57136759634966
0.18,300.23728813559325,256.71753682336123,153.8903401822769,282.6952295976712,257.3721905850563,154.05540177131027
0.17,300.271186440678,265.6755532715513,156.3746342597777,282.6952295976712,266.330340351222,156.5396060944601
0.16,300.3050847457627,274.63374278689435,158.85909849161,282.6952295976712,275.28866318712176,159.02398056579818
0.15,300.33898305084745,282.695234330533,161.34373287777947,282.6952295976712,282.6952295976712,161.50852518532525
0.14,300.3728813559322,299.52542372881356,163.8285374182861,282.6952295976712,282.6952295976712,163.9932399530412
0.13,300.40677966101697,299.5593220338983,166.31351211312986,282.6952295976712,282.6952295976712,166.47812486894586
0.12,300.4406779661017,299.59322033898303,168.79865696230513,282.6952295976712,282.6952295976712,168.96317993303944
0.11,300.47457627118644,299.6271186440678,171.28397196581756,282.6952295976712,282.6952295976712,171.4484051453218
0.1,650.0,299.66101694915255,173.58908237640512,282.6952295976712,282.6952295976712,173.69475434726166
0.09,999.5384615384615,299.6949152542373,175.65041213613353,282.6952295976712,282.6952295976712,175.69733170647447
0.08,999.5897435897435,299.728813559322,177.64825091511602,282.6952295976712,282.6952295976712,177.69509830739673
0.07,999.6410256410256,299.76271186440675,179.64608969409852,282.6952295976712,282.6952295976712,179.6928649083188
0.06,999.6923076923077,299.79661016949154,181.64392847308102,282.6952295976712,282.6952295976712,181.6906315092407
0.05,999.7435897435897,299.8305084745763,183.64176725206352,282.6952295976712,282.6952295976712,183.68839811016284
0.04,999.7948717948718,299.864406779661,185.63960603104036,282.6952295976712,282.6952295976712,185.68616471108487
0.03,999.8461538461538,299.89830508474574,187.63744481002286,282.6952295976712,282.6952295976712,187.6839313120069
0.02,999.8974358974359,299.93220338983053,189.63528358900535,282.6952295976712,282.6952295976712,189.68169791292934
0.01,999.9487179487179,299.96610169491527,191.63312236798785,282.6952295976712,282.6952295976712,191.67946451385117
0.0,1000.0,300.0,196.20430603391236,282.6952295976712,282.6952295976712,197.0878005694752


==> data/CaseA-Smax2-pd.csv <==
prob,price
0.9970147955673658,50.0
0.997014790618355,50.00344827586207
0.99701478081833,50.00689655172414
0.9970147759182564,50.01034482758621
0.9970142859172372,50.01379310344828
0.9970137959128174,50.01724137931034
0.9970137958618572,50.02068965517241
0.9969647958618572,50.02413793103448
0.9969647957143668,50.02758620689655
0.9969647955673658,50.03103448275862
0.996964790618355,50.03448275862069
0.9909943719530617,50.03793103448276
0.9909943571549662,50.04137931034483
0.990994327754769,50.0448275862069
0.9909933477522749,50.04827586206896
0.9909923677472916,50.05172413793103
0.9909913876365317,50.0551724137931
0.9909423874380813,50.05862068965517
0.9908443872910803,50.06206896551724
0.9908443867020976,50.06551724137931
0.9908443718550648,50.06896551724138
0.9829591624734197,50.07241379310345
0.9829591330732226,50.07586206896552
0.9829591036730254,50.07931034482758
0.9829571436689486,50.08275862068965
0.982956163660109,50.08620689655172
0.9829551835493491,50.08965517241379
0.9828571831524481,50.09310344827586
0.9827591828584461,50.09655172413793
0.9827591822694635,50.1
0.9827591624734198,50.10344827586207
0.9729591624734197,50.10689655172414
0.9729591330732226,50.110344827586204
0.9729591036730254,50.11379310344827
0.9729571436689486,50.11724137931034
0.972956163660109,50.12068965517241
0.9729551835493491,50.12413793103448
0.9728571831524481,50.12758620689655
0.9727591828584461,50.13103448275862
0.9727591822694635,50.13448275862069
0.9727591624734198,50.13793103448276
0.9629591624734197,50.141379310344824
0.9629591330732226,50.144827586206894
0.9629591036730254,50.148275862068964
0.9629571436689486,50.15172413793103
0.9629561636601089,50.1551724137931
0.9629551835493491,50.15862068965517
0.9628571831524481,50.16206896551724
0.9627591828584461,50.16551724137931
0.9627591822694634,50.16896551724138
0.9627591624734197,50.172413793103445
0.9529591624734197,50.175862068965515
0.9529591330732226,50.179310344827584
0.9529591036730254,50.182758620689654
0.9529571436689486,50.186206896551724
0.9529561636601089,50.189655172413794
0.952955183549349,50.19310344827586
0.9528571831524482,50.19655172413793
0.9527591828584462,50.2
0.9527591822694634,50.203448275862065
0.9527591624734197,50.206896551724135
0.9429591624734197,50.210344827586205
0.9429591330732225,50.213793103448275
0.9429591036730254,50.217241379310344
0.9429571436689486,50.220689655172414
0.9429561636601089,50.224137931034484
0.9429551835493492,50.227586206896554
0.9428571831524482,50.23103448275862
0.9427591828584462,50.234482758620686
0.9427591822694635,50.237931034482756
0.9427591624734197,50.241379310344826
0.9329591624734198,50.244827586206895
0.9329591330732225,50.248275862068965
0.9329591036730254,50.251724137931035
0.9329571436689486,50.255172413793105
0.9329561636601089,50.258620689655174
0.932955183549349,50.262068965517244
0.9328571831524481,50.265517241379314
0.9327591828584462,50.26896551724138
0.9327591822694634,50.272413793103446
0.9327591624734197,50.275862068965516
0.9229591624734197,50.279310344827586
0.9229591330732225,50.282758620689656
0.9229591036730254,50.286206896551725
0.9229571436689485,50.289655172413795
0.9229561636601089,50.293103448275865
0.922955183549349,50.296551724137935
0.9228571831524481,50.3
0.9227591828584462,50.30344827586207
0.9227591822694634,50.30689655172414
0.9227591624734197,50.310344827586206
0.9129591624734197,50.313793103448276
0.9129591330732225,50.317241379310346
0.9129591036730254,50.320689655172416
0.9129571436689485,50.324137931034485
0.9129561636601089,50.327586206896555
0.912955183549349,50.33103448275862
0.912857183152448,50.33448275862069
0.912759182858446,50.33793103448276
0.9127591822694634,50.34137931034483
0.9127591624734197,50.3448275862069
0.9029591624734197,50.34827586206897
0.9029591330732225,50.351724137931036
0.9029591036730253,50.355172413793106
0.9029571436689485,50.358620689655176
0.9029561636601089,50.36206896551724
0.902955183549349,50.36551724137931
0.902857183152448,50.36896551724138
0.902759182858446,50.37241379310345
0.9027591822694634,50.37586206896552
0.9027591624734196,50.37931034482759
0.8929591624734197,50.38275862068966
0.8929591330732225,50.38620689655173
0.8929591036730252,50.389655172413796
0.8929571436689484,50.39310344827586
0.8929561636601088,50.39655172413793
0.892955183549349,50.4
0.892857183152448,50.40344827586207
0.892759182858446,50.40689655172414
0.8927591822694633,50.41034482758621
0.8927591624734196,50.41379310344828
0.8829591624734195,50.41724137931035
0.8829591330732224,50.42068965517242
0.8829591036730252,50.42413793103448
0.8829571436689484,50.42758620689655
0.8829561636601088,50.43103448275862
0.8829551835493489,50.43448275862069
0.882857183152448,50.43793103448276
0.882759182858446,50.44137931034483
0.8827591822694633,50.4448275862069
0.8827591624734196,50.44827586206897
0.8729591624734195,50.45172413793104
0.8729591330732224,50.4551724137931
0.8729591036730252,50.45862068965517
0.8729571436689484,50.46206896551724
0.8729561636601088,50.46551724137931
0.8729551835493489,50.46896551724138
0.8728571831524479,50.47241379310345
0.872759182858446,50.47586206896552
0.8727591822694633,50.47931034482759
0.8727591624734196,50.48275862068966
0.8629591624734196,50.48620689655172
0.8629591330732224,50.48965517241379
0.8629591036730252,50.49310344827586
0.8629571436689484,50.49655172413793
0.8629561636601087,50.5
0.8629551835493489,50.50344827586207
0.8628571831524479,50.50689655172414
0.862759182858446,50.51034482758621
0.8627591822694634,50.51379310344828
0.8627591624734197,50.51724137931034
0.8529591624734196,50.52068965517241
0.8529591330732225,50.52413793103448
0.8529591036730252,50.52758620689655
0.8529571436689484,50.53103448275862
0.8529561636601087,50.53448275862069
0.8529551835493488,50.53793103448276
0.852857183152448,50.54137931034483
0.852759182858446,50.5448275862069
0.8527591822694633,50.54827586206896
0.8527591624734197,50.55172413793103
0.8429591624734196,50.5551724137931
0.8429591330732225,50.55862068965517
0.8429591036730253,50.56206896551724
0.8429571436689485,50.56551724137931
0.8429561636601088,50.56896551724138
0.842955183549349,50.57241379310345
0.842857183152448,50.57586206896552
0.842759182858446,50.57931034482758
0.8427591822694633,50.58275862068965
0.8427591624734196,50.58620689655172
0.8329591624734196,50.58965517241379
0.8329591330732224,50.59310344827586
0.8329591036730253,50.59655172413793
0.8329571436689485,50.6
0.8329561636601088,50.60344827586207
0.8329551835493489,50.60689655172414
0.8328571831524479,50.610344827586204
0.832759182858446,50.61379310344827
0.8327591822694633,50.61724137931034
0.8327591624734196,50.62068965517241
0.8229591624734196,50.62413793103448
0.8229591330732224,50.62758620689655
0.8229591036730253,50.63103448275862
0.8229571436689485,50.63448275862069
0.8229561636601088,50.63793103448276
0.8229551835493489,50.641379310344824
0.822857183152448,50.644827586206894
0.8227591828584461,50.648275862068964
0.8227591822694633,50.65172413793103
0.8227591624734196,50.6551724137931
0.8129591624734197,50.65862068965517
0.8129591330732224,50.66206896551724
0.8129591036730253,50.66551724137931
0.8129571436689484,50.66896551724138
0.8129561636601088,50.672413793103445
0.8129551835493489,50.675862068965515
0.812857183152448,50.679310344827584
0.8127591828584461,50.682758620689654
0.8127591822694634,50.686206896551724
0.8127591624734197,50.689655172413794
0.8029591624734197,50.69310344827586
0.8029591330732225,50.69655172413793
0.8029591036730253,50.7
0.8029571436689484,50.703448275862065
0.8029561636601088,50.706896551724135
0.8029551835493489,50.710344827586205
0.802857183152448,50.713793103448275
0.802759182858446,50.717241379310344
0.8027591822694634,50.720689655172414
0.8027591624734197,50.724137931034484
0.7929591624734197,50.727586206896554
0.7929591330732225,50.73103448275862
0.7929591036730254,50.734482758620686
0.7929571436689485,50.737931034482756
0.7929561636601089,50.741379310344826
0.792955183549349,50.744827586206895
0.792857183152448,50.748275862068965
0.7927591828584462,50.751724137931035
0.7927591822694634,50.755172413793105
0.7927591624734197,50.758620689655174
0.7829591624734198,50.762068965517244
0.7829591330732225,50.765517241379314
0.7829591036730253,50.76896551724138
0.7829571436689485,50.772413793103446
0.7829561636601089,50.775862068965516
0.782955183549349,50.779310344827586
0.782857183152448,50.782758620689656
0.7827591828584461,50.786206896551725
0.7827591822694635,50.789655172413795
0.7827591624734198,50.793103448275865
0.7729591624734198,50.796551724137935
0.7729591330732226,50.8
0.7729591036730253,50.80344827586207
0.7729571436689485,50.80689655172414
0.7729561636601089,50.810344827586206
0.772955183549349,50.813793103448276
0.7728571831524481,50.817241379310346
0.7727591828584461,50.820689655172416
0.7727591822694635,50.824137931034485
0.7727591624734198,50.827586206896555
0.7629591624734198,50.83103448275862
0.7629591330732226,50.83448275862069
0.7629591036730254,50.83793103448276
0.7629571436689486,50.84137931034483
0.762956163660109,50.8448275862069
0.7629551835493491,50.84827586206897
0.7628571831524481,50.851724137931036
0.7627591828584461,50.855172413793106
0.7627591822694635,50.858620689655176
0.7627591624734198,50.86206896551724
0.7529591624734198,50.86551724137931
0.7529591330732226,50.86896551724138
0.7529591036730254,50.87241379310345
0.7529571436689486,50.87586206896552
0.752956163660109,50.87931034482759
0.7529551835493491,50.88275862068966
0.7528571831524481,50.88620689655173
0.7527591828584461,50.889655172413796
0.7527591822694635,50.89310344827586
0.7527591624734198,50.89655172413793
0.7429591624734198,50.9
0.7429591330732226,50.90344827586207
0.7429591036730254,50.90689655172414
0.7429571436689486,50.91034482758621
0.742956163660109,50.91379310344828
0.7429551835493491,50.91724137931035
0.7428571831524482,50.92068965517242
0.7427591828584462,50.92413793103448
0.7427591822694635,50.92758620689655
0.7427591624734198,50.93103448275862
0.7329591624734199,50.93448275862069
0.7329591330732227,50.93793103448276
0.7329591036730255,50.94137931034483
0.7329571436689487,50.9448275862069
0.7329561636601091,50.94827586206897
0.7329551835493492,50.95172413793104
0.7328571831524482,50.9551724137931
0.7327591828584463,50.95862068965517
0.7327591822694636,50.96206896551724
0.7327591624734199,50.96551724137931
0.72295916247342,50.96896551724138
0.7229591330732228,50.97241379310345
0.7229591036730256,50.97586206896552
0.7229571436689488,50.97931034482759
0.7229561636601092,50.98275862068966
0.7229551835493493,50.98620689655172
0.7228571831524483,50.98965517241379
0.7227591828584463,50.99310344827586
0.7227591822694637,50.99655172413793
0.72275916247342,51.0
0.71295916247342,53.400000000000034
0.7129591330732228,55.79999999999998
0.7129591036730256,58.20000000000002
0.7129571436689488,60.599999999999966
0.7129561636601092,63.0
0.7129551835493493,65.40000000000003
0.7128571831524484,67.79999999999998
0.7127591828584463,70.20000000000002
0.7127591822694637,72.59999999999997
0.71275916247342,75.0
0.7029591624734199,77.40000000000003
0.7029591330732228,79.79999999999998
0.7029591036730256,82.20000000000002
0.7029571436689488,84.59999999999997
0.7029561636601092,87.0
0.7029551835493493,89.40000000000003
0.7028571831524484,91.79999999999998
0.7027591828584464,94.20000000000002
0.7027591822694637,96.59999999999997
0.70275916247342,99.0
0.69295916247342,99.00714285714285
0.6929591330732229,99.01428571428572
0.6929591036730257,99.02142857142857
0.6929571436689489,99.02857142857142
0.6929561636601093,99.03571428571429
0.6929551835493494,99.04285714285714
0.6928571831524484,99.05
0.6927591828584465,99.05714285714286
0.6927591822694638,99.06428571428572
0.6927591624734201,99.07142857142857
0.6829591624734201,99.07857142857142
0.682959133073223,99.08571428571429
0.6829591036730258,99.09285714285714
0.682957143668949,99.1
0.6829561636601094,99.10714285714286
0.6829551835493495,99.11428571428571
0.6828571831524485,99.12142857142857
0.6827591828584465,99.12857142857143
0.6827591822694639,99.13571428571429
0.6827591624734202,99.14285714285714
0.6729591624734201,99.15
0.672959133073223,99.15714285714286
0.6729591036730258,99.16428571428571
0.672957143668949,99.17142857142858
0.6729561636601094,99.17857142857143
0.6729551835493495,99.18571428571428
0.6728571831524486,99.19285714285715
0.6727591828584465,99.2
0.6727591822694639,99.20714285714286
0.6727591624734202,99.21428571428571
0.6629591624734201,99.22142857142858
0.662959133073223,99.22857142857143
0.6629591036730258,99.23571428571428
0.662957143668949,99.24285714285715
0.6629561636601093,99.25
0.6629551835493495,99.25714285714285
0.6628571831524486,99.26428571428572
0.6627591828584466,99.27142857142857
0.6627591822694638,99.27857142857142
0.6627591624734201,99.28571428571429
0.6529591624734202,99.29285714285714
0.6529591330732231,99.3
0.6529591036730259,99.30714285714285
0.6529571436689491,99.31428571428572
0.6529561636601094,99.32142857142857
0.6529551835493496,99.32857142857142
0.6528571831524486,99.33571428571429
0.6527591828584467,99.34285714285714
0.652759182269464,99.35
0.6527591624734203,99.35714285714286
0.6429591624734203,99.36428571428571
0.6429591330732232,99.37142857142857
0.642959103673026,99.37857142857143
0.6429571436689492,99.38571428571429
0.6429561636601095,99.39285714285714
0.6429551835493497,99.4
0.6428571831524487,99.40714285714286
0.6427591828584467,99.41428571428571
0.642759182269464,99.42142857142858
0.6427591624734204,99.42857142857143
0.6329591624734203,99.43571428571428
0.6329591330732232,99.44285714285715
0.632959103673026,99.45
0.6329571436689492,99.45714285714286
0.6329561636601095,99.46428571428571
0.6329551835493497,99.47142857142858
0.6328571831524488,99.47857142857143
0.6327591828584467,99.48571428571428
0.632759182269464,99.49285714285715
0.6327591624734203,99.5
0.6229591624734203,99.50714285714285
0.6229591330732231,99.51428571428572
0.622959103673026,99.52142857142857
0.6229571436689492,99.52857142857142
0.6229561636601095,99.53571428571429
0.6229551835493496,99.54285714285714
0.6228571831524488,99.55
0.6227591828584468,99.55714285714285
0.622759182269464,99.56428571428572
0.6227591624734203,99.57142857142857
0.6129591624734204,99.57857142857142
0.6129591330732233,99.58571428571429
0.6129591036730261,99.59285714285714
0.6129571436689493,99.6
0.6129561636601096,99.60714285714286
0.6129551835493497,99.61428571428571
0.6128571831524487,99.62142857142857
0.6127591828584469,99.62857142857143
0.6127591822694641,99.63571428571429
0.6127591624734204,99.64285714285714
0.6029591624734205,99.65
0.6029591330732234,99.65714285714286
0.6029591036730262,99.66428571428571
0.6029571436689494,99.67142857142858
0.6029561636601097,99.67857142857143
0.6029551835493498,99.68571428571428
0.6028571831524489,99.69285714285715
0.6027591828584469,99.7
0.6027591822694642,99.70714285714286
0.6027591624734205,99.71428571428571
0.5929591624734205,99.72142857142858
0.5929591330732233,99.72857142857143
0.5929591036730262,99.73571428571428
0.5929571436689494,99.74285714285715
0.5929561636601097,99.75
0.5929551835493498,99.75714285714285
0.592857183152449,99.76428571428572
0.5927591828584469,99.77142857142857
0.5927591822694642,99.77857142857142
0.5927591624734205,99.78571428571429
0.5829591624734205,99.79285714285714
0.5829591330732233,99.8
0.5829591036730262,99.80714285714285
0.5829571436689494,99.81428571428572
0.5829561636601097,99.82142857142857
0.5829551835493498,99.82857142857142
0.5828571831524489,99.83571428571429
0.582759182858447,99.84285714285714
0.5827591822694642,99.85
0.5827591624734205,99.85714285714286
0.5729591624734206,99.86428571428571
0.5729591330732234,99.87142857142857
0.5729591036730263,99.87857142857143
0.5729571436689495,99.88571428571429
0.5729561636601098,99.89285714285714
0.5729551835493499,99.9
0.5728571831524489,99.90714285714286
0.5727591828584471,99.91428571428571
0.5727591822694643,99.92142857142858
0.5727591624734206,99.92857142857143
0.5629591624734207,99.93571428571428
0.5629591330732235,99.94285714285715
0.5629591036730264,99.95
0.5629571436689496,99.95714285714286
0.5629561636601099,99.96428571428571
0.56295518354935,99.97142857142858
0.562857183152449,99.97857142857143
0.5627591828584471,99.98571428571428
0.5627591822694644,99.99285714285715
0.5627591624734207,100.0
0.5529591624734207,100.00714285714285
0.5529591330732235,100.01428571428572
0.5529591036730264,100.02142857142857
0.5529571436689495,100.02857142857142
0.5529561636601099,100.03571428571429
0.55295518354935,100.04285714285714
0.5528571831524491,100.05
0.552759182858447,100.05714285714285
0.5527591822694644,100.06428571428572
0.5527591624734207,100.07142857142857
0.5429591624734207,100.07857142857142
0.5429591330732235,100.08571428571429
0.5429591036730264,100.09285714285714
0.5429571436689495,100.1
0.5429561636601099,100.10714285714286
0.54295518354935,100.11428571428571
0.5428571831524491,100.12142857142857
0.5427591828584472,100.12857142857143
0.5427591822694644,100.13571428571429
0.5427591624734207,100.14285714285714
0.5329591624734208,100.15
0.5329591330732236,100.15714285714286
0.5329591036730265,100.16428571428571
0.5329571436689496,100.17142857142858
0.53295616366011,100.17857142857143
0.5329551835493501,100.18571428571428
0.5328571831524491,100.19285714285715
0.5327591828584473,100.2
0.5327591822694645,100.20714285714286
0.5327591624734208,100.21428571428571
0.5229591624734209,100.22142857142858
0.5229591330732237,100.22857142857143
0.5229591036730266,100.23571428571428
0.5229571436689497,100.24285714285715
0.5229561636601101,100.25
0.5229551835493502,100.25714285714285
0.5228571831524492,100.26428571428572
0.5227591828584472,100.27142857142857
0.5227591822694646,100.27857142857142
0.5227591624734209,100.28571428571429
0.5129591624734209,100.29285714285714
0.5129591330732237,100.3
0.5129591036730266,100.30714285714285
0.5129571436689497,100.31428571428572
0.5129561636601101,100.32142857142857
0.5129551835493502,100.32857142857142
0.5128571831524493,100.33571428571429
0.5127591828584472,100.34285714285714
0.5127591822694646,100.35
0.5127591624734209,100.35714285714286
0.5029591624734209,100.36428571428571
0.5029591330732237,100.37142857142857
0.5029591036730265,100.37857142857143
0.5029571436689497,100.38571428571429
0.5029561636601101,100.39285714285714
0.5029551835493502,100.4
0.5028571831524493,100.40714285714286
0.5027591828584473,100.41428571428571
0.5027591822694646,100.42142857142858
0.5027591624734209,100.42857142857143
0.492959162473421,100.43571428571428
0.4929591330732238,100.44285714285715
0.49295910367302664,100.45
0.4929571436689498,100.45714285714286
0.4929561636601102,100.46428571428571
0.4929551835493503,100.47142857142858
0.4928571831524493,100.47857142857143
0.49275918285844733,100.48571428571428
0.4927591822694647,100.49285714285715
0.492759162473421,100.5
0.4829591624734211,100.50714285714285
0.4829591330732239,100.51428571428572
0.48295910367302675,100.52142857142857
0.48295714366894993,100.52857142857142
0.4829561636601103,100.53571428571429
0.4829551835493504,100.54285714285714
0.4828571831524494,100.55
0.48275918285844743,100.55714285714285
0.4827591822694648,100.56428571428572
0.4827591624734211,100.57142857142857
0.4729591624734212,100.57857142857142
0.472959133073224,100.58571428571429
0.47295910367302685,100.59285714285714
0.47295714366895003,100.6
0.4729561636601104,100.60714285714286
0.4729551835493505,100.61428571428571
0.4728571831524495,100.62142857142857
0.47275918285844754,100.62857142857143
0.4727591822694649,100.63571428571429
0.4727591624734212,100.64285714285714
0.4629591624734213,100.65
0.4629591330732241,100.65714285714286
0.46295910367302695,100.66428571428571
0.46295714366895013,100.67142857142858
0.4629561636601105,100.67857142857143
0.4629551835493506,100.68571428571428
0.4628571831524496,100.69285714285715
0.46275918285844764,100.7
0.462759182269465,100.70714285714286
0.4627591624734213,100.71428571428571
0.4529591624734214,100.72142857142858
0.4529591330732242,100.72857142857143
0.45295910367302705,100.73571428571428
0.45295714366895024,100.74285714285715
0.4529561636601106,100.75
0.4529551835493507,100.75714285714285
0.4528571831524497,100.76428571428572
0.45275918285844774,100.77142857142857
0.4527591822694651,100.77857142857142
0.4527591624734214,100.78571428571429
0.4429591624734215,100.79285714285714
0.4429591330732243,100.8
0.44295910367302715,100.80714285714285
0.44295714366895034,100.81428571428572
0.4429561636601107,100.82142857142857
0.4429551835493508,100.82857142857142
0.4428571831524498,100.83571428571429
0.44275918285844784,100.84285714285714
0.4427591822694652,100.85
0.4427591624734215,100.85714285714286
0.4329591624734216,100.86428571428571
0.4329591330732244,100.87142857142857
0.43295910367302726,100.87857142857143
0.43295714366895044,100.88571428571429
0.4329561636601108,100.89285714285714
0.4329551835493509,100.9
0.4328571831524499,100.90714285714286
0.43275918285844794,100.91428571428571
0.4327591822694653,100.92142857142858
0.4327591624734216,100.92857142857143
0.4229591624734217,100.93571428571428
0.4229591330732245,100.94285714285715
0.42295910367302736,100.95
0.42295714366895054,100.95714285714286
0.4229561636601109,100.96428571428571
0.422955183549351,100.97142857142858
0.42285718315245,100.97857142857143
0.42275918285844805,100.98571428571428
0.4227591822694654,100.99285714285715
0.4227591624734217,101.0
0.4129591624734218,110.90000000000015
0.4129591330732246,120.80000000000028
0.41295910367302746,130.6999999999997
0.41295714366895064,140.59999999999985
0.412956163660111,150.5
0.4129551835493511,160.40000000000015
0.4128571831524501,170.3000000000003
0.41275918285844815,180.1999999999997
0.4127591822694655,190.09999999999985
0.4127591624734218,200.0
0.4029591624734219,209.90000000000015
0.40295913307322473,219.72965194078014
0.40295910367302756,220.6023630836484
0.40295714366895075,221.4784749551096
0.4029561636601111,222.302545201262
0.4029551835493512,223.11559858585764
0.4028571831524502,223.9711173483372
0.40275918285844825,224.8517185915496
0.4027591822694656,225.73221282682772
0.4027591624734219,226.6132464740552
0.392959162473422,227.4948151920988
0.39295913307322483,228.37656804859247
0.39295910367302767,229.25832328011984
0.39295714366895085,230.14013954909097
0.3929561636601112,231.02123042068533
0.39295518354935133,231.84081048170054
0.39285718315245033,232.65433584388848
0.39275918285844835,233.5140652715193
0.3927591822694657,234.39469451682785
0.392759162473422,235.27527910163045
0.3829591624734221,236.1564127769939
0.38295913307322493,237.03805749083085
0.38295910367302777,237.91987415952812
0.38295714366895095,239.59999999999985
0.3829561636601113,249.5
0.38295518354935143,259.40000000000015
0.38285718315245043,269.3000000000003
0.38275918285844845,279.1999999999997
0.3827591822694658,289.09999999999985
0.3827591624734221,299.0
0.3729591624734222,299.00714285714287
0.37295913307322504,299.01428571428573
0.37295910367302787,299.02142857142854
0.37295714366895105,299.0285714285714
0.3729561636601114,299.0357142857143
0.37295518354935153,299.04285714285714
0.37285718315245053,299.05
0.37275918285844856,299.0571428571429
0.3727591822694659,299.0642857142857
0.3727591624734222,299.07142857142856
0.3629591624734223,299.0785714285714
0.36295913307322514,299.0857142857143
0.36295910367302797,299.09285714285716
0.36295714366895115,299.1
0.3629561636601115,299.10714285714283
0.36295518354935163,299.1142857142857
0.36285718315245064,299.12142857142857
0.36275918285844866,299.12857142857143
0.362759182269466,299.1357142857143
0.3627591624734223,299.14285714285717
0.3529591624734224,299.15
0.35295913307322524,299.15714285714284
0.3529591036730281,299.1642857142857
0.35295714366895126,299.1714285714286
0.3529561636601116,299.17857142857144
0.35295518354935174,299.1857142857143
0.35285718315245074,299.1928571428571
0.35275918285844876,299.2
0.3527591822694661,299.20714285714286
0.3527591624734224,299.2142857142857
0.3429591624734225,299.2214285714286
0.34295913307322534,299.22857142857146
0.3429591036730282,299.23571428571427
0.34295714366895136,299.24285714285713
0.3429561636601117,299.25
0.34295518354935184,299.25714285714287
0.34285718315245084,299.26428571428573
0.34275918285844886,299.27142857142854
0.3427591822694662,299.2785714285714
0.34275916247342253,299.2857142857143
0.3329591624734226,299.29285714285714
0.33295913307322544,299.3
0.3329591036730283,299.3071428571429
0.33295714366895146,299.3142857142857
0.3329561636601118,299.32142857142856
0.33295518354935194,299.3285714285714
0.33285718315245094,299.3357142857143
0.33275918285844897,299.34285714285716
0.3327591822694663,299.35
0.33275916247342263,299.35714285714283
0.3229591624734227,299.3642857142857
0.32295913307322555,299.37142857142857
0.3229591036730284,299.37857142857143
0.32295714366895156,299.3857142857143
0.32295616366011193,299.39285714285717
0.32295518354935204,299.4
0.32285718315245104,299.40714285714284
0.32275918285844907,299.4142857142857
0.3227591822694664,299.4214285714286
0.32275916247342273,299.42857142857144
0.3129591624734228,299.4357142857143
0.31295913307322565,299.4428571428571
0.3129591036730285,299.45
0.31295714366895167,299.45714285714286
0.31295616366011203,299.4642857142857
0.31295518354935215,299.4714285714286
0.31285718315245115,299.47857142857146
0.31275918285844917,299.48571428571427
0.31275918226946653,299.49285714285713
0.31275916247342284,299.5
0.3029591624734229,299.50714285714287
0.30295913307322575,299.51428571428573
0.3029591036730286,299.52142857142854
0.30295714366895177,299.5285714285714
0.30295616366011213,299.5357142857143
0.30295518354935225,299.54285714285714
0.30285718315245125,299.55
0.30275918285844927,299.5571428571429
0.30275918226946663,299.5642857142857
0.30275916247342294,299.57142857142856
0.292959162473423,299.5785714285714
0.29295913307322585,299.5857142857143
0.2929591036730287,299.59285714285716
0.29295714366895187,299.6
0.29295616366011223,299.60714285714283
0.29295518354935235,299.6142857142857
0.29285718315245135,299.62142857142857
0.2927591828584494,299.62857142857143
0.29275918226946673,299.6357142857143
0.29275916247342304,299.64285714285717
0.2829591624734231,299.65
0.28295913307322595,299.65714285714284
0.2829591036730288,299.6642857142857
0.28295714366895197,299.6714285714286
0.28295616366011234,299.67857142857144
0.28295518354935245,299.6857142857143
0.28285718315245145,299.6928571428571
0.2827591828584495,299.7
0.28275918226946684,299.70714285714286
0.28275916247342314,299.7142857142857
0.2729591624734232,299.7214285714286
0.27295913307322606,299.72857142857146
0.2729591036730289,299.73571428571427
0.2729571436689521,299.74285714285713
0.27295616366011244,299.75
0.27295518354935255,299.75714285714287
0.27285718315245155,299.76428571428573
0.2727591828584496,299.77142857142854
0.27275918226946694,299.7785714285714
0.27275916247342324,299.7857142857143
0.2629591624734233,299.79285714285714
0.26295913307322616,299.8
0.262959103673029,299.8071428571429
0.2629571436689522,299.8142857142857
0.26295616366011254,299.82142857142856
0.26295518354935266,299.8285714285714
0.26285718315245166,299.8357142857143
0.2627591828584497,299.84285714285716
0.26275918226946704,299.85
0.26275916247342335,299.85714285714283
0.2529591624734234,299.8642857142857
0.25295913307322626,299.87142857142857
0.2529591036730291,299.87857142857143
0.2529571436689523,299.8857142857143
0.25295616366011264,299.89285714285717
0.25295518354935276,299.9
0.25285718315245176,299.90714285714284
0.2527591828584498,299.9142857142857
0.25275918226946714,299.9214285714286
0.25275916247342345,299.92857142857144
0.24295916247342353,299.9357142857143
0.24295913307322636,299.9428571428571
0.2429591036730292,299.95
0.24295714366895238,299.95714285714286
0.24295616366011275,299.9642857142857
0.24295518354935286,299.9714285714286
0.24285718315245186,299.97857142857146
0.24275918285844988,299.98571428571427
0.24275918226946724,299.99285714285713
0.24275916247342355,300.0
0.23295916247342363,300.00714285714287
0.23295913307322647,300.01428571428573
0.2329591036730293,300.02142857142854
0.23295714366895248,300.0285714285714
0.23295616366011285,300.0357142857143
0.23295518354935296,300.04285714285714
0.23285718315245196,300.05
0.23275918285845,300.0571428571429
0.23275918226946735,300.0642857142857
0.23275916247342365,300.07142857142856
0.22295916247342373,300.0785714285714
0.22295913307322657,300.0857142857143
0.2229591036730294,300.09285714285716
0.22295714366895258,300.1
0.22295616366011295,300.10714285714283
0.22295518354935306,300.1142857142857
0.22285718315245207,300.12142857142857
0.2227591828584501,300.12857142857143
0.22275918226946745,300.1357142857143
0.22275916247342376,300.14285714285717
0.21295916247342384,300.15
0.21295913307322667,300.15714285714284
0.2129591036730295,300.1642857142857
0.2129571436689527,300.1714285714286
0.21295616366011305,300.17857142857144
0.21295518354935317,300.1857142857143
0.21285718315245217,300.1928571428571
0.2127591828584502,300.2
0.21275918226946755,300.20714285714286
0.21275916247342386,300.2142857142857
0.20295916247342394,300.2214285714286
0.20295913307322677,300.22857142857146
0.2029591036730296,300.23571428571427
0.2029571436689528,300.24285714285713
0.20295616366011315,300.25
0.20295518354935327,300.25714285714287
0.20285718315245227,300.26428571428573
0.2027591828584503,300.27142857142854
0.20275918226946765,300.2785714285714
0.20275916247342396,300.2857142857143
0.19295916247342404,300.29285714285714
0.19295913307322687,300.3
0.1929591036730297,300.3071428571429
0.1929571436689529,300.3142857142857
0.19295616366011326,300.32142857142856
0.19295518354935337,300.3285714285714
0.19285718315245237,300.3357142857143
0.1927591828584504,300.34285714285716
0.19275918226946775,300.35
0.19275916247342406,300.35714285714283
0.18295916247342414,300.3642857142857
0.18295913307322698,300.37142857142857
0.1829591036730298,300.37857142857143
0.182957143668953,300.3857142857143
0.18295616366011336,300.39285714285717
0.18295518354935347,300.4
0.18285718315245247,300.40714285714284
0.1827591828584505,300.4142857142857
0.18275918226946786,300.4214285714286
0.18275916247342416,300.42857142857144
0.17295916247342424,300.4357142857143
0.17295913307322708,300.4428571428571
0.1729591036730299,300.45
0.1729571436689531,300.45714285714286
0.17295616366011346,300.4642857142857
0.17295518354935357,300.4714285714286
0.17285718315245258,300.47857142857146
0.1727591828584506,300.48571428571427
0.17275918226946796,300.49285714285713
0.17275916247342427,300.5
0.16295916247342435,300.50714285714287
0.16295913307322718,300.51428571428573
0.16295910367303001,300.52142857142854
0.1629571436689532,300.5285714285714
0.16295616366011356,300.5357142857143
0.16295518354935368,300.54285714285714
0.16285718315245268,300.55
0.1627591828584507,300.5571428571429
0.16275918226946806,300.5642857142857
0.16275916247342437,300.57142857142856
0.15295916247342445,300.5785714285714
0.15295913307322728,300.5857142857143
0.15295910367303012,300.59285714285716
0.1529571436689533,300.6
0.15295616366011366,300.60714285714283
0.15295518354935378,300.6142857142857
0.15285718315245278,300.62142857142857
0.1527591828584508,300.62857142857143
0.15275918226946816,300.6357142857143
0.15275916247342447,300.64285714285717
0.14295916247342455,300.65
0.14295913307322738,300.65714285714284
0.14295910367303022,300.6642857142857
0.1429571436689534,300.6714285714286
0.14295616366011377,300.67857142857144
0.14295518354935388,300.6857142857143
0.14285718315245288,300.6928571428571
0.1427591828584509,300.7
0.14275918226946827,300.70714285714286
0.14275916247342457,300.7142857142857
0.13295916247342465,300.7214285714286
0.1329591330732275,300.72857142857146
0.13295910367303032,300.73571428571427
0.1329571436689535,300.74285714285713
0.13295616366011387,300.75
0.13295518354935398,300.75714285714287
0.13285718315245298,300.76428571428573
0.132759182858451,300.77142857142854
0.13275918226946837,300.7785714285714
0.13275916247342467,300.7857142857143
0.12295916247342475,300.79285714285714
0.12295913307322759,300.8
0.12295910367303042,300.8071428571429
0.1229571436689536,300.8142857142857
0.12295616366011397,300.82142857142856
0.12295518354935409,300.8285714285714
0.12285718315245309,300.8357142857143
0.12275918285845111,300.84285714285716
0.12275918226946847,300.85
0.12275916247342478,300.85714285714283
0.11295916247342486,300.8642857142857
0.11295913307322769,300.87142857142857
0.11295910367303053,300.87857142857143
0.11295714366895371,300.8857142857143
0.11295616366011407,300.89285714285717
0.11295518354935419,300.9
0.11285718315245319,300.90714285714284
0.11275918285845121,300.9142857142857
0.11275918226946857,300.9214285714286
0.11275916247342488,300.92857142857144
0.10295916247342496,300.9357142857143
0.1029591330732278,300.9428571428571
0.10295910367303063,300.95
0.10295714366895381,300.95714285714286
0.10295616366011417,300.9642857142857
0.10295518354935429,300.9714285714286
0.10285718315245329,300.97857142857146
0.10275918285845131,300.98571428571427
0.10275918226946867,300.99285714285713
0.10275916247342498,301.0
0.09295916247342506,335.89999999999804
0.0929591330732279,370.800000000001
0.09295910367303073,405.699999999999
0.09295714366895391,440.60000000000196
0.09295616366011428,475.5
0.09295518354935439,510.39999999999804
0.09285718315245339,545.300000000001
0.09275918285845142,580.199999999999
0.09275918226946878,615.100000000002
0.09275916247342508,650.0
0.08295916247342516,684.899999999998
0.082959133073228,719.800000000001
0.08295910367303083,754.699999999999
0.08295714366895401,789.600000000002
0.08295616366011438,824.5
0.0829551835493545,859.399999999998
0.0828571831524535,894.300000000001
0.08275918285845152,929.199999999999
0.08275918226946888,964.100000000002
0.08275916247342519,999.0
0.07295916247342527,999.0111111111111
0.0729591330732281,999.0222222222222
0.07295910367303093,999.0333333333333
0.07295714366895412,999.0444444444445
0.07295616366011448,999.0555555555555
0.0729551835493546,999.0666666666667
0.0728571831524536,999.0777777777778
0.07275918285845162,999.0888888888888
0.07275918226946898,999.1
0.07275916247342529,999.1111111111111
0.06295916247342537,999.1222222222223
0.0629591330732282,999.1333333333333
0.06295910367303104,999.1444444444444
0.06295714366895422,999.1555555555556
0.06295616366011458,999.1666666666666
0.0629551835493547,999.1777777777778
0.0628571831524537,999.1888888888889
0.06275918285845172,999.2
0.06275918226946908,999.2111111111111
0.06275916247342539,999.2222222222222
0.05295916247342547,999.2333333333333
0.052959133073228304,999.2444444444444
0.05295910367303114,999.2555555555556
0.05295714366895432,999.2666666666667
0.052956163660114686,999.2777777777778
0.0529551835493548,999.2888888888889
0.0528571831524538,999.3
0.052759182858451825,999.3111111111111
0.052759182269469185,999.3222222222222
0.05275916247342549,999.3333333333334
0.04295916247342557,999.3444444444444
0.042959133073228406,999.3555555555556
0.04295910367303124,999.3666666666667
0.04295714366895442,999.3777777777777
0.04295616366011479,999.3888888888889
0.0429551835493549,999.4
0.042857183152453904,999.4111111111112
0.04275918285845193,999.4222222222222
0.04275918226946929,999.4333333333333
0.042759162473425594,999.4444444444445
0.032959162473425674,999.4555555555555
0.03295913307322851,999.4666666666667
0.03295910367303134,999.4777777777778
0.032957143668954525,999.4888888888889
0.03295616366011489,999.5
0.032955183549355005,999.5111111111111
0.032857183152454006,999.5222222222222
0.03275918285845203,999.5333333333333
0.03275918226946939,999.5444444444445
0.032759162473425696,999.5555555555555
0.022959162473425776,999.5666666666667
0.02295913307322861,999.5777777777778
0.022959103673031445,999.5888888888888
0.022957143668954627,999.6
0.022956163660114992,999.6111111111111
0.022955183549355107,999.6222222222223
0.022857183152454108,999.6333333333333
0.02275918285845213,999.6444444444444
0.02275918226946949,999.6555555555556
0.022759162473425798,999.6666666666666
0.012959162473425878,999.6777777777778
0.012959133073228712,999.6888888888889
0.012959103673031547,999.7
0.01295714366895473,999.7111111111111
0.012956163660115094,999.7222222222222
0.01295518354935521,999.7333333333333
0.01285718315245421,999.7444444444444
0.012759182858452234,999.7555555555556
0.012759182269469593,999.7666666666667
0.0127591624734259,999.7777777777778
0.005944371855070907,999.7888888888889
0.005944342454996088,999.8
0.005944327754775158,999.8111111111111
0.005942857751717545,999.8222222222222
0.00594187774287791,999.8333333333334
0.005941387687497968,999.8444444444444
0.005843387290596969,999.8555555555556
0.00579438714310665,999.8666666666667
0.005794386702103749,999.8777777777777
0.005794371855070923,999.8888888888889
0.001964780818336176,999.9
0.0019647759182624958,999.9111111111112
0.0019642859172432914,999.9222222222222
0.0019637959157683404,999.9333333333333
0.001963795912823474,999.9444444444445
0.0019147958618633831,999.9555555555555
0.0019147957143730299,999.9666666666667
0.001914795567372063,999.9777777777778
0.001914790618361084,999.9888888888889
6.106226635438361e-15,1000.0


==> data/CaseA-Smax2-sd.csv <==
s,xs,mb
0.0,0.37795918367218934,82.5435641337241
0.01,-5.2218716878895946e-18,82.59335034062066
0.02,-2.088748675155838e-18,82.6431365475172
0.03,-3.1331230127337568e-18,82.69292275441374
0.04,1.2544095049825517e-12,82.74270896131029
0.05,-2.088748675155838e-18,82.79249516820687
0.06,-3.7597476152805084e-17,82.84228137510341
0.07,-7.310620363045432e-18,82.89206758199997
0.08,-1.5665615063668783e-17,82.9418537888965
0.09,-1.3576866388512947e-17,82.99163999579305
0.1,-1.1488117713357107e-17,83.04142620268962
0.11,1.044374337577919e-18,83.09121240958616
0.12,-1.0443743375779189e-17,83.14099861648275
0.13,2.5078560968258568e-14,83.19078482337923
0.14,-5.2218716878895946e-18,83.2405710302758
0.15,-5.2218716878895946e-18,83.29035741764187
0.16,-4.177497350311676e-18,83.3401454987781
0.17,-1.5665615063668783e-17,83.38993358116328
0.18,0.019599999999974912,83.43972166399939
0.19,-2.6109358439447974e-17,83.48950974707613
0.2,-1.6709989401246703e-17,83.53929783111276
0.21,2.50816940912713e-14,83.58908591205154
0.22,7.310620363045432e-18,83.63887399299037
0.23,-4.177497350311676e-18,83.68866207392915
0.24,-1.044374337577919e-18,83.73845015486798
0.25,3.1331230127337568e-18,83.78823823580682
0.26,0.0,83.83802631674563
0.27,-3.1331230127337568e-18,83.88781439768442
0.28,0.0,83.9376024786232
0.29,-2.088748675155838e-18,83.9376024786232
0.3,5.02344056374979e-16,84.03717864050085
0.31,-6.2662460254675135e-18,84.08696672143965
0.32,-8.354994700623351e-18,84.13675480237849
0.33,-9.399369038201271e-18,84.18654287863518
0.34,0.0003919999999994958,84.2363309531379
0.35000000000000003,-6.2662460254675135e-18,84.2861190276406
0.36,-1.8798738076402542e-17,84.33590708219232
0.37,4.992109333622453e-16,84.3856951611695
0.38,-7.310620363045432e-18,84.43548324014662
0.39,-1.4621240726090863e-17,84.48527131912378
0.4,-3.1331230127337568e-18,84.53505939810093
0.41000000000000003,2.088748675155838e-18,84.5848474865374
0.42,1.5665615063668783e-17,84.6346356210778
0.43,-3.6553101815227165e-17,84.68442384939013
0.44,-1.6709989401246703e-17,84.73421214979861
0.45,1.044374337577919e-18,84.78400046543716
0.46,-1.1488117713357107e-17,84.83378878222906
0.47000000000000003,-1.4621240726090863e-17,84.88357709902041
0.48,-8.354994700623351e-18,84.93336541581165
0.49,7.839999999978261e-06,84.9831537326029
0.5,-1.0443743375779189e-17,85.03294204939415
0.51,-1.5665615063668783e-17,85.04314415928884
0.52,-2.088748675155838e-18,85.05334626918304
0.53,-1.4621240726090863e-17,85.06354837904746
0.54,-1.1488117713357107e-17,85.07375048611217
0.55,-1.1488117713357107e-17,85.08395254267379
0.56,-7.310620363045432e-18,85.09415723729646
0.5700000000000001,-1.044374337577919e-18,85.10435947008864
0.58,-5.2218716878895946e-18,85.10435947008864
0.59,-1.1488117713357107e-17,85.11455859216356
0.6,-1.0443743375779189e-17,85.13495533896405
0.61,-7.310620363045432e-18,85.14515371244052
0.62,1.5679999998930944e-07,85.15535208591746
0.63,-2.088748675155838e-18,85.16555045939435
0.64,-6.2662460254675135e-18,85.17574883287129
0.65,-6.2662460254675135e-18,85.18594720570896
0.66,-3.1331230127337568e-18,85.19614557078613
0.67,0.0,85.20634341003192
0.68,-1.044374337577919e-18,85.21653454949357
0.6900000000000001,-1.044374337577919e-18,85.22670813199231
0.7000000000000001,-8.354994700623351e-18,85.23690356370227
0.71,-2.088748675155838e-18,85.24712182765326
0.72,-6.2662460254675135e-18,85.25734008985388
0.73,-7.310620363045432e-18,85.26755835147843
0.74,3.1359999914520817e-09,85.27777661309953
0.75,-9.399369038201271e-18,85.28799487472062
0.76,-8.354994700623351e-18,85.2982131363417
0.77,-3.1331230127337568e-18,85.30843139796279
0.78,-4.177497350311676e-18,85.31864998710891
0.79,-2.088748675155838e-18,85.32889821776683
0.8,-3.1331230127337568e-18,85.33917373502533
0.81,-7.310620363045432e-18,85.34937560658051
0.8200000000000001,-8.354994700623351e-18,85.35957747813569
0.8300000000000001,-6.2662460254675135e-18,85.36975034295503
0.84,-5.2218716878895946e-18,85.37991234085769
0.85,6.271999588130664e-11,85.39007433876036
0.86,-7.310620363045432e-18,85.40023633666307
0.87,-7.310620363045432e-18,85.41039833456617
0.88,-4.177497350311676e-18,85.42056033247029
0.89,-4.177497350311676e-18,85.43072233037597
0.9,-4.177497350311676e-18,85.44106776888248
0.91,-3.1331230127337568e-18,85.4908677688825
0.92,-5.2218716878895946e-18,85.54066776888247
0.93,-6.2662460254675135e-18,85.59046776888246
0.9400000000000001,-1.6709989401246703e-17,85.64026776888247
0.9500000000000001,1.2543948837418257e-12,85.69006776888249
0.96,-7.310620363045432e-18,85.73986776888249
0.97,-1.5665615063668783e-17,85.78966776888248
0.98,-7.310620363045432e-18,85.83946776888246
0.99,-7.310620363045432e-18,85.88926776888246
1.0,0.6020408163265567,85.93906776888248


==> data/CaseA-Smax2.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,50.06896551724138,50.03448275862069,50.0,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.77518175791926,-219.80966451653995,50.02719268706775
0.98,50.13793103448276,50.10344827586207,50.06896551724138,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.7062162406779,-219.80966451653995,50.096158204309134
0.96,50.206896551724135,50.172413793103445,50.13793103448276,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.63725072343652,-219.80966451653995,50.165123721550515
0.94,50.275862068965516,50.241379310344826,50.206896551724135,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.56828520619513,-219.80966451653995,50.234089238791896
0.92,50.3448275862069,50.310344827586206,50.275862068965516,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.49931968895373,-219.80966451653995,50.30305475603327
0.9,50.41379310344828,50.37931034482759,50.3448275862069,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.43035417171237,-219.80966451653995,50.37202027327465
0.88,50.48275862068966,50.44827586206897,50.41379310344828,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.361388654471,-219.80966451653995,50.440985790516024
0.86,50.55172413793103,50.51724137931034,50.48275862068966,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.2924231372296,-219.80966451653995,50.50995130775741
0.84,50.62068965517241,50.58620689655172,50.55172413793103,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.22345761998824,-219.80966451653995,50.578916824998785
0.82,50.689655172413794,50.6551724137931,50.62068965517241,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.15449210274684,-219.80966451653995,50.647882342240166
0.8,50.758620689655174,50.724137931034484,50.689655172413794,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.08552658550548,-219.80966451653995,50.71684785948154
0.78,50.827586206896555,50.793103448275865,50.758620689655174,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,169.01656106826408,-219.80966451653995,50.78581337672293
0.76,50.89655172413793,50.86206896551724,50.827586206896555,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,168.94759555102272,-219.80966451653995,50.85477889396431
0.74,50.96551724137931,50.93103448275862,50.89655172413793,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,168.87863003378135,-219.80966451653995,50.92374441120568
0.72,75.0,51.0,50.96551724137931,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,168.80966451653995,-219.80966451653995,60.35433070186035
0.7,99.07142857142857,99.0,75.0,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.80966451653995,-219.80966451653995,84.57892152353524
0.68,99.21428571428571,99.14285714285714,99.07142857142857,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.66680737368281,-219.80966451653995,99.12775628035462
0.66,99.35714285714286,99.28571428571429,99.21428571428571,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.52395023082566,-219.80966451653995,99.27061342321178
0.64,99.5,99.42857142857143,99.35714285714286,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.38109308796852,-219.80966451653995,99.41347056606892
0.62,99.64285714285714,99.57142857142857,99.5,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.23823594511138,-219.80966451653995,99.55632770892606
0.6,99.78571428571429,99.71428571428571,99.64285714285714,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,120.09537880225425,-219.80966451653995,99.69918485178319
0.58,99.92857142857143,99.85714285714286,99.78571428571429,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.95252165939709,-219.80966451653995,99.84204199464037
0.56,100.07142857142857,100.0,99.92857142857143,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.80966451653995,-219.80966451653995,99.98489913749748
0.54,100.21428571428571,100.14285714285714,100.07142857142857,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.66680737368281,-219.80966451653995,100.12775628035463
0.52,100.35714285714286,100.28571428571429,100.21428571428571,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.52395023082566,-219.80966451653995,100.27061342321176
0.5,100.5,100.42857142857143,100.35714285714286,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.38109308796852,-219.80966451653995,100.41347056606892
0.48,100.64285714285714,100.57142857142857,100.5,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.23823594511138,-219.80966451653995,100.55632770892606
0.46,100.78571428571429,100.71428571428571,100.64285714285714,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,119.09537880225425,-219.80966451653995,100.6991848517832
0.44,100.92857142857143,100.85714285714286,100.78571428571429,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,118.95252165939709,-219.80966451653995,100.84204199464035
0.42,200.0,101.0,100.92857142857143,219.80966451653995,219.80966451653995,219.80966451653995,2.0,2.0,2.0,-0.0,118.80966451653995,-219.80966451653995,139.62924634861213
0.4,235.35295762776383,226.5348514339305,200.0,235.35156158432105,226.5382299760538,219.80966451653995,0.3570864806497056,1.2680629290510481,2.0,-0.0,0.0009056618974942999,-60.72650146942093,214.00439068740212
0.38,299.07142857142856,299.0,235.35295762776383,238.80675263914534,238.80675263914534,235.35156158432105,0.0,0.0,0.3570864806497056,60.193247360854656,-0.0,238.80675263914534,260.7097808307007
0.36,299.2142857142857,299.14285714285717,299.07142857142856,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,60.33610450371182,-0.0,238.80675263914534,299.1277562803547
0.34,299.35714285714283,299.2857142857143,299.2142857142857,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,60.47896164656893,-0.0,238.80675263914534,299.2706134232118
0.32,299.5,299.42857142857144,299.35714285714283,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,60.6218187894261,-0.0,238.80675263914534,299.413470566069
0.3,299.64285714285717,299.57142857142856,299.5,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,60.76467593228321,-0.0,238.80675263914534,299.5563277089261
0.28,299.7857142857143,299.7142857142857,299.64285714285717,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,60.90753307514038,-0.0,238.80675263914534,299.6991848517833
0.26,299.92857142857144,299.85714285714283,299.7857142857143,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.05039021799749,-0.0,238.80675263914534,299.84204199464045
0.24,300.07142857142856,300.0,299.92857142857144,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.193247360854656,-0.0,238.80675263914534,299.98489913749756
0.22,300.2142857142857,300.14285714285717,300.07142857142856,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.33610450371182,-0.0,238.80675263914534,300.1277562803547
0.2,300.35714285714283,300.2857142857143,300.2142857142857,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.47896164656893,-0.0,238.80675263914534,300.27061342321184
0.18,300.5,300.42857142857144,300.35714285714283,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.6218187894261,-0.0,238.80675263914534,300.4134705660689
0.16,300.64285714285717,300.57142857142856,300.5,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.76467593228321,-0.0,238.80675263914534,300.5563277089261
0.14,300.7857142857143,300.7142857142857,300.64285714285717,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,61.90753307514038,-0.0,238.80675263914534,300.6991848517833
0.12,300.92857142857144,300.85714285714283,300.7857142857143,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,62.05039021799749,-0.0,238.80675263914534,300.8420419946404
0.1,650.0,301.0,300.92857142857144,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,62.193247360854656,-0.0,238.80675263914534,437.2864414669522
0.08,999.1111111111111,999.0,650.0,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,760.1932473608547,-0.0,238.80675263914534,788.9311446252351
0.06,999.3333333333334,999.2222222222222,999.1111111111111,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,760.4154695830769,-0.0,238.80675263914534,999.198731991663
0.04,999.5555555555555,999.4444444444445,999.3333333333334,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,760.6376918052991,-0.0,238.80675263914534,999.4209542138852
0.02,999.7777777777778,999.6666666666666,999.5555555555555,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,760.8599140275213,-0.0,238.80675263914534,999.6431764361075
0.0,1000.0,999.8888888888889,999.7777777777778,238.80675263914534,238.80675263914534,238.80675263914534,0.0,0.0,0.0,761.0821362497436,-0.0,238.80675263914534,999.8653986583297


==> data/CaseA-Smax20-pd.csv <==
prob,price
0.9973986637523992,50.0
0.9973567002305717,50.01379310344828
0.997351530855394,50.02758620689655
0.9921488583601922,50.03448275862069
0.9921447764383612,50.04137931034483
0.9920608493947061,50.04827586206896
0.9920180379716409,50.0551724137931
0.9920076992212855,50.06206896551724
0.992001725463187,50.06896551724138
0.9867908891243231,50.07586206896552
0.9867489256024956,50.08275862068965
0.9865793757127103,50.08965517241379
0.9865742063375326,50.09655172413793
0.98655192007098,50.10344827586207
0.9813451656539472,50.110344827586204
0.98125307476663,50.11724137931034
0.9811263362999099,50.12413793103448
0.9810303747034241,50.13103448275862
0.9810140621949702,50.13793103448276
0.9757912783399093,50.144827586206894
0.9757411509744196,50.15172413793103
0.9754876740409791,50.15862068965517
0.9753968818196711,50.16551724137931
0.9753642568027633,50.172413793103445
0.9701455548695335,50.179310344827584
0.9700453001385541,50.186206896551724
0.9698346346281788,50.19310344827586
0.9696530501855627,50.2
0.9696263989267534,50.206896551724135
0.9643916675554954,50.213793103448275
0.9643333763463435,50.220689655172414
0.963995972369248,50.227586206896554
0.9638195573018097,50.234482758620686
0.9637765935345465,50.241379310344826
0.9585418621632885,50.248275862068965
0.9583967768074868,50.255172413793105
0.9581398263013439,50.262068965517244
0.9578726190125975,50.26896551724138
0.9578375208397002,50.275862068965516
0.9525908419522452,50.282758620689656
0.9524420415922111,50.289655172413795
0.9520207105714605,50.29655172413793
0.9519247489749748,50.296551724137935
0.951833152370746,50.30344827586207
0.9517836335256622,50.310344827586206
0.9465369546382072,50.317241379310346
0.9463050751357557,50.324137931034485
0.9459625017834824,50.33103448275862
0.9456849557443806,50.33793103448276
0.9456379100552863,50.3448275862069
0.9403830673241691,50.351724137931036
0.9401503399204799,50.358620689655176
0.9397186701493739,50.36551724137931
0.9394454891025291,50.37241379310345
0.9393840227412482,50.37931034482759
0.9341291800101311,50.38620689655173
0.9338113107439505,50.39310344827586
0.9333823101626262,50.4
0.933094425373169,50.40689655172414
0.9330313502460466,50.41379310344828
0.9277345439931018,50.42068965517242
0.9274514061534972,50.42758620689655
0.9269341135362609,50.43448275862069
0.9266508768094863,50.44137931034483
0.9265774629320085,50.44827586206897
0.9212386931572363,50.4551724137931
0.9209075745193888,50.46206896551724
0.920393432075573,50.46896551724138
0.920095774676612,50.47586206896552
0.9200223607991341,50.48275862068966
0.9146407796012967,50.48965517241379
0.9142712145326409,50.49655172413793
0.9137435831650492,50.50344827586207
0.9134418873625739,50.51034482758621
0.9133265099632686,50.51724137931034
0.9079051118108505,50.52413793103448
0.9075230179062757,50.53103448275862
0.9069937777728423,50.53793103448276
0.9066472513455447,50.5448275862069
0.9064929048928962,50.55172413793103
0.9010603484283315,50.55862068965517
0.9006823364455877,50.56551724137931
0.900142757561799,50.57241379310345
0.8997514005096792,50.57931034482758
0.899551248165481,50.58620689655172
0.8941187068797868,50.59310344827586
0.8937284491315497,50.6
0.893188870247761,50.60689655172414
0.8927534869537396,50.61379310344827
0.89251271327204,50.62068965517241
0.8870698180571199,50.62758620689655
0.886675776636348,50.63448275862069
0.8860942342307316,50.641379310344824
0.8856178191632933,50.648275862068964
0.8853666915523679,50.6551724137931
0.879924094586744,50.66206896551724
0.8795218893223099,50.66896551724138
0.878898383394866,50.675862068965515
0.8783730557807743,50.682758620689654
0.8781197532631557,50.689655172413794
0.8713215435203068,50.69655172413793
0.8709193382558728,50.703448275862065
0.870295832328429,50.710344827586205
0.8697245866361684,50.717241379310344
0.8694712841185498,50.724137931034484
0.861321543520307,50.73103448275862
0.860919338255873,50.737931034482756
0.8602958323284292,50.744827586206895
0.8597245866361686,50.751724137931035
0.85947128411855,50.758620689655174
0.8513215435203072,50.765517241379314
0.8509193382558732,50.772413793103446
0.8502958323284294,50.779310344827586
0.8497245866361688,50.786206896551725
0.8494712841185502,50.793103448275865
0.8413215435203074,50.8
0.8409193382558734,50.80689655172414
0.8402958323284296,50.813793103448276
0.839724586636169,50.820689655172416
0.8394712841185504,50.827586206896555
0.8313215435203076,50.83448275862069
0.8309193382558736,50.84137931034483
0.8302958323284299,50.84827586206897
0.8297245866361692,50.855172413793106
0.8294712841185506,50.86206896551724
0.8213215435203078,50.86896551724138
0.8209193382558738,50.87586206896552
0.8202958323284301,50.88275862068966
0.8197245866361694,50.889655172413796
0.8194712841185509,50.89655172413793
0.811321543520308,50.90344827586207
0.810919338255874,50.91034482758621
0.8102958323284303,50.91724137931035
0.8097245866361696,50.92413793103448
0.8094712841185511,50.93103448275862
0.8013215435203083,50.93793103448276
0.8009193382558742,50.9448275862069
0.8002958323284305,50.95172413793104
0.7997245866361699,50.95862068965517
0.7994712841185513,50.96551724137931
0.7913215435203085,50.97241379310345
0.7909193382558745,50.97931034482759
0.7902958323284307,50.98620689655172
0.7897245866361701,50.99310344827586
0.7894712841185515,51.0
0.7813215435203087,55.79999999999998
0.7809193382558747,60.599999999999966
0.780220548232656,65.39999999999995
0.7801245866361702,65.40000000000003
0.7797224117294771,70.19999999999993
0.77966967535271,70.20000000000002
0.7794712841185517,75.0
0.7713215435203089,79.79999999999998
0.7709193382558749,84.59999999999997
0.7702205482326562,89.39999999999995
0.7701245866361704,89.40000000000003
0.7697224117294773,94.19999999999993
0.7696696753527102,94.20000000000002
0.7694712841185519,99.0
0.7613215435203091,99.01428571428572
0.7609193382558751,99.02857142857142
0.7602958323284313,99.04285714285714
0.7597224117294775,99.05714285714285
0.7596696753527105,99.05714285714286
0.7594712841185521,99.07142857142857
0.7513215435203093,99.08571428571429
0.7509193382558753,99.1
0.7502958323284316,99.11428571428571
0.7497245866361709,99.12857142857143
0.7494712841185523,99.14285714285714
0.7413215435203095,99.15714285714286
0.7409193382558756,99.17142857142858
0.7402958323284319,99.18571428571428
0.7397245866361712,99.2
0.7394712841185527,99.21428571428571
0.7313215435203099,99.22857142857143
0.7309193382558759,99.24285714285715
0.7302958323284321,99.25714285714285
0.7297245866361715,99.27142857142857
0.7294712841185529,99.28571428571429
0.7213215435203102,99.3
0.7209193382558762,99.31428571428572
0.7202958323284323,99.32857142857142
0.7197245866361717,99.34285714285714
0.7194712841185531,99.35714285714286
0.7113215435203104,99.37142857142857
0.7109193382558765,99.38571428571429
0.7102958323284326,99.4
0.709724586636172,99.41428571428571
0.7094712841185534,99.42857142857143
0.7013215435203106,99.44285714285715
0.7009193382558767,99.45714285714286
0.700295832328433,99.47142857142858
0.6997245866361723,99.48571428571428
0.6994712841185537,99.5
0.6913215435203109,99.51428571428572
0.6909193382558769,99.52857142857142
0.6902958323284332,99.54285714285714
0.6897245866361725,99.55714285714285
0.689471284118554,99.57142857142857
0.6813215435203113,99.58571428571429
0.6809193382558772,99.6
0.6802958323284334,99.61428571428571
0.6797245866361727,99.62857142857143
0.6794712841185542,99.64285714285714
0.6713215435203115,99.65714285714286
0.6709193382558776,99.67142857142858
0.6702958323284337,99.68571428571428
0.6697245866361731,99.7
0.6694712841185545,99.71428571428571
0.6613215435203117,99.72857142857143
0.6609193382558778,99.74285714285715
0.660295832328434,99.75714285714285
0.6597245866361734,99.77142857142857
0.6594712841185548,99.78571428571429
0.651321543520312,99.8
0.650919338255878,99.81428571428572
0.6502958323284342,99.82857142857142
0.6497245866361736,99.84285714285714
0.649471284118555,99.85714285714286
0.6413215435203123,99.87142857142857
0.6409193382558783,99.88571428571429
0.6402958323284345,99.9
0.6397245866361738,99.91428571428571
0.6394712841185552,99.92857142857143
0.6313215435203126,99.94285714285715
0.6309193382558786,99.95714285714286
0.6302958323284348,99.97142857142858
0.6297245866361741,99.98571428571428
0.6294712841185556,100.0
0.6213215435203128,100.01428571428572
0.6209193382558789,100.02857142857142
0.6202958323284351,100.04285714285714
0.6197245866361745,100.05714285714285
0.6194712841185559,100.07142857142857
0.6113215435203131,100.08571428571429
0.6109193382558791,100.1
0.6102958323284353,100.11428571428571
0.6097245866361747,100.12857142857143
0.6094712841185561,100.14285714285714
0.6013215435203134,100.15714285714286
0.6009193382558794,100.17142857142858
0.6002958323284355,100.18571428571428
0.5997245866361749,100.2
0.5994712841185563,100.21428571428571
0.5913215435203136,100.22857142857143
0.5909193382558797,100.24285714285715
0.5902958323284359,100.25714285714285
0.5897245866361752,100.27142857142857
0.5894712841185566,100.28571428571429
0.5813215435203138,100.3
0.5809193382558799,100.31428571428572
0.5802958323284362,100.32857142857142
0.5797245866361755,100.34285714285714
0.579471284118557,100.35714285714286
0.5713215435203142,100.37142857142857
0.5709193382558801,100.38571428571429
0.5702958323284364,100.4
0.5697245866361758,100.41428571428571
0.5694712841185572,100.42857142857143
0.5613215435203145,100.44285714285715
0.5609193382558805,100.45714285714286
0.5602958323284366,100.47142857142858
0.559724586636176,100.48571428571428
0.5594712841185574,100.5
0.5513215435203147,100.51428571428572
0.5509193382558808,100.52857142857142
0.5502958323284369,100.54285714285714
0.5497245866361763,100.55714285714285
0.5494712841185577,100.57142857142857
0.5413215435203149,100.58571428571429
0.540919338255881,100.6
0.5402958323284373,100.61428571428571
0.5397245866361766,100.62857142857143
0.539471284118558,100.64285714285714
0.5313215435203152,100.65714285714286
0.5309193382558812,100.67142857142858
0.5302958323284375,100.68571428571428
0.5297245866361768,100.7
0.5294712841185583,100.71428571428571
0.5213215435203156,100.72857142857143
0.5209193382558815,100.74285714285715
0.5202958323284377,100.75714285714285
0.519724586636177,100.77142857142857
0.5194712841185585,100.78571428571429
0.5113215435203158,100.8
0.5109193382558819,100.81428571428572
0.510295832328438,100.82857142857142
0.5097245866361774,100.84285714285714
0.5094712841185588,100.85714285714286
0.501321543520316,100.87142857142857
0.5009193382558821,100.88571428571429
0.5002958323284383,100.9
0.4997245866361776,100.91428571428571
0.499471284118559,100.92857142857143
0.4913215435203162,100.94285714285715
0.4909193382558821,100.95714285714286
0.49029583232843854,100.97142857142858
0.4897245866361779,100.98571428571428
0.48947128411855934,101.0
0.48132154352031653,120.80000000000028
0.4809193382558824,140.59999999999985
0.48029583232843887,142.49044656601828
0.47972241172948504,143.01667694021796
0.47971424788582284,143.01667694021864
0.47948978671257725,143.01667694021936
0.47947128411855966,143.46001190823657
0.47132154352031685,143.89144099569194
0.4709193382558827,144.4007762622199
0.4702958323284392,144.9261403371537
0.46972458663617855,145.3886258598526
0.4694794479622222,145.3886258598533
0.46947128411856,145.83288877977685
0.4613215435203172,146.32835549539175
0.46091933825588305,146.84281478958837
0.4602958323284395,147.36532710853774
0.4597245866361789,147.89169750676484
0.4594712841185603,148.35915221782753
0.4513215435203175,148.79072271448604
0.4509193382558834,149.276451664433
0.45029583232843984,149.80193807049898
0.4497245866361792,150.2850837551406
0.44947944796222283,150.2850837551413
0.44947128411856063,150.7294878994483
0.4413215435203178,151.2073368617249
0.4409193382558837,151.7219363586143
0.44029583232844016,152.24157532180442
0.43972241172948634,152.76808574962598
0.43971424788582414,152.7680857496267
0.43947128411856096,153.2596665941659
0.43132154352031815,153.69137850177418
0.430919338255884,154.1534948255706
0.4302958323284405,154.67910355063657
0.42972458663617985,155.1829148502036
0.4294712841185613,155.6274602185064
0.4213215435203185,156.08768670104038
0.42091933825588435,156.60242640070555
0.4202958323284408,157.11919121329655
0.4197245866361802,157.64584166007236
0.4194794479622238,157.64584166007307
0.4194712841185616,158.16155500761027
0.4113215435203188,158.59340832956522
0.41091933825588467,159.03190570335047
0.41029583232844113,159.55763674770554
0.4097245866361805,160.08211917587116
0.40947944796222413,160.08211917587187
0.40947128411856193,160.52680570689267
0.4013215435203191,160.97149229378607
0.400919338255885,161.4842848860181
0.40029583232844146,161.99916478217665
0.3997245866361808,162.52496520829163
0.39947128411856225,163.0517556891998
0.39132154352031945,163.4968121677647
0.3909193382558853,163.9288068878169
0.3902958323284418,164.43755231344335
0.38972458663618115,165.2203845649303
0.3894712841185626,166.01294700485548
0.3813215435203198,166.78555401002313
0.38091933825588564,167.6032227425145
0.3802958323284421,168.44367027678226
0.3797224117294883,169.64660918240725
0.3797142478858261,169.64660918240793
0.3794712841185629,171.11681439668962
0.3713215435203201,172.55142325660003
0.37091933825588597,173.93590071334174
0.37029583232844243,175.3428615393757
0.3697224117294886,176.86660610846732
0.3697142478858264,176.86660610846803
0.3694712841185632,178.62415006501757
0.3613215435203204,180.31686584512977
0.3609193382558863,182.00958044966526
0.36029583232844276,183.75759624259678
0.3597245866361821,185.51175447476848
0.35947128411856355,187.27332064590138
0.35132154352032074,189.0379796054291
0.3509193382558866,190.76032306609025
0.3502958323284431,192.44199147039836
0.34972458663618244,194.15030522708656
0.3494712841185639,195.91418116131706
0.34132154352032107,197.66902060371874
0.34091933825588694,199.36199023812372
0.3402958323284434,201.05495920523188
0.33972458663618277,202.8057883586452
0.3394712841185642,204.56020119261873
0.3313215435203214,206.32245805167383
0.33091933825588726,208.0873713195582
0.33029583232844373,209.80652082534905
0.3297245866361831,211.48844588197102
0.3294712841185645,213.20042919729474
0.3213215435203217,214.96456422022305
0.3209193382558876,216.71671086955376
0.32029583232844405,218.40993701077647
0.3197245866361834,220.10316231253256
0.31947128411856485,221.85679515911403
0.31132154352032204,223.6114625877017
0.3109193382558879,225.37440847560035
0.3102958323284444,227.1395760439164
0.30972241172949055,228.85554463711264
0.30971424788582835,228.85554463711335
0.30947944796222737,228.85554463711406
0.30947128411856517,230.53772633877702
0.30132154352032237,232.25336628708206
0.3008418792534201,234.0177603687875
0.30074809256362756,234.0177603687882
0.3002958323284447,235.76722537994155
0.2997224117294909,237.46070802243253
0.2997142478858287,237.46070802243324
0.2994794479622277,237.46070802243395
0.2994712841185655,239.1556924237769
0.2913215435203227,240.9106165248277
0.29091933825588856,242.66553854054916
0.290295832328445,244.42917179788833
0.2897245866361844,246.19459366052675
0.289479447962228,246.19459366052746
0.2894712841185658,247.9073943812522
0.281321543520323,249.58983272068548
0.2809193382558889,251.3091163771097
0.28029583232844535,253.07376948721358
0.2797245866361847,254.820564015788
0.27947128411856614,256.5143031531122
0.27132154352032334,258.21207464244054
0.2709193382558892,259.96725598831046
0.2702958323284457,261.72244865201463
0.26972458663618504,279.1999999999997
0.26947128411856647,299.0
0.26132154352032366,299.01428571428573
0.26091933825588953,299.0285714285714
0.260295832328446,299.04285714285714
0.25972458663618536,299.0571428571429
0.2594712841185668,299.07142857142856
0.251321543520324,299.0857142857143
0.25091933825588986,299.1
0.2502958323284463,299.1142857142857
0.24972458663618569,299.12857142857143
0.24947128411856712,299.14285714285717
0.2413215435203243,299.15714285714284
0.24091933825589018,299.1714285714286
0.24029583232844665,299.1857142857143
0.239724586636186,299.2
0.23947128411856744,299.2142857142857
0.23132154352032464,299.22857142857146
0.2309193382558905,299.24285714285713
0.23029583232844697,299.25714285714287
0.22972458663618633,299.27142857142854
0.22947128411856776,299.2857142857143
0.22132154352032496,299.3
0.22091933825589083,299.3142857142857
0.2202958323284473,299.3285714285714
0.21972458663618666,299.34285714285716
0.2194712841185681,299.35714285714283
0.21132154352032528,299.37142857142857
0.21091933825589115,299.3857142857143
0.21029583232844762,299.4
0.20972458663618698,299.4142857142857
0.2094712841185684,299.42857142857144
0.2013215435203256,299.4428571428571
0.20091933825589148,299.45714285714286
0.20029583232844794,299.4714285714286
0.1997245866361873,299.48571428571427
0.19947128411856874,299.5
0.19132154352032593,299.51428571428573
0.1909193382558918,299.5285714285714
0.19029583232844827,299.54285714285714
0.18972458663618763,299.5571428571429
0.18947128411856906,299.57142857142856
0.18132154352032626,299.5857142857143
0.18091933825589213,299.6
0.1802958323284486,299.6142857142857
0.17972458663618796,299.62857142857143
0.17947128411856939,299.64285714285717
0.17132154352032658,299.65714285714284
0.17091933825589245,299.6714285714286
0.17029583232844892,299.6857142857143
0.16972458663618828,299.7
0.1694712841185697,299.7142857142857
0.1613215435203269,299.72857142857146
0.16091933825589277,299.74285714285713
0.16029583232844924,299.75714285714287
0.1597245866361886,299.77142857142854
0.15947128411857003,299.7857142857143
0.15132154352032723,299.8
0.1509193382558931,299.8142857142857
0.15029583232844956,299.8285714285714
0.14972458663618893,299.84285714285716
0.14947128411857036,299.85714285714283
0.14132154352032755,299.87142857142857
0.14091933825589342,299.8857142857143
0.1402958323284499,299.9
0.13972458663618925,299.9142857142857
0.13947128411857068,299.92857142857144
0.13132154352032788,299.9428571428571
0.13091933825589375,299.95714285714286
0.1302958323284502,299.9714285714286
0.12972458663618958,299.98571428571427
0.129471284118571,300.0
0.1213215435203282,300.01428571428573
0.12091933825589407,300.0285714285714
0.12029583232845054,300.04285714285714
0.1197245866361899,300.0571428571429
0.11947128411857133,300.07142857142856
0.11132154352032853,300.0857142857143
0.1109193382558944,300.1
0.11029583232845086,300.1142857142857
0.10972458663619022,300.12857142857143
0.10947128411857165,300.14285714285717
0.10132154352032885,300.15714285714284
0.10091933825589472,300.1714285714286
0.10029583232845118,300.1857142857143
0.09972458663619055,300.2
0.09947128411857198,300.2142857142857
0.09132154352032917,300.22857142857146
0.09091933825589504,300.24285714285713
0.09029583232845151,300.25714285714287
0.08972458663619087,300.27142857142854
0.0894712841185723,300.2857142857143
0.0813215435203295,300.3
0.08091933825589537,300.3142857142857
0.08029583232845183,300.3285714285714
0.0797245866361912,300.34285714285716
0.07947128411857263,300.35714285714283
0.07392287976793066,300.37142857142857
0.07352067450349653,300.3857142857143
0.0729391320978805,300.4
0.07237088087410437,300.4142857142857
0.07211975326317899,300.42857142857144
0.06917676708196896,300.4428571428571
0.06877456181753483,300.45714285714286
0.0682349829337463,300.4714285714286
0.06770654866455084,300.48571428571427
0.06746577498285133,300.5
0.06452249055234505,300.51428571428573
0.06412844913157312,300.5285714285714
0.0636308337696121,300.54285714285714
0.0631482053919663,300.5571428571429
0.06290741653139631,300.57142857142856
0.059976377866383324,300.5857142857143
0.059582336445611395,300.6
0.059126684605477875,300.6142857142857
0.05868387318241275,300.62857142857143
0.058453438251068635,300.64285714285717
0.05552210133675939,300.65714285714284
0.05513622375964966,300.6714285714286
0.054722535441343645,300.6857142857143
0.054325529909828196,300.7
0.05409507979961359,300.7142857142857
0.051175988650797644,300.72857142857146
0.050790111073687916,300.74285714285713
0.050418386277209404,300.75714285714287
0.05006119770027462,300.77142857142854
0.04984110151928589,300.7857142857143
0.046921712121173687,300.8
0.04654399838772616,300.8142857142857
0.04621423711307515,300.8285714285714
0.04590285442769004,300.84285714285716
0.04568274306783082,300.85714285714283
0.04277151751338082,300.87142857142857
0.04243863440475559,300.8857142857143
0.04215600602710978,300.9
0.041841628873240166,300.9142857142857
0.04163376327887425,300.92857142857144
0.038722537724424244,300.9428571428571
0.03843448524062132,300.95714285714286
0.038189498910862985,300.9714285714286
0.037887650592912436,300.98571428571427
0.03767948674925026,301.0
0.034776425038462455,370.800000000001
0.034530336076487034,440.60000000000196
0.03433333054497156,510.39999999999804
0.034029292141457335,580.199999999999
0.03383337406328846,650.0
0.030930312352500655,719.800000000001
0.030726186912352738,789.600000000002
0.03056521466288309,859.399999999998
0.030275313861129582,929.199999999999
0.03007692262697126,999.0
0.027184199666538844,999.0222222222222
0.0270241004682924,999.0444444444445
0.026911913399986442,999.0666666666667
0.026619822512669256,999.0888888888888
0.026429595122173133,999.1111111111111
0.023578835683568222,999.1333333333333
0.02346575719570776,999.1555555555556
0.02334734163832386,999.1777777777778
0.023073709826707423,999.2
0.0228834824362113,999.2222222222222
0.020074686519433893,999.2444444444444
0.020001424986154093,999.2666666666667
0.01989836184936722,999.2888888888889
0.019618473209226495,999.3111111111111
0.01943858456908576,999.3333333333334
0.016672600075373523,999.3555555555556
0.016644340050722572,999.3777777777777
0.016464196679602416,999.4
0.01627236052326464,999.4222222222222
0.01613443540495141,999.4444444444445
0.013414256802788849,999.4666666666667
0.013385981599267405,999.4888888888889
0.013257223930790096,999.5111111111111
0.013066996540293974,999.5333333333333
0.01297620431898594,999.5555555555555
0.010253031248338873,999.5777777777778
0.01023700181031073,999.6
0.010065022282852776,999.6222222222223
0.0099628473761596,999.6444444444444
0.009908088436897389,999.6666666666666
0.007199052968011044,999.6888888888889
0.007106962080693835,999.7111111111111
0.007062935838792361,999.7333333333333
0.006960760932099186,999.7555555555556
0.006954787174000665,999.7777777777778
0.00424356161955064,999.8
0.004201598097723136,999.8222222222222
0.004109761941385348,999.8444444444444
0.004104592566207654,999.8666666666667
0.0014015308554198302,999.8888888888889
0.0013974489335887297,999.9111111111112
0.0013515308554198358,999.9555555555555
2.5868196473766147e-14,1000.0


==> data/CaseA-Smax20-sd.csv <==
s,xs,mb
0.0,0.2660137610380312,21.311490619264337
0.01,0.0010674749347497176,21.412111308919503
0.02,0.0007309779972930973,21.51273199857468
0.030000000000000006,0.016045368662062465,21.641729749164718
0.04,0.0003933887060591722,22.13835043881988
0.05,0.0003667327837801921,22.634971128475062
0.06000000000000001,0.0004196819727180982,22.735729749164715
0.07,0.00012241746824251344,22.83648836985437
0.08,0.00010787955234623205,22.93724699054403
0.09,0.0007460779227485937,23.03800561123368
0.1,0.001067474934749731,23.138764231923336
0.11000000000000001,0.0007309779972930965,23.23952285261299
0.12000000000000002,0.016045368662062468,23.340281473302646
0.13,0.0003933887060591615,23.46941715492717
0.14,0.0003667327837802171,23.966175775616815
0.15,0.00035516407300445653,24.462934396306476
0.16,6.451789971363457e-05,24.563830948030613
0.17,0.000230297020588716,24.66472749975475
0.18,0.0007460779227485678,24.76562405147889
0.19,0.001067474934749712,24.86652060320303
0.2,0.0007309779972930651,24.967417154927166
0.21000000000000002,0.01604536866206244,25.0683137066513
0.22000000000000003,0.0003933887060591561,25.169210258375443
0.23000000000000004,0.0003667327837802171,25.298483871034446
0.24000000000000005,0.00035516407300442704,25.795380422758573
0.25,6.451789971362742e-05,26.29227697448272
0.26,0.00012241746824248574,26.39331145724134
0.27,0.0008539574750947865,26.494345939999963
0.28,0.0010674749347497168,26.595380422758577
0.29000000000000004,0.000730977997293074,26.6964149055172
0.3,0.01604536866206245,26.797449388275826
0.31,0.00039338870605916594,26.89848387103444
0.32,0.00036673278378020907,26.999518353793064
0.33,0.00035516407300442704,27.128929897486554
0.34,6.451789971363726e-05,27.62596438024517
0.35,0.00012241746824248931,28.12299886300379
0.36,0.00010787955234622132,28.224171276796895
0.37,0.0007460779227485615,28.32534369059
0.38,0.0017984529320428022,28.4265161043831
0.39,0.01604536866206243,28.527688518176205
0.4,0.00039338870605919635,28.62886093196931
0.41000000000000003,0.00036673278378024035,28.73003334576241
0.42000000000000004,0.00035516407300451106,28.831205759555516
0.43,6.451789971359791e-05,28.831205759555516
0.44000000000000006,0.00012241746824247321,29.45792764807658
0.45,0.00010787955234623384,29.95510006186969
0.4600000000000001,0.0007460779227486089,30.056410406697278
0.47000000000000003,0.0010674749347497458,30.15772075152486
0.4800000000000001,0.0007309779972931089,30.259031096352448
0.49000000000000005,0.01604536866206245,30.360341441180033
0.5,0.0007601214898394322,30.461651786007618
0.51,0.00035516407300450835,30.562962130835206
0.52,6.451789971359702e-05,30.66427247566279
0.53,0.00012241746824247232,30.79395988142525
0.54,0.00010787955234623295,31.291270226252824
0.55,0.0007460779227486045,31.788580571080413
0.56,0.0010674749347497146,31.89002884694249
0.5700000000000001,0.000730977997293067,31.99147712280455
0.5800000000000001,0.016045368662062437,32.09292539866662
0.5900000000000001,0.0003933887060591445,32.19437367452869
0.6,0.0003667327837802073,32.29582195039075
0.6100000000000001,0.0003551640730044288,32.397270226252836
0.62,6.451789971363726e-05,32.4987185021149
0.6300000000000001,0.0001224174682424902,32.62854383891183
0.64,0.000107879552346224,33.1259921147739
0.65,0.0007460779227485633,33.62344039063597
0.66,0.0010674749347497146,33.725026597532526
0.67,0.0007309779972930651,33.826612804429075
0.68,0.016045368662062433,33.928199011325624
0.6900000000000001,0.0003933887060591445,34.02978521822217
0.7,0.00036673278378020636,34.131371425118736
0.7100000000000001,0.0003551640730044279,34.23295763201528
0.72,6.451789971363547e-05,34.33454383891183
0.7300000000000001,0.00012241746824248842,34.46450710674325
0.74,0.000107879552346224,34.9620933136398
0.75,0.0007460779227485615,35.45967952053635
0.76,0.001067474934749712,35.561403658467384
0.77,0.0007309779972930678,35.66312779639842
0.78,0.016045368662062433,35.76485193432946
0.79,0.0003933887060591445,35.86657607226048
0.8,0.0003667327837802073,35.96830021019153
0.8099999999999999,0.0003551640730044288,35.96830021019153
0.8200000000000001,6.451789971363278e-05,36.171748486053595
0.8300000000000001,0.00012241746824248842,36.301849684919496
0.8400000000000001,0.0008539574750947882,36.79957382285052
0.85,0.001067474934749711,37.29729796078156
0.86,0.0007309779972930687,37.29729796078156
0.8700000000000001,0.01604536866206244,37.501022098712596
0.8800000000000001,0.0003933887060591454,37.60288416767812
0.89,0.00036673278378020636,37.70474623664363
0.9,0.0003551640730044315,37.806608305609146
0.9099999999999999,6.451789971363457e-05,37.806608305609146
0.9200000000000002,0.00012241746824248842,38.010332443540186
0.93,0.00010787955234622311,38.14057157344057
0.9400000000000001,0.000746077922748558,38.638433642406085
0.95,0.001067474934749712,39.136295711371595
0.9600000000000002,0.0007309779972930696,39.2382957113716
0.9700000000000001,0.016045368662062433,39.34029571137161
0.9800000000000001,0.0003933887060591445,39.44229571137161
0.99,0.00036673278378020815,39.5442957113716
1.0,0.5153822958780243,39.6462957113716


==> data/CaseA-Smax20.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,50.689655172413794,50.3448275862069,50.0,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,916.7402546053631,-1420.188530467432,50.260016174649536
0.98,50.758620689655174,50.41379310344828,50.06896551724138,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,916.0505994329492,-1420.188530467432,50.32898169189093
0.96,50.827586206896555,50.48275862068966,50.13793103448276,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,915.3609442605355,-1420.188530467432,50.397947209132326
0.94,50.89655172413793,50.55172413793103,50.206896551724135,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,914.6712890881217,-1420.188530467432,50.46691272637368
0.92,50.96551724137931,50.62068965517241,50.275862068965516,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,913.9816339157079,-1420.188530467432,50.535878243615066
0.9,75.0,50.689655172413794,50.3448275862069,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,913.2919787432941,-1420.188530467432,57.166677944588145
0.88,99.07142857142857,50.758620689655174,50.41379310344828,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,912.6023235708803,-1420.188530467432,64.64966758536075
0.86,99.21428571428571,50.827586206896555,50.48275862068966,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,911.9126683984665,-1420.188530467432,65.79545212033102
0.84,99.35714285714286,50.89655172413793,50.55172413793103,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,911.2230132260527,-1420.188530467432,66.94184933966105
0.82,99.5,50.96551724137931,50.62068965517241,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,910.533358053639,-1420.188530467432,68.08197390436935
0.8,99.64285714285714,75.0,50.689655172413794,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,670.188530467432,-1420.188530467432,69.15003813570104
0.78,99.78571428571429,99.07142857142857,50.758620689655174,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,429.4742447531463,-1420.188530467432,70.29650794517701
0.76,99.92857142857143,99.21428571428571,50.827586206896555,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,428.045673324575,-1420.188530467432,71.35360699352705
0.74,100.07142857142857,99.35714285714286,50.89655172413793,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,426.6171018960034,-1420.188530467432,72.41575990305364
0.72,100.21428571428571,99.5,50.96551724137931,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,425.18853046743203,-1420.188530467432,73.56810616962069
0.7,100.35714285714286,99.64285714285714,75.0,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,423.75995903886064,-1420.188530467432,86.96507067879946
0.68,100.5,99.78571428571429,99.07142857142857,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,422.3313876102891,-1420.188530467432,99.61003350463122
0.66,100.64285714285714,99.92857142857143,99.21428571428571,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,420.90281618171775,-1420.188530467432,99.7528906474884
0.64,100.78571428571429,100.07142857142857,99.35714285714286,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,419.4742447531463,-1420.188530467432,99.8957477903455
0.62,100.92857142857143,100.21428571428571,99.5,142.0188530467432,142.0188530467432,142.0188530467432,20.0,20.0,20.0,-0.0,418.045673324575,-1420.188530467432,100.0386049332026
0.6,143.02914268377182,100.35714285714286,99.64285714285714,143.02841822810075,142.0188530467432,142.0188530467432,19.42452947705152,20.0,20.0,-0.0,416.6171018960034,-1420.188530467432,112.06010989504887
0.58,147.94648215801922,100.5,99.78571428571429,147.94575951057143,142.0188530467432,142.0188530467432,17.474199591015875,20.0,20.0,-0.0,415.18853046743203,-1420.188530467432,114.42843016151582
0.56,152.86520053985015,100.64285714285714,99.92857142857143,152.86447970281182,142.0188530467432,142.0188530467432,15.523883633361734,20.0,20.0,-0.0,413.75995903886064,-1420.188530467432,116.87740547490532
0.54,157.78529780020767,100.78571428571429,100.07142857142857,157.784578774484,142.0188530467432,142.0188530467432,13.573581603782664,20.0,20.0,-0.0,412.3313876102891,-1420.188530467432,119.42398011284459
0.52,162.7080164513834,100.92857142857143,100.21428571428571,162.70729202674522,142.0188530467432,142.0188530467432,11.623305980068132,20.0,20.0,-0.0,410.90281618171775,-1420.188530467432,122.07310346125095
0.5,172.02946625158398,143.02914268377182,100.35714285714286,172.02884593320874,143.02841822810075,142.0188530467432,9.717463090234432,19.42452947705152,20.0,-0.006827653826872242,0.0,-1347.9755436467885,126.03531882889583
0.48,187.1674493092127,147.94648215801922,100.5,187.16688143382225,147.94575951057143,142.0188530467432,7.870372539735577,17.474199591015875,20.0,-0.005401211258701957,0.0,-1105.776135226446,131.82478766372546
0.46,204.62009088321744,152.86520053985015,100.64285714285714,204.61949867911468,152.86447970281182,142.0188530467432,6.046661602819341,15.523883633361734,20.0,-0.003981819918349776,0.0,-844.4055975527192,138.5968508656472
0.44,222.07920960151242,157.78529780020767,100.78571428571429,222.07860334894744,157.784578774484,142.0188530467432,4.223016195443911,13.573581603782664,20.0,-0.0025694970987488576,0.0,-563.8560680690925,145.75054826870766
0.42,239.53699016112176,162.7080164513834,100.92857142857143,239.53638222861127,162.70729202674522,142.0188530467432,2.399357396248597,11.623305980068132,20.0,-0.0011759628472643206,0.0,-264.1237201477074,153.27358659288228
0.4,256.969641472649,172.02946625158398,143.02914268377182,256.96912004689875,172.02884593320874,143.02841822810075,0.5754456570393813,9.717463090234432,19.42452947705152,0.00017526283681123722,-0.0,48.604498520505814,182.72416352184564
0.38,299.07142857142856,187.1674493092127,147.94648215801922,261.9661573707717,187.16688143382225,147.94575951057143,0.0,7.870372539735577,17.474199591015875,0.001209363025529855,-0.0,398.5957303535233,199.66129010379677
0.36,299.2142857142857,204.62009088321744,152.86520053985015,261.9661573707717,204.61949867911468,152.86447970281182,0.0,6.046661602819341,15.523883633361734,0.0023411832184044505,-0.0,808.9301209400012,205.37180126822477
0.34,299.35714285714283,222.07920960151242,157.78529780020767,261.9661573707717,222.07860334894744,157.784578774484,0.0,4.223016195443911,13.573581603782664,0.0035023112493493555,-0.0,1282.944494885305,210.95323489337318
0.32,299.5,239.53699016112176,162.7080164513834,261.9661573707717,239.53638222861127,162.70729202674522,0.0,2.399357396248597,11.623305980068132,0.0046206777394406096,-0.0,1820.6304319152634,216.41830352197957
0.3,299.64285714285717,256.969641472649,172.02946625158398,261.9661573707717,256.96912004689875,172.02884593320874,0.0,0.5754456570393813,9.717463090234432,0.004914205319185572,-0.0,2421.8194363447683,224.0391183215721
0.28,299.7857142857143,299.07142857142856,187.1674493092127,261.9661573707717,261.9661573707717,187.16688143382225,0.0,0.0,7.870372539735577,371.0527120065683,-0.0,2619.6615737077173,234.44547281963548
0.26,299.92857142857144,299.2142857142857,204.62009088321744,261.9661573707717,261.9661573707717,204.61949867911468,0.0,0.0,6.046661602819341,372.48128343513997,-0.0,2619.6615737077173,245.6523411568528
0.24,300.07142857142856,299.35714285714283,222.07920960151242,261.9661573707717,261.9661573707717,222.07860334894744,0.0,0.0,4.223016195443911,373.9098548637111,-0.0,2619.6615737077173,256.5191717615813
0.22,300.2142857142857,299.5,239.53699016112176,261.9661573707717,261.9661573707717,239.53638222861127,0.0,0.0,2.399357396248597,375.33842629228275,-0.0,2619.6615737077173,267.0699322339833
0.2,300.35714285714283,299.64285714285717,256.969641472649,261.9661573707717,261.9661573707717,256.96912004689875,0.0,0.0,0.5754456570393813,376.7669977208544,-0.0,2619.6615737077173,277.20071670565767
0.18,300.5,299.7857142857143,299.07142857142856,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,378.1955691494255,-0.0,2619.6615737077173,299.6100335046312
0.16,300.64285714285717,299.92857142857144,299.2142857142857,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,379.6241405779972,-0.0,2619.6615737077173,299.75289064748847
0.14,300.7857142857143,300.07142857142856,299.35714285714283,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,381.0527120065683,-0.0,2619.6615737077173,299.8957477903456
0.12,300.92857142857144,300.2142857142857,299.5,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,382.48128343513997,-0.0,2619.6615737077173,300.0386049332028
0.1,650.0,300.35714285714283,299.64285714285717,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,383.9098548637111,-0.0,2619.6615737077173,395.71920510158424
0.08,999.1111111111111,300.5,299.7857142857143,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,385.33842629228275,-0.0,2619.6615737077173,503.67093991703075
0.06,999.3333333333334,300.64285714285717,299.92857142857144,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,386.7669977208544,-0.0,2619.6615737077173,519.2015188936135
0.04,999.5555555555555,300.7857142857143,300.07142857142856,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,388.1955691494255,-0.0,2619.6615737077173,534.7190792528443
0.02,999.7777777777778,300.92857142857144,300.2142857142857,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,389.6241405779972,-0.0,2619.6615737077173,550.1233942324893
0.0,1000.0,650.0,300.35714285714283,261.9661573707717,261.9661573707717,261.9661573707717,0.0,0.0,0.0,3880.3384262922827,-0.0,2619.6615737077173,564.4567851183093


==> data/CaseA-Smax200.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,132.16980941868763,103.71684511167763,50.0,132.16980380265642,103.7168448324194,103.7168448324194
0.99,133.26702109834577,103.71684511167763,51.0,133.26693781692268,103.7168448324194,103.7168448324194
0.98,134.36998458600897,103.71684511167763,52.0,134.36995411489693,103.7168448324194,103.7168448324194
0.97,135.47890433521354,103.71684511167763,53.0,135.47885486172817,103.7168448324194,103.7168448324194
0.96,136.59417314352925,103.71684511167763,54.0,136.59379307765323,103.7168448324194,103.7168448324194
0.95,137.7163887375616,103.99546422191963,55.0,137.7162516601315,103.9954640096965,103.7168448324194
0.94,138.84705429929545,104.97982399324161,56.0,138.8470683810698,104.97982380353385,103.7168448324194
0.93,139.9869744611192,105.96416274411536,57.0,139.98697337827335,105.96416258567487,103.7168448324194
0.92,141.1374481208788,106.94644086389837,58.0,141.13734984353547,106.94644073630583,103.7168448324194
0.91,142.29974167618155,107.9270029493241,59.0,142.29972165694744,107.92700283115552,103.7168448324194
0.9,143.4751926479501,108.90597865304892,60.0,143.47514569889992,108.90597856362282,103.7168448324194
0.89,144.66569096384046,109.88485623735289,61.0,144.66478137414697,109.88485616892994,103.7168448324194
0.88,145.8709848834469,110.8619231884968,62.0,145.87098371808048,110.86192313589693,103.7168448324194
0.87,147.07814157348685,111.83719086569175,63.0,147.07811054852428,111.83719082497471,103.7168448324194
0.86,148.27336755357146,112.81081808217078,64.0,148.27334943684852,112.81081804740323,103.7168448324194
0.85,149.45823916872695,113.78411148012049,65.0,149.45818551937498,113.78410967207678,103.7168448324194
0.84,150.6341921915846,114.7558413700391,66.0,150.63413101461907,114.75584323160152,103.7168448324194
0.83,151.802635225171,115.72563863656154,67.0,151.80262778937137,115.72563361013687,103.7168448324194
0.82,152.97023995102415,116.69378496937884,68.0,152.96798692024464,116.69377817672844,103.7168448324194
0.81,154.15509641702783,117.66132456755872,69.0,154.15509462607687,117.66127642327386,103.7168448324194
0.8,155.37285526733172,118.62752617906273,70.0,155.3728077777811,118.6275353507371,103.7168448324194
0.79,156.62226861444913,119.59173051554768,70.5,156.6222052169651,119.59171532897089,103.7168448324194
0.78,157.90406255496464,120.60404860368476,71.0,157.90406144251514,120.60400706688392,103.7168448324194
0.77,159.2189562784465,121.65318634924301,71.5,159.218882871385,121.6531817129854,103.7168448324194
0.76,160.5685112109611,122.70361287330695,72.0,160.56710356652815,122.70341368963737,103.7168448324194
0.75,161.9554999583886,123.75556159392136,72.5,161.95549898458603,123.75555816237255,103.7168448324194
0.74,163.3813595143289,124.8108587837512,73.0,163.3814143422856,124.81088668131015,103.7168448324194
0.73,164.84019797177996,125.87100526801396,73.5,164.84010163262872,125.87100468177572,103.7168448324194
0.72,166.32104803527955,126.93620786783879,74.0,166.3210302691831,126.93617652017616,103.7168448324194
0.71,167.81132491519736,128.00637666769137,74.5,167.81132282292336,128.006376000096,103.7168448324194
0.7,169.29596095866475,129.08182136333642,75.0,169.29637955356748,129.08179737387388,103.7168448324194
0.69,170.77462967785436,130.16258891686653,75.5,170.7746667094622,130.16242256287157,103.7168448324194
0.68,172.24784196760947,131.2497777551597,76.0,172.24783074622988,131.24967672054075,103.7168448324194
0.67,173.716115951985,132.34246157736038,76.5,173.7160992344656,132.34248568303335,103.7168448324194
0.66,175.17958621035746,133.44072941792797,77.0,175.1795141825435,133.440733544494,103.7168448324194
0.65,176.63779434483956,134.54478926855813,77.5,176.6381682859883,134.54474491181114,103.7168448324194
0.64,178.09010573901617,135.6547824222239,78.0,178.0901041914889,135.65477786779994,103.7168448324194
0.63,179.53647760577246,136.7709843767101,78.5,179.53648753452134,136.77095165599084,103.7168448324194
0.62,180.9777953392753,137.8937564918591,79.0,180.9776774364442,137.89375557455156,103.7168448324194
0.61,182.4141638205523,139.02572241074228,79.5,182.4141370795686,139.02551190989988,103.7168448324194
0.6,183.84561517301643,140.16737789849122,80.0,183.84561342682102,140.1673796585336,103.7168448324194
0.59,185.2712968839188,141.3199482870458,84.0,185.27174984393932,141.31994752052358,103.7168448324194
0.58,186.691003935587,142.48464621798433,88.0,186.69101296446095,142.48460147262844,103.7168448324194
0.57,188.10516022969,143.66276259639744,92.0,188.1051587832877,143.66275888619586,103.7168448324194
0.56,189.5184076160598,144.855526919142,96.0,189.5183640982408,144.85549804586952,103.7168448324194
0.55,190.94731565348172,146.05974763242062,100.0,190.94723663931345,146.0596781496901,103.7168448324194
0.54,192.40411457135951,147.26500792953675,103.78670098841576,192.40429741067686,147.26475153569532,103.78669514011364
0.53,193.88805822741836,148.4589201815345,104.77222982156928,193.88805677678334,148.4589031894114,104.77218668889878
0.52,195.3990526419601,149.64291942477456,105.75650721054467,195.39905894147873,149.64291679902155,105.75651576002339
0.51,196.9380155202125,150.81835152757571,106.73877236708682,196.93792157060497,150.81831850250586,106.73875735242609
0.5,198.5049680552404,151.98656450907845,107.71943054789517,198.50493713267716,151.98656339757298,107.71941346539437
0.49,200.10001924857067,153.15513906673596,108.69940899912581,200.1000176999898,153.15511959706708,108.69930531576593
0.48,201.73707641088492,154.34340691257898,109.67837852305013,201.7371099123669,154.34236836194071,109.67839643086228
0.47,203.5363358154059,155.5661783971227,110.6553913092801,203.53633817464225,155.56604655459932,110.65536133670642
0.46,205.6051033747782,156.82148854680486,111.63076338621391,205.60508993275317,156.82146216073377,111.63073284105381
0.45,207.9446329545715,158.1094720786948,112.60525989012535,207.94463144880243,158.10945539537488,112.60507771222022
0.44,210.55345074528532,159.43079884345127,113.57885857017408,210.55345165574647,159.430788357744,113.57888950265433
0.43,213.43260053808297,160.7858976704223,114.55047543686618,213.43257917208837,160.7858688654716,114.5504279628847
0.42,216.58502862574755,162.17589554908352,115.52039228607993,216.58516888867723,162.17505899936327,115.52034379734458
0.41,220.0072502902225,163.6072909436832,116.48924527653264,220.0072490726373,163.6072102187236,116.48896866395347
0.4,223.70355116510825,165.07274768126308,117.45729906764905,223.70354968953683,165.07278409815817,117.45734558900563
0.39,227.67176377860176,166.55610112431702,118.42337708758436,227.6717626128986,166.55605480534783,118.42330830782446
0.38,231.91451201521875,168.04516878588083,119.38769304047611,231.91451053781972,168.04516717570587,119.38762579356718
0.37,236.42968482419997,169.52948013787955,120.38197324487214,236.4296835534947,169.5294740835519,120.38165302955744
0.36,241.22124718338273,171.00765955499207,121.43167131679184,241.22137628183754,171.00779930003537,121.43151510972297
0.35,246.28494586309512,172.48000912159898,122.48204844277575,246.28494444474615,172.48002665704308,122.48211620398536
0.34,251.62491028967486,173.94708483315674,123.53308276848838,251.6249091279049,173.94708336478473,123.53310083101354
0.33,257.2412533012898,175.40937471474342,124.58702216492827,257.24127391815273,175.4093625827307,124.58691937833136
0.32,264.0,176.86677444005716,125.64595713234053,263.13098867679776,176.86674982423395,125.64594349900095
0.31,272.0,178.3188795046533,126.7099354848076,269.29708727372497,178.31916787961876,126.70985356144115
0.3,280.0,179.76450563105664,127.77889618095082,275.7399013598244,179.76450430748102,127.77889376709898
0.29,284.0,181.20471265929996,128.85366200918975,282.11574462168807,181.2047157179207,128.8532631744146
0.28,288.0,182.63990852107713,129.93389281872453,287.5013930661243,182.63986791907374,129.93389246834087
0.27,292.0,184.07017114962014,131.01964897728521,287.5013930661243,184.0701651642874,131.0196836406752
0.26,296.0,185.49553425555428,132.11080771358786,287.5013930661243,185.49552734720794,132.1108005354242
0.25,300.0,186.914742725083,133.20767663929632,287.5013930661243,186.91490792661855,133.20762942411747
0.24,304.0,188.3280202504941,134.31027023218576,287.5013930661243,188.32802457768378,134.31022754859842
0.23,308.0,189.74267677202567,135.41882217428451,287.5013930661243,189.74267541099533,135.4187941410086
0.22,312.0,191.17562001325382,136.53379694925684,287.5013930661243,191.17560063376297,136.53325447092627
0.21,316.0,192.63665089248514,137.65590108160086,287.5013930661243,192.6366223965342,137.65582327343702
0.2,320.0,194.12574787629865,138.78606663539006,287.5013930661243,194.12585900254655,138.78607830730462
0.19,353.0,195.64118628750919,139.92532993338727,287.5013930661243,195.6411904122201,139.9253293438008
0.18,386.0,197.18423082980541,141.07509909811074,287.5013930661243,197.18423381546424,141.07504330889682
0.17,419.0,198.75517163139955,142.236575272599,287.5013930661243,198.75514171325776,142.23654763603557
0.16,452.0,200.35422251155956,143.41111424072642,287.5013930661243,200.3541904975327,143.4110876057132
0.15,485.0,202.0154450948146,144.60090321577502,287.5013930661243,202.01544368831244,144.5997252983597
0.14,518.0,203.85715230347205,145.8067335275166,287.5013930661243,203.85715127960913,145.80673286385743
0.13,551.0,205.96800155881397,147.0143690005981,287.5013930661243,205.96800041141609,147.01435137041705
0.12,584.0,208.3496765156127,148.20997107069775,287.5013930661243,208.34964980310073,148.2099461969585
0.11,617.0,211.00196177330895,149.39514854508877,287.5013930661243,211.00204478055696,149.39511805963423
0.1,650.0,213.92352166231808,150.57127971337115,287.5013930661243,213.9235206069016,150.57119448742577
0.09,683.0,217.11844097872404,151.73980276976454,287.5013930661243,217.11843646574715,151.73979854149914
0.08,716.0,220.58416374437934,152.90723498563023,287.5013930661243,220.58416295718033,152.90587203508852
0.07,749.0,224.32292297008848,154.0910534558575,287.5013930661243,224.32290351063946,154.09105189726262
0.06,782.0,228.3347606088347,155.3068444143504,287.5013930661243,228.33475871715126,155.3068174546545
0.05,815.0,232.62013318280765,156.55420797313036,287.5013930661243,232.6201234913487,156.55411837882946
0.04,848.0,237.17895433132094,157.8338909164977,287.5013930661243,237.17895353171107,157.83389036770225
0.03,881.0,242.01375093455295,159.14658250268212,287.5013930661243,242.01374985430974,159.14654095223935
0.02,914.0,247.12060568686616,160.49434151433206,287.5013930661243,247.12060473570023,160.49232999050156
0.01,947.0,252.5041741904148,161.88059980128617,287.5013930661243,252.50417231571646,161.88059939573154
0.0,1000.0,258.16393060693974,163.3041710302166,287.5013930661243,258.1639295855839,163.30420235140204


==> data/CaseA-Smax50-pd.csv <==
prob,price
0.9978173179659675,50.0
0.9977673179659675,50.03448275862069
0.9933519538979027,50.06896551724138
0.9888365898298378,50.10344827586207
0.9842212257617728,50.13793103448276
0.9795058616937079,50.172413793103445
0.9746904976256431,50.206896551724135
0.9697751335575782,50.241379310344826
0.9647597694895133,50.275862068965516
0.9596444054214484,50.310344827586206
0.9544290413533834,50.3448275862069
0.9491136772853185,50.37931034482759
0.9436983132172535,50.41379310344828
0.9381829491491885,50.44827586206897
0.9325675850811237,50.48275862068966
0.9268522210130588,50.51724137931034
0.9210368569449938,50.55172413793103
0.9151214928769289,50.58620689655172
0.9091061288088639,50.62068965517241
0.902990764740799,50.6551724137931
0.896775400672734,50.689655172413794
0.8904100366046691,50.724137931034484
0.8839946725366041,50.758620689655174
0.8773793084685392,50.793103448275865
0.8706639444004742,50.827586206896555
0.8638485803324095,50.86206896551724
0.8569332162643449,50.89655172413793
0.8499178521962802,50.93103448275862
0.8428024881282157,50.96551724137931
0.835587124060151,51.0
0.8282717599920865,75.0
0.8208563959240218,99.0
0.8133410318559573,99.07142857142857
0.8057256677878927,99.14285714285714
0.7980103037198282,99.21428571428571
0.7901949396517636,99.28571428571429
0.7822795755836991,99.35714285714286
0.7742642115156345,99.42857142857143
0.7661488474475701,99.5
0.7579334833795055,99.57142857142857
0.7496290327216112,99.64285714285714
0.741235745473887,99.71428571428571
0.7327647850465031,99.78571428571429
0.7242384782597999,99.85714285714286
0.7156578251137773,99.92857142857143
0.7070238256084354,100.0
0.6983125565641144,100.07142857142857
0.6895753643401338,100.14285714285714
0.6807379793975143,100.21428571428571
0.6718522480955756,100.28571428571429
0.6628952472546579,100.35714285714286
0.6534167468341991,100.42857142857143
0.6434167468341995,100.5
0.6334167468341998,100.57142857142857
0.6234167468342001,100.64285714285714
0.6134167468342004,100.71428571428571
0.6034167468342008,100.78571428571429
0.5934167468342011,100.85714285714286
0.5834167468342014,100.92857142857143
0.5734167468342017,101.0
0.5634167468342021,106.36562089175641
0.5534167468342024,107.89907372671881
0.5434167468342027,109.51022195001231
0.533416746834203,111.19942641781019
0.5234167468342034,112.96651093779501
0.5134167468342037,114.81128818924367
0.503416746834204,116.73357144668668
0.49341674683420433,118.73317457754662
0.4834167468342049,120.80991203978738
0.4734167468342054,122.96359887957513
0.463416746834206,125.2474183883428
0.4534167468342065,127.64575906352354
0.44341674683420707,130.07148927579098
0.4334167468342076,132.49756223046285
0.42341674683420816,134.92397792379617
0.4134167468342087,137.35073635204867
0.40341674683420925,139.77783751147663
0.3934167468342098,142.2052813983371
0.38341674683421034,144.63306800888702
0.3734167468342109,147.06119733938417
0.36341674683421143,149.4896693860848
0.353416746834212,151.918484145246
0.3434167468342125,154.34764161312611
0.3334167468342131,156.77714178598148
0.3234167468342136,159.2069846600698
0.31341674683421417,161.6371702316481
0.3034167468342147,164.06769849697477
0.29341674683421526,166.49856945230613
0.2834167468342158,168.92978309390062
0.27341674683421635,171.32748820256995
0.2634167468342169,173.58278952694917
0.25341674683421744,175.64287828458305
0.243416746834218,177.61699792819797
0.23341674683421854,179.59111757181222
0.22341674683421908,181.56523721542715
0.21341674683421963,183.53935685904207
0.20341674683422017,185.51347650265703
0.19341674683422072,187.48759614627124
0.18341674683422127,189.46171578988617
0.1734167468342218,191.58122474347095
0.16341674683422236,195.3601775739396
0.15559942886825529,202.113921334339
0.1500147929363207,210.32392085075966
0.1445301570043861,218.56838076056357
0.13914552107245148,226.81314385885855
0.13386088514051686,235.0582101423012
0.12867624920858223,243.30357960755083
0.12359161327664758,251.54925225126408
0.11860697734471293,259.7952280701003
0.11372234141277826,268.0415070607195
0.10893770548084358,276.2880892197727
0.1042530695489089,299.0
0.0996684336169742,299.07142857142856
0.09518379768503948,299.14285714285717
0.09079916175310476,299.2142857142857
0.08651452582117003,299.2857142857143
0.08232988988923529,299.35714285714283
0.07824525395730053,299.42857142857144
0.07426061802536577,299.5
0.07037598209343099,299.57142857142856
0.0665913461614962,299.64285714285717
0.0629067102295614,299.7142857142857
0.05937207429762659,299.7857142857143
0.055987438365691755,299.85714285714283
0.05270280243375691,299.92857142857144
0.04951816650182206,300.0
0.046433530569887194,300.07142857142856
0.04344889463795232,300.14285714285717
0.04056425870601743,300.2142857142857
0.03777962277408253,300.2857142857143
0.035094986842147624,300.35714285714283
0.032510350910212704,300.42857142857144
0.030025714978277773,300.5
0.02764107904634283,300.57142857142856
0.02535644311440788,300.64285714285717
0.023171807182472914,300.7142857142857
0.02108717125053794,300.7857142857143
0.019102535318602953,300.85714285714283
0.017217899386667956,300.92857142857144
0.015433263454732948,301.0
0.013756387292287453,650.0
0.012172001360352347,999.0
0.010643961787736633,999.1111111111111
0.009171268574440283,999.2222222222222
0.007752921720463268,999.3333333333334
0.006387921225805671,999.4444444444445
0.005053843910807654,999.5555555555555
0.00383938249410809,999.6666666666666
0.0026777674367277626,999.7777777777778
0.0015644987386668197,999.8888888888889
4.39648317751562e-14,1000.0


==> data/CaseA-Smax50-sd.csv <==
s,xs,mb
0.0,0.1022694438085029,0.38816648742841764
0.01,0.0030487318541717002,0.3913807731427036
0.02,0.004856200230706626,0.47434634177758994
0.03,0.0016023254360956038,0.47827491320616156
0.04,0.003075743835329301,0.4822034846347327
0.05,0.0038482756717201617,0.48613205606330434
0.06,0.001126788215342894,0.5698119104124764
0.07,0.0018564497985815668,0.5744547675553338
0.08,0.003102755816486914,0.5790976246981907
0.09,0.0039031933730658093,0.5837404818410479
0.1,0.0011907341703536634,0.6681346219045058
0.11,0.0021105741610675396,0.6734917647616488
0.12,0.0031297677976445267,0.6788489076187916
0.13,0.005212791199775884,0.6842060504759344
0.14,0.0023646985235535045,0.769314476253678
0.15,0.00315677977880214,0.7753859048251068
0.16,0.004013028775757108,0.781457333396535
0.17,0.0013186260803751976,0.7875287619679637
0.18,0.0026188228860394816,0.873351473459993
0.19,0.0031837917599597558,0.8801371877457076
0.2,0.008373352875364162,0.8869229020314215
0.21,0.0013505990578805793,0.8937086163171358
0.22,0.0027458850672824643,0.9802456135234511
0.23,0.0031972977505385627,0.9877456135234511
0.24,0.012706218124298386,0.9952456135234509
0.25,0.001350599057880582,1.0027456135234512
0.26,0.0027458850672824617,1.089996896444052
0.27,0.0031972977505385627,1.0982111821583374
0.28,0.012706218124298388,1.106425467872623
0.29,0.0013505990578805817,1.1146397535869093
0.3,0.0027458850672824613,1.2026053222217954
0.31,0.0031972977505385623,1.2115338936503668
0.32,0.012706218124298388,1.2204624650789382
0.33,0.0013505990578805839,1.22939103650751
0.34,0.0027458850672824665,1.3180708908566818
0.35,0.0031972977505385614,1.327713747999539
0.36,0.012706218124298391,1.3373566051423962
0.37,0.0013505990578805845,1.3469994622852535
0.38,0.005943182817821025,1.4363936023487112
0.39,0.012706218124298391,1.5663936023487115
0.4,0.0013505990578805748,1.6963936023487112
0.41,0.002745885067282457,1.8263936023487115
0.42,0.0031972977505385536,2.036144885269312
0.43,0.012706218124298386,2.286317299062415
0.44,0.0013505990578805737,2.5364897128555195
0.45,0.002745885067282457,2.7866621266486225
0.46,0.0031972977505385523,3.1165858233623265
0.47,0.012706218124298386,3.3671030647416367
0.48,0.0013505990578805745,3.6176203061209478
0.49,0.002745885067282457,3.868137547500258
0.5,0.0031972977505385527,4.198406071800169
0.51,0.012706218124298388,4.449268140765686
0.52,0.0013505990578805726,4.700130209731204
0.53,0.002745885067282456,4.95099227869672
0.54,0.0031972977505385536,5.281605630582839
0.55,0.012706218124298388,5.5328125271345625
0.56,0.0013505990578805839,5.784019423686287
0.57,0.002745885067282465,6.035226320238011
0.58,0.0031972977505385614,6.366184499710337
0.59,0.012706218124298388,6.617736223848268
0.6,0.0013505990578805839,6.869287947986198
0.61,0.0027458850672824647,7.120839672124128
0.62,0.00319729775053856,7.4521426791826615
0.63,0.01270621812429839,7.704039230906799
0.64,0.0013505990578805832,7.955935782630936
0.65,0.002745885067282465,8.207832334355075
0.66,0.00319729775053856,8.539480168999813
0.67,0.012706218124298388,8.791721548310157
0.68,0.0013505990578805832,9.043962927620504
0.69,0.002745885067282466,9.296204306930846
0.7,0.003197297750538561,9.628196969161793
0.71,0.012706218124298388,9.880783176058344
0.72,0.0013505990578805839,10.133369382954896
0.73,0.0027458850672824647,10.385955589851447
0.74,0.003197297750538562,10.718293079668602
0.75,0.012706218124298388,10.97122411415136
0.76,0.0013505990578805832,11.224155148634116
0.77,0.0027458850672824647,11.477086183116878
0.78,0.01590351587483695,11.809768500520237
0.79,0.0013505990578805839,12.063044362589201
0.8,0.002745885067282464,12.316320224658165
0.81,0.0031972977505385623,12.569596086727133
0.82,0.012706218124298388,12.9026232317167
0.83,0.0013505990578805834,13.156243921371871
0.84,0.002745885067282464,13.409864611027045
0.85,0.003197297750538562,13.663485300682217
0.86,0.01270621812429839,13.996857273257993
0.87,0.0013505990578805839,14.250822790499369
0.88,0.002745885067282464,14.504788307740748
0.89,0.003197297750538562,14.758753824982128
0.9,0.012706218124298388,15.09247062514411
0.91,0.0013505990578805843,15.346780969971693
0.92,0.002745885067282463,15.601091314799278
0.93,0.003197297750538562,15.855401659626866
0.94,0.012706218124298388,16.18946328737505
0.95,0.0013505990578805843,16.44411845978885
0.96,0.0027458850672824617,16.69877363220264
0.97,0.0031972977505385623,16.953428804616433
0.98,0.012706218124298386,17.28783525995083
0.99,0.0013505990578805834,17.54283525995083
1.0,0.4332865248934229,17.79783525995083


==> data/CaseA-Smax50.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,100.35714285714286,50.86206896551724,50.0,104.98756414603004,104.98756414603004,104.98756414603004,50.0,50.0,50.0,-0.0,1353.13737951282,-2624.689103650751,63.294576674759966
0.98,100.5,50.93103448275862,50.06896551724138,104.98756414603004,104.98756414603004,104.98756414603004,50.0,50.0,50.0,-0.0,1351.4132415817855,-2624.689103650751,64.34163687862548
0.96,100.64285714285714,51.0,50.13793103448276,104.98756414603004,104.98756414603004,104.98756414603004,50.0,50.0,50.0,-0.0,1349.689103650751,-2624.689103650751,65.39017491500333
0.94,100.78571428571429,99.0,50.206896551724135,104.98756414603004,104.98756414603004,104.98756414603004,50.0,50.0,50.0,-0.0,149.68910365075095,-2624.689103650751,66.44019078389348
0.92,100.92857142857143,99.14285714285714,50.275862068965516,104.98756414603004,104.98756414603004,104.98756414603004,50.0,50.0,50.0,-0.0,146.1176750793225,-2624.689103650751,67.49168448529595
0.9,106.38911429931746,99.28571428571429,50.3448275862069,106.38895035946352,104.98756414603004,104.98756414603004,49.05443384201478,50.0,50.0,-0.0,142.54624650789367,-2624.689103650751,69.10261207635794
0.88,109.53722528393962,99.42857142857143,50.41379310344828,109.53705472319454,104.98756414603004,104.98756414603004,47.08623287599186,50.0,50.0,-0.0,138.9748179364652,-2624.689103650751,70.55035893766163
0.86,112.99412940276301,99.57142857142857,50.48275862068966,112.99395251826313,104.98756414603004,104.98756414603004,45.12115103553801,50.0,50.0,-0.0,135.40338936503673,-2624.689103650751,72.04943152146635
0.84,116.76105631982773,99.71428571428571,50.55172413793103,116.76087305996766,104.98756414603004,104.98756414603004,43.15920073797947,50.0,50.0,-0.0,131.83196079360826,-2624.689103650751,73.6249921118138
0.82,120.83743625343932,99.85714285714286,50.62068965517241,120.8372466018327,104.98756414603004,104.98756414603004,41.20037622830134,50.0,50.0,-0.0,128.26053222217945,-2624.689103650751,75.27781854253956
0.8,125.2948411343416,100.0,50.689655172413794,125.29464809631702,104.98756414603004,104.98756414603004,39.245400485821385,50.0,50.0,-0.0,124.68910365075097,-2624.689103650751,77.28080825297658
0.78,130.03705125196947,100.14285714285714,50.758620689655174,130.03685742666534,104.98756414603004,104.98756414603004,37.29330159016833,50.0,50.0,-0.0,121.1176750793225,-2624.689103650751,79.16236745069006
0.76,134.86902537736802,100.28571428571429,50.827586206896555,134.8688310426906,104.98756414603004,104.98756414603004,35.34210940447162,50.0,50.0,-0.0,117.54624650789367,-2624.689103650751,81.13508230688761
0.74,139.70236494403392,100.42857142857143,50.89655172413793,139.70217009985387,104.98756414603004,104.98756414603004,33.390931011109636,50.0,50.0,-0.0,113.9748179364652,-2624.689103650751,83.19269240242424
0.72,144.5370699222695,100.57142857142857,50.96551724137931,144.5368745684568,104.98756414603004,104.98756414603004,31.439766409782393,50.0,50.0,-0.0,110.40338936503673,-2624.689103650751,85.33865003620197
0.7,149.3731402823763,100.71428571428571,75.0,149.3729444188021,104.98756414603004,104.98756414603004,29.488615600189917,50.0,50.0,-0.0,106.83196079360826,-2624.689103650751,97.88140886522545
0.68,154.23110590456616,100.85714285714286,99.07142857142857,154.23090758500507,104.98756414603004,104.98756414603004,27.53768593520207,50.0,50.0,-0.0,103.26053222217944,-2624.689103650751,109.68801334388337
0.66,159.09667589008185,101.0,99.21428571428571,159.0964774595824,104.98756414603004,104.98756414603004,25.586833105652346,50.0,50.0,-0.0,99.68910365075097,-2624.689103650751,111.20649549810781
0.64,163.9636183310951,107.951909029993,99.35714285714286,163.96341978962835,107.95173855764064,104.98756414603004,23.635994139289174,48.07021958139031,50.0,-0.003932834601637254,0.0,-2490.4703127176085,112.82074037723032
0.62,168.8319331975909,111.25349941603257,99.5,168.83173454512817,111.25332219403946,104.98756414603004,21.685169035809373,46.10356891105091,50.0,-0.0037400165442066586,0.0,-2347.842151505261,114.53074467595368
0.6,173.40467471435775,114.86750326241918,99.64285714285714,173.40447497692676,114.86731936369064,104.98756414603004,19.731358333100268,44.14007393296657,50.0,-0.0035198352603718797,0.0,-2198.568985102722,116.30584092939567
0.58,177.5297252489378,118.79213809802036,99.78571428571429,177.5295244248617,118.79194764478835,104.98756414603004,17.77302549924103,42.17971664287665,50.0,-0.0032719325596223094,0.0,-2040.811999992902,118.12519278902542
0.56,181.48303993675717,123.02531300624544,99.92857142857143,181.4828390191888,123.0251161336763,104.98756414603004,15.812957969890796,40.22247592054219,50.0,-0.0029968879430597737,0.0,-1872.7468679667938,120.01203328875886
0.54,185.43635462457578,127.64791714222693,100.07142857142857,185.43615361351584,127.6477170702307,104.98756414603004,13.852890440540563,38.26916885929526,50.0,-0.0026547891020254513,0.0,-1693.7791123084376,121.9840061102185
0.52,189.3896693123951,132.51069259876013,100.21428571428571,189.38946820784284,132.51049248270579,104.98756414603004,11.89282291119033,36.318287802855615,50.0,-0.0022649710970410754,0.0,-1499.7918908173995,124.03982909478277
0.5,196.87515271830802,137.37484195017976,100.35714285714286,196.87496499241692,137.37464179005568,104.98756414603004,9.968433989822394,34.36742062414198,50.0,-0.0018749840744437993,0.0,-1286.846052738284,126.57340430146847
0.48,210.29129714366172,142.24036516640896,100.5,210.29112079444494,142.24016496220335,104.98756414603004,8.1039507150954,32.41656732285054,50.0,-0.0014848279692388651,0.0,-1054.9337594555477,129.8570710302674
0.46,226.81555694546518,147.10726221737156,100.64285714285714,226.81538045761582,147.1070619690728,104.98756414603004,6.27086242886481,30.4657278986775,50.0,-0.0010945027132375806,0.0,-804.0471726968409,133.66576612942055
0.44,243.34103154862598,151.97324853406536,100.78571428571429,243.34085492213717,151.97304910594858,104.98756414603004,4.437786413354921,28.514879283898473,50.0,-0.0007009657563206274,0.0,-534.166922013384,137.6816617943742
0.42,259.8526402269543,156.83535573372907,100.92857142857143,259.8524653317499,156.83515699002803,104.98756414603004,2.604570356886363,26.56399148474776,50.0,-0.0003108334560870189,0.0,-245.28885004148194,141.92175883092003
0.4,276.35650418223713,161.69883466143062,106.38911429931746,276.356331330672,161.69863660231695,106.38895035946352,0.7712760740471936,24.613117541437546,49.05443384201478,7.66255968379048e-05,-0.0,62.55836607490115,148.67787473675565
0.38,299.07142857142856,166.56368528718815,109.53722528393962,283.160898529215,166.56348791283338,109.53705472319454,0.0,22.662257453664985,47.08623287599186,0.00046141042669986754,-0.0,389.3825523597886,155.32888472376465
0.36,299.2142857142857,171.36223826365608,112.99412940276301,283.160898529215,171.36204059515535,112.99395251826313,0.0,20.71072768277935,45.12115103553801,0.0008478540281767348,-0.0,735.0184569472411,159.90247788328008
0.34,299.35714285714283,175.7147798445133,116.76105631982773,283.160898529215,175.71458181432808,116.76087305996766,0.0,18.75469274559927,43.15920073797947,0.0012367593522381426,-0.0,1097.3915525090135,164.71200329731835
0.32,299.5,179.66584309242515,120.83743625343932,283.160898529215,179.6656456214176,120.8372466018327,0.0,16.79460248102442,41.20037622830134,0.001620328115328084,-0.0,1474.2280428271258,169.77475830766394
0.3,299.64285714285717,183.61690634033633,125.2948411343416,283.160898529215,183.61670942850725,125.29464809631702,0.0,14.834512216449568,39.245400485821385,0.002001704792936827,-0.0,1866.55341655122,175.03972970236154
0.28,299.7857142857143,187.5679695882482,130.03705125196947,283.160898529215,187.56777323559686,130.03685742666534,0.0,12.874421951874716,37.29330159016833,0.002380889398650177,-0.0,2274.3676736812945,180.54300179646287
0.26,299.92857142857144,191.8023884313198,134.86902537736802,283.160898529215,191.8022058466855,134.8688310426906,0.0,10.917193998451367,35.34210940447162,0.0025713039837448174,-0.0,2701.1132556079688,186.08919626376326
0.24,300.07142857142856,202.22633018822162,139.70236494403392,283.160898529215,202.22615020743734,139.70217009985387,0.0,9.022486365731687,33.390931011109636,0.002875645434763924,-0.0,3231.071072144922,191.54176696308545
0.22,300.2142857142857,218.57777250516205,144.5370699222695,283.160898529215,218.57760223625172,144.5368745684568,0.0,7.187652547840926,31.439766409782393,0.0030328889909918134,-0.0,3893.380196291938,196.90029717060665
0.2,300.35714285714283,235.00207358669323,149.3731402823763,283.160898529215,235.00190178175654,149.3729444188021,0.0,5.353554563452086,29.488615600189917,0.003375356314298432,-0.0,4616.952040840272,202.20976443121248
0.18,300.5,251.43760591617766,154.23110590456616,283.160898529215,251.43743095984556,154.23090758500507,0.0,3.519570009695407,27.53768593520207,0.0037581372430933453,-0.0,5400.9841326750075,207.30538130494494
0.16,300.64285714285717,267.949720228292,159.09667589008185,283.160898529215,267.9495449332824,159.0964774595824,0.0,1.686359039730128,25.586833105652346,0.00408676491522466,-0.0,6246.879486042246,212.31013465879187
0.14,300.7857142857143,299.0,163.9636183310951,283.160898529215,283.160898529215,163.96341978962835,0.0,0.0,23.635994139289174,395.97753676962526,-0.0,7079.022463230374,217.22129685673605
0.12,300.92857142857144,299.14285714285717,168.8319331975909,283.160898529215,283.160898529215,168.83173454512817,0.0,0.0,21.685169035809373,399.54896534105444,-0.0,7079.022463230374,222.04244083003977
0.1,650.0,299.2857142857143,173.40467471435775,283.160898529215,283.160898529215,173.40447497692676,0.0,0.0,19.731358333100268,403.1203939124822,-0.0,7079.022463230374,262.88906490180545
0.08,999.1111111111111,299.42857142857144,177.5297252489378,283.160898529215,283.160898529215,177.5295244248617,0.0,0.0,17.77302549924103,406.6918224839114,-0.0,7079.022463230374,310.5275342908073
0.06,999.3333333333334,299.57142857142856,181.48303993675717,283.160898529215,283.160898529215,181.4828390191888,0.0,0.0,15.812957969890796,410.26325105533914,-0.0,7079.022463230374,321.65563688032086
0.04,999.5555555555555,299.7142857142857,185.43635462457578,283.160898529215,283.160898529215,185.43615361351584,0.0,0.0,13.852890440540563,413.8346796267683,-0.0,7079.022463230374,333.2057380494914
0.02,999.7777777777778,299.85714285714283,189.3896693123951,283.160898529215,283.160898529215,189.38946820784284,0.0,0.0,11.89282291119033,417.4061081981961,-0.0,7079.022463230374,346.4154286526319
0.0,1000.0,300.0,196.87515271830802,283.160898529215,283.160898529215,196.87496499241692,0.0,0.0,9.968433989822394,420.97753676962526,-0.0,7079.022463230374,361.4165667757414


==> data/CaseA-Smax500.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
20.0,999.9712641682211,200.0,20.0,200.0,200.0,20.00737355984318
22.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.033875333680907
24.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.06779166013295
26.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.101711690884787
28.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.135641181771724
30.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.169570672658725
32.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.203497568173113
34.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.23742373756528
36.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.271356222935225
38.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.305304838210258
40.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.33925345348536
42.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.37319909244491
44.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.407143898703637
46.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.441101894070318
48.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.475093572116567
50.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.509085250162883
52.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.54308011352497
54.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.577075868061065
56.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.611108061919914
58.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.645233315449186
60.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.67935856897838
62.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.713537124384846
64.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.747730592361897
66.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.782155966698564
68.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.817173589402504
70.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.852191212106433
72.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.88931392189451
74.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,20.92702558391803
76.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,25.670292248951924
78.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,42.6477748467933
80.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,59.68728748794071
82.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,74.63732082987349
84.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,88.9020542312196
86.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.17222408998937
88.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.24124143761064
90.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.31025878523258
92.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.3792695244878
94.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.44827841488247
96.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.51729894555751
98.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.58634920347684
100.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.65539946139612
102.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.72444224772828
104.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.79348294369193
106.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.86254749487043
108.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,99.9316729681033
110.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.00079844133616
112.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.06992254940612
114.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.13904627553646
116.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.20823660825067
118.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.27759704255679
120.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.34695747686237
122.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.41639300491829
124.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.48584954238125
126.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.55571643274008
128.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.62663129277553
130.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.69754615281093
132.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.77184027125514
134.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,100.84707982412199
136.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,111.88845171742489
138.0,999.9712641682211,200.0,20.00741061290772,200.0,200.0,151.44111080272373
140.0,999.9712641682211,200.0,20.00741061290772,211.03734727007668,200.0,191.1611966078943
142.0,999.9712641682211,200.0,20.00741061290772,250.7395327238568,200.0,200.0
144.0,999.9712641682211,200.0,20.00741061290772,290.2347599873496,200.0,200.0
146.0,999.9712641682211,200.0,20.00741061290772,299.15701150120793,200.0,200.0
148.0,999.9712641682211,200.0,20.00741061290772,299.2322510540718,200.0,200.0
150.0,999.9712641682211,200.0,20.00741061290772,299.3063100073023,200.0,200.0
152.0,999.9712641682211,200.0,20.00741061290772,299.3772248673397,200.0,200.0
154.0,999.9712641682211,200.0,20.00741061290772,299.44813972737734,200.0,200.0
156.0,999.9712641682211,200.0,20.00741061290772,299.51792731806114,200.0,200.0
158.0,999.9712641682211,200.0,20.00741061290772,299.587383855522,200.0,200.0
160.0,999.9712641682211,200.0,20.00741061290772,299.6568141577456,200.0,200.0
162.0,999.9712641682211,200.0,20.00741061290772,299.7261745920554,200.0,200.0
164.0,999.9712641682211,200.0,20.00741061290772,299.79553502636486,200.0,200.0
166.0,999.9712641682211,200.0,20.00741061290772,299.8647124875212,200.0,200.0
168.0,999.9712641682211,200.0,20.00741061290772,299.93383621364956,200.0,200.0
170.0,999.9712641682211,200.0,20.00741061290772,300.00296041671936,200.0,200.0
172.0,999.9712641682211,200.0,20.00741061290772,300.0720858899521,200.0,200.0
174.0,999.9712641682211,200.0,20.00741061290772,300.1412113631848,200.0,200.0
176.0,999.9712641682211,200.0,20.00741061290772,300.210271304402,200.0,200.0
178.0,999.9712641682211,200.0,20.00741061290772,300.2793120003653,200.0,200.0
180.0,999.9712641682211,200.0,20.00741061290772,300.34835530665134,200.0,200.0
182.0,999.9712641682211,200.0,20.00741061290772,300.4174055645675,200.0,200.0
184.0,999.9712641682211,200.0,20.00741061290772,300.4864558224837,200.0,200.0
186.0,999.9712641682211,200.0,20.00741061290772,300.55547410370434,200.0,200.0
188.0,999.9712641682211,200.0,20.00741061290772,300.6244829941001,200.0,200.0
190.0,999.9712641682211,200.0,20.00741061290772,300.6934941932382,200.0,200.0
192.0,999.9712641682211,200.0,20.00741061290772,300.7625115408618,200.0,200.0
194.0,999.9712641682211,200.0,20.00741061290772,300.83152888848736,200.0,200.0
196.0,999.9712641682211,200.0,20.00741061290772,399.60558550370183,200.0,200.0
198.0,999.9712641682211,200.0,20.00741061290772,527.3671508584757,200.0,200.0
200.0,999.9712641682211,200.0,20.00741061290772,662.5175964853493,200.0,200.0
202.0,999.9712641682211,200.0,20.00741061290772,814.3771415900193,200.0,200.0
204.0,999.9712641682211,200.0,20.00741061290772,965.240640088208,200.0,200.0
206.0,999.9712641682211,200.0,20.00741061290772,999.2222730245485,200.0,200.0
208.0,999.9712641682211,200.0,20.00741061290772,999.3433473243168,200.0,200.0
210.0,999.9712641682211,200.0,20.00741061290772,999.4613009049567,200.0,200.0
212.0,999.9712641682211,200.0,20.00741061290772,999.5709435972166,200.0,200.0
214.0,999.9712641682211,200.0,20.00741061290772,999.6805862894697,200.0,200.0
216.0,999.9712641682211,200.0,20.00741061290772,999.7877012671717,200.0,200.0
218.0,999.9712641682211,200.0,20.00741061290772,999.8940739129373,200.0,200.0
220.0,1000.0,200.0,20.00741061290772,999.9714078473799,200.0,200.0


==> data/CaseB-Smax10-pd.csv <==
prob,price
0.9979730097777778,20.0
0.9979290097777778,20.299999999999997
0.9979254497777778,20.599999999999998
0.9979210097777778,20.9
0.9978770097777778,21.2
0.9978754497777778,21.5
0.9938170293333334,21.799999999999997
0.9937219093333334,22.099999999999998
0.9936779093333333,22.1
0.9936739093333333,22.4
0.9936210293333333,22.7
0.9935299093333333,23.0
0.9894679288888889,23.299999999999997
0.9893639288888889,23.599999999999998
0.9892319288888889,23.6
0.9892279288888889,23.9
0.9891670488888888,24.2
0.9889890488888889,24.5
0.9849208284444444,24.799999999999997
0.9848079484444444,25.099999999999998
0.9847639484444445,25.1
0.9845843884444444,25.4
0.9845550684444444,25.7
0.9842879484444444,26.0
0.980174848,26.299999999999997
0.980053968,26.599999999999998
0.9800099680000001,26.6
0.979742408,26.9
0.979705968,27.2
0.979429968,27.5
0.9752313075555555,27.799999999999997
0.9751024275555555,28.099999999999998
0.9750979875555555,28.1
0.9747388675555555,28.4
0.9746588675555555,28.7
0.9743739875555556,29.0
0.9700893271111111,29.299999999999997
0.9699533271111112,29.599999999999998
0.969948887111111,29.6
0.9695808871111111,29.9
0.9694128871111111,30.2
0.9691211271111111,30.5
0.9647857866666667,30.799999999999997
0.9646057866666666,31.099999999999998
0.9646017866666666,31.1
0.9642249066666666,31.4
0.9639693466666667,31.7
0.9636684666666666,32.0
0.9593278062222222,32.3
0.9590598062222222,32.599999999999994
0.9587829262222222,32.6
0.9586709262222222,32.9
0.9583273662222223,33.2
0.9580200462222223,33.5
0.9536718257777778,33.8
0.9533158257777777,34.099999999999994
0.9530393857777778,34.1
0.9529220657777777,34.4
0.9525238257777777,34.7
0.9521718257777778,35.0
0.9457948355555555,35.3
0.9453948355555556,35.599999999999994
0.9451148355555555,35.6
0.9449948355555555,35.9
0.9445948355555556,36.2
0.9441988355555555,36.5
0.9357948355555555,36.8
0.9353948355555556,37.099999999999994
0.9351148355555555,37.1
0.9349948355555555,37.4
0.9345948355555556,37.7
0.9341988355555555,38.0
0.9257948355555555,38.3
0.9253948355555555,38.599999999999994
0.9251148355555555,38.6
0.9249948355555555,38.9
0.9245948355555554,39.2
0.9241988355555555,39.5
0.9157948355555554,39.8
0.9153948355555555,40.099999999999994
0.9151148355555554,40.1
0.9149948355555554,40.4
0.9145948355555554,40.7
0.9141988355555554,41.0
0.9057948355555554,41.3
0.9053948355555553,41.599999999999994
0.9051148355555554,41.6
0.9049948355555554,41.9
0.9045948355555553,42.2
0.9041988355555554,42.5
0.8957948355555553,42.8
0.8953948355555553,43.099999999999994
0.8951148355555553,43.1
0.8949948355555553,43.4
0.8945948355555553,43.7
0.8941988355555552,44.0
0.8857948355555553,44.3
0.8853948355555552,44.599999999999994
0.8849948355555552,44.900000000000006
0.8845139555555552,45.199999999999996
0.8844188355555552,45.2
0.8841988355555552,45.5
0.8757948355555552,45.8
0.8753948355555552,46.099999999999994
0.8749948355555551,46.400000000000006
0.8745139555555551,46.699999999999996
0.8744188355555551,46.7
0.8741988355555551,47.0
0.8657948355555551,47.3
0.8653948355555551,47.599999999999994
0.8649948355555551,47.900000000000006
0.8645139555555551,48.199999999999996
0.8644188355555551,48.2
0.8641988355555551,48.5
0.855794835555555,48.8
0.8553948355555551,49.099999999999994
0.854994835555555,49.400000000000006
0.854513955555555,49.699999999999996
0.854418835555555,49.7
0.854198835555555,50.0
0.845794835555555,50.3
0.845394835555555,50.599999999999994
0.844994835555555,50.900000000000006
0.844513955555555,51.199999999999996
0.844418835555555,51.2
0.844198835555555,51.5
0.8357948355555549,51.8
0.8353948355555549,52.099999999999994
0.8349948355555549,52.400000000000006
0.8345139555555549,52.699999999999996
0.8344188355555548,52.7
0.8341988355555549,53.0
0.8257948355555549,53.3
0.8253948355555548,53.599999999999994
0.8249948355555549,53.900000000000006
0.8245139555555548,54.199999999999996
0.8244188355555548,54.2
0.8241988355555548,54.5
0.8157948355555548,54.8
0.8153948355555548,55.099999999999994
0.8149948355555547,55.400000000000006
0.8145139555555547,55.699999999999996
0.8144188355555547,55.7
0.8141988355555547,56.0
0.8057948355555548,56.3
0.8053948355555547,56.599999999999994
0.8049948355555547,56.900000000000006
0.8045139555555547,57.199999999999996
0.8044188355555547,57.2
0.8041988355555547,57.5
0.7957948355555546,57.8
0.7953948355555547,58.099999999999994
0.7949948355555546,58.400000000000006
0.7945139555555546,58.699999999999996
0.7944188355555546,58.7
0.7941988355555546,59.0
0.7857948355555546,59.3
0.7853948355555546,59.599999999999994
0.7849948355555546,59.900000000000006
0.7845139555555546,60.199999999999996
0.7844188355555546,60.2
0.7841988355555546,60.5
0.7757948355555545,60.8
0.7753948355555546,61.099999999999994
0.7749948355555545,61.400000000000006
0.7745139555555545,61.699999999999996
0.7744188355555545,61.7
0.7741988355555545,62.0
0.7657948355555545,62.3
0.7653948355555544,62.599999999999994
0.7649948355555545,62.900000000000006
0.7645139555555545,63.199999999999996
0.7644188355555545,63.2
0.7641988355555545,63.5
0.7557948355555544,63.8
0.7553948355555544,64.1
0.7549948355555544,64.4
0.7545139555555543,64.69999999999999
0.7544188355555543,64.7
0.7541988355555543,65.0
0.7457948355555544,65.3
0.7453948355555544,65.6
0.7449948355555545,65.9
0.7445139555555544,66.19999999999999
0.7444188355555545,66.2
0.7441988355555544,66.5
0.7357948355555546,66.8
0.7353948355555546,67.1
0.7349948355555547,67.4
0.7345139555555547,67.69999999999999
0.7344188355555548,67.7
0.7341988355555547,68.0
0.7257948355555548,68.30000000000001
0.7253948355555548,68.6
0.7249948355555549,68.9
0.7245948355555549,69.19999999999999
0.7241988355555549,69.5
0.715794835555555,69.80000000000001
0.715394835555555,70.1
0.7149948355555551,70.4
0.7145948355555551,70.69999999999999
0.7141988355555551,71.0
0.7057948355555552,71.30000000000001
0.7053948355555553,71.6
0.7049948355555553,71.9
0.7045948355555554,72.19999999999999
0.7041988355555553,72.5
0.6957948355555554,72.80000000000001
0.6953948355555555,73.1
0.6949948355555555,73.4
0.6945948355555556,73.69999999999999
0.6941988355555555,74.0
0.6857948355555556,74.30000000000001
0.6853948355555557,74.6
0.6849948355555557,74.9
0.6845948355555558,75.19999999999999
0.6841988355555557,75.5
0.6757948355555559,75.80000000000001
0.6753948355555559,76.1
0.674994835555556,76.4
0.674594835555556,76.69999999999999
0.6741988355555559,77.0
0.6657948355555561,77.30000000000001
0.6653948355555561,77.6
0.6649948355555562,77.9
0.6645948355555562,78.19999999999999
0.6641988355555561,78.5
0.6557948355555563,78.80000000000001
0.6553948355555563,79.1
0.6549948355555564,79.4
0.6545948355555564,79.69999999999999
0.6541988355555564,80.0
0.6457948355555565,80.30000000000001
0.6453948355555565,80.6
0.6449948355555566,80.9
0.6445948355555566,81.19999999999999
0.6441988355555566,81.5
0.6357948355555567,81.80000000000001
0.6353948355555568,82.1
0.6349948355555568,82.4
0.6345948355555568,82.69999999999999
0.6341988355555568,83.0
0.6257948355555569,83.30000000000001
0.625394835555557,83.6
0.624994835555557,83.9
0.6245948355555571,84.19999999999999
0.624198835555557,84.5
0.6157948355555571,84.80000000000001
0.6153948355555572,85.1
0.6149948355555572,85.4
0.6145948355555573,85.69999999999999
0.6141988355555572,86.0
0.6057948355555574,86.30000000000001
0.6053948355555574,86.6
0.6049948355555574,86.9
0.6045948355555575,87.19999999999999
0.6041988355555574,87.5
0.5957948355555576,87.80000000000001
0.5953948355555576,88.1
0.5949948355555577,88.32105228186636
0.5945948355555577,88.46315684559916
0.5942899555555576,88.46315684559917
0.5941988355555576,88.60526140933185
0.5857948355555578,88.74736597306457
0.5853948355555578,88.88947053679732
0.5853877155555578,88.88947053679735
0.5849139555555578,89.03157510052992
0.5849068355555578,89.03157510052993
0.5845948355555579,89.17367966426264
0.5841988355555578,89.31578422799541
0.575794835555558,89.45788879172817
0.575394835555558,89.59999335546095
0.5749948355555581,89.74209791919357
0.5745139555555581,89.88420248292637
0.5744188355555582,89.88420248292644
0.5741988355555581,90.02630704665896
0.5657948355555582,90.16841161039174
0.5653139555555582,90.31051617412447
0.5653068355555582,90.3105161741245
0.5649948355555583,90.45262073785715
0.5645948355555583,90.59472530159003
0.5641988355555583,90.73682986532269
0.5557948355555584,90.87893442905533
0.5553948355555585,91.0210389927881
0.5549948355555585,91.16314355652085
0.5545948355555586,91.30524812025361
0.5541988355555585,91.44735268398617
0.5457948355555586,91.5894585766269
0.5453948355555587,91.73156446926738
0.5453877155555586,91.73156446926745
0.5449948355555587,91.87367036190786
0.5445948355555588,92.0157762545484
0.5441988355555587,92.15788214718914
0.5357948355555588,92.2999880398295
0.5353948355555589,92.44209393247019
0.5349948355555589,92.58419982511072
0.534594835555559,92.7263057177512
0.5341988355555589,92.86841161039176
0.5257948355555591,93.01051750303216
0.525489955555559,93.01051750303219
0.5253948355555591,93.15262339567298
0.5253877155555591,93.152623395673
0.5249948355555591,93.29472928831343
0.5245948355555592,93.43683518095395
0.5241988355555591,93.5789410735944
0.5157948355555593,93.72104696623491
0.5153948355555593,93.86315285887562
0.5153877155555593,93.86315285887567
0.5149948355555594,94.00525875151621
0.5145948355555594,94.14736464415671
0.5141988355555593,94.28947053679732
0.5057139555555594,94.43157642943783
0.5056188355555595,94.43157642943787
0.5053948355555595,94.5736823220783
0.5049948355555596,94.71578821471886
0.5045948355555596,94.8578941073594
0.5041988355555596,95.00000000000004
0.4957948355555597,95.1421058926406
0.49548995555555975,95.14210589264061
0.49539483555555974,95.28421178528112
0.4950019555555598,95.28421178528116
0.49491395555555984,95.42631767792169
0.4949068355555598,95.4263176779217
0.49459483555555983,95.5684235705622
0.4941988355555599,95.7105294632027
0.4857948355555599,95.85263535584323
0.48539483555555996,95.99474124848378
0.48499483555556,96.13684714112435
0.48459483555556004,96.27895303376496
0.4841988355555601,96.42105892640562
0.4757948355555601,96.56316481904601
0.4756659555555601,96.56316481904602
0.47539483555556017,96.70527071168661
0.47538771555556014,96.70527071168667
0.4749948355555602,96.84737660432704
0.47459483555556026,96.98948249696772
0.4741988355555603,97.13158838960817
0.46579483555556034,97.27369428224873
0.4653948355555604,97.41580017488933
0.4649948355555604,97.55790606752984
0.46459483555556047,97.70001196017046
0.4641988355555605,97.84211785281094
0.45579483555556055,97.98422374545152
0.4553948355555606,98.1263296380921
0.45499483555556064,98.26843553073252
0.4545948355555607,98.41054142337316
0.45419883555556073,98.55264731601379
0.44579483555556076,98.69475187974646
0.44531395555556086,98.83685644347915
0.44530683555556083,98.83685644347916
0.4452997155555608,98.83685644347918
0.44499483555556085,98.97896100721198
0.4445948355555609,99.12106557094468
0.44419883555556094,99.26317013467735
0.435794835555561,99.40527469841
0.435394835555561,99.54737926214274
0.435387715555561,99.54737926214275
0.43499483555556107,99.68948382587556
0.4345948355555611,99.83158838960824
0.43419883555556116,99.97369295334103
0.4257948355555612,100.1157975170737
0.42577971555556116,100.11579751707373
0.42539483555556123,100.2579020808064
0.4253877155555612,100.25790208080645
0.4249948355555613,100.40000664453913
0.4245948355555613,100.54211120827183
0.42437795555556135,100.54211120827185
0.42419883555556137,100.68421577200459
0.4157948355555614,100.82632033573732
0.4156659555555614,100.82632033573734
0.41539483555556145,100.96842489947004
0.4149948355555615,101.11052946320274
0.41459483555556154,101.25263402693545
0.41441171555556156,101.25263402693548
0.4141988355555616,101.3947385906682
0.4057948355555616,101.5368431544009
0.40539483555556166,101.67894771813361
0.40538771555556163,101.67894771813364
0.4049948355555617,101.9
0.40459483555556175,102.19999999999999
0.4041988355555618,102.5
0.39579483555556183,102.80000000000001
0.3953948355555619,103.1
0.3949948355555619,103.4
0.39459483555556196,103.69999999999999
0.394198835555562,104.0
0.38579483555556204,104.30000000000001
0.3853948355555621,104.6
0.38499483555556213,104.9
0.3845948355555622,105.19999999999999
0.3841988355555622,105.5
0.37579483555556226,105.80000000000001
0.3753948355555623,106.1
0.37499483555556234,106.4
0.3745948355555624,106.69999999999999
0.37419883555556244,107.0
0.36579483555556247,107.30000000000001
0.3653948355555625,107.6
0.36499483555556256,107.9
0.3645948355555626,108.19999999999999
0.36419883555556265,108.5
0.3557948355555627,108.80000000000001
0.3553948355555627,109.1
0.35499483555556277,109.4
0.3545948355555628,109.69999999999999
0.35419883555556286,110.0
0.3457948355555629,110.30000000000001
0.34539483555556294,110.6
0.344994835555563,110.9
0.34459483555556303,111.19999999999999
0.3441988355555631,111.5
0.3357948355555631,111.80000000000001
0.33539483555556315,112.1
0.3349948355555632,112.4
0.33459483555556324,112.69999999999999
0.3341988355555633,113.0
0.3257948355555633,113.30000000000001
0.32539483555556337,113.6
0.3249948355555634,113.9
0.32459483555556345,114.19999999999999
0.3241988355555635,114.5
0.31579483555556354,114.80000000000001
0.3153948355555636,115.1
0.3149948355555636,115.4
0.31459483555556367,115.69999999999999
0.3141988355555637,116.0
0.30579483555556375,116.30000000000001
0.3053948355555638,116.60000000000001
0.30499483555556384,116.89999999999999
0.3045948355555639,117.19999999999999
0.30419883555556393,117.5
0.29579483555556396,117.80000000000001
0.295394835555564,118.10000000000001
0.29499483555556405,118.39999999999999
0.2945948355555641,118.69999999999999
0.29419883555556414,119.0
0.2857948355555642,119.30000000000001
0.2853948355555642,119.60000000000001
0.28499483555556426,119.89999999999999
0.2845948355555643,120.19999999999999
0.28419883555556436,120.5
0.2757948355555644,120.80000000000001
0.27539483555556443,121.10000000000001
0.2749948355555645,121.39999999999999
0.2745948355555645,121.69999999999999
0.27419883555556457,122.0
0.2657948355555646,122.30000000000001
0.26539483555556465,122.60000000000001
0.2649948355555647,122.89999999999999
0.26459483555556473,123.19999999999999
0.2641988355555648,123.5
0.2557948355555648,123.80000000000001
0.25539483555556486,124.10000000000001
0.2549948355555649,124.39999999999999
0.25459483555556495,124.69999999999999
0.254198835555565,125.0
0.24579483555556503,125.30000000000001
0.24539483555556507,125.60000000000001
0.24499483555556512,125.89999999999999
0.24459483555556516,126.19999999999999
0.2441988355555652,126.5
0.23579483555556524,126.80000000000001
0.23539483555556528,127.10000000000001
0.23499483555556533,127.39999999999999
0.23459483555556537,127.69999999999999
0.23419883555556542,128.0
0.22579483555556545,128.3
0.2253948355555655,128.60000000000002
0.22499483555556554,128.89999999999998
0.2245948355555656,129.2
0.22419883555556563,129.5
0.21579483555556567,129.8
0.2153948355555657,130.10000000000002
0.21499483555556576,130.39999999999998
0.2145948355555658,130.7
0.21419883555556585,131.0
0.20579483555556588,131.3
0.20539483555556592,131.60000000000002
0.20499483555556597,131.89999999999998
0.204594835555566,132.2
0.20419883555556606,132.5
0.1957948355555661,132.8
0.19539483555556614,133.10000000000002
0.19499483555556618,133.39999999999998
0.19459483555556623,133.7
0.19419883555556627,134.0
0.1857948355555663,134.3
0.18539483555556635,134.60000000000002
0.1849948355555664,134.89999999999998
0.18459483555556644,135.2
0.1841988355555665,135.5
0.17579483555556652,135.8
0.17539483555556656,136.10000000000002
0.1749948355555666,136.39999999999998
0.17459483555556665,136.7
0.1741988355555667,137.0
0.16579483555556673,137.3
0.16539483555556678,137.60000000000002
0.16499483555556682,137.89999999999998
0.16459483555556687,138.2
0.1641988355555669,138.5
0.15579483555556695,138.8
0.155394835555567,139.10000000000002
0.15499483555556703,139.39999999999998
0.15459483555556708,139.7
0.15419883555556713,140.0
0.14579483555556716,140.3
0.1453948355555672,140.60000000000002
0.14499483555556725,140.89999999999998
0.1445948355555673,141.2
0.14419883555556734,141.5
0.13579483555556737,141.8
0.13539483555556742,142.10000000000002
0.13499483555556746,142.39999999999998
0.1345948355555675,142.7
0.13419883555556755,143.0
0.12579483555556759,143.3
0.12539483555556763,143.60000000000002
0.12499483555556767,143.89999999999998
0.12459483555556772,144.2
0.12419883555556777,144.5
0.1157948355555678,144.8
0.11539483555556784,145.10000000000002
0.11499483555556789,145.39999999999998
0.11459483555556793,145.7
0.11419883555556798,146.0
0.10579483555556801,146.3
0.10539483555556806,146.60000000000002
0.1049948355555681,146.89999999999998
0.10459483555556814,147.2
0.10419883555556819,147.5
0.09579483555556823,147.8
0.09539483555556827,148.10000000000002
0.09499483555556831,148.39999999999998
0.09459483555556836,148.7
0.0941988355555684,149.0
0.08579483555556844,149.3
0.08539483555556848,149.60000000000002
0.08499483555556853,149.89999999999998
0.08459483555556857,150.2
0.08419883555556862,150.5
0.07579483555556865,150.8
0.0753948355555687,151.10000000000002
0.07499483555556874,151.39999999999998
0.07459483555556878,151.7
0.07419883555556883,152.0
0.06579483555556886,152.3
0.06539483555556891,152.60000000000002
0.06499483555556895,152.89999999999998
0.064594835555569,153.2
0.06419883555556904,153.5
0.05579483555556908,153.8
0.05539483555556912,154.10000000000002
0.054994835555569166,154.39999999999998
0.05459483555556921,154.7
0.05419883555556926,155.0
0.04782182577779159,155.3
0.047469385777791584,155.60000000000002
0.04707206577779166,155.89999999999998
0.046673825777791667,156.2
0.046323385777791715,156.5
0.041976046222236274,156.8
0.04166580622223626,157.10000000000002
0.041320046222236284,157.39999999999998
0.0409298062222363,157.7
0.040665366222236266,158.0
0.03632514666668085,158.3
0.036023786666680824,158.60000000000002
0.03576602666668083,158.89999999999998
0.03538378666668085,159.2
0.03520890666668086,159.5
0.030873127111125442,159.8
0.030579767111125422,160.10000000000002
0.030410447111125394,160.39999999999998
0.030038007111125475,160.7
0.029906887111125435,161.0
0.025619107555569953,161.3
0.02533374755556994,161.60000000000002
0.02525242755556989,161.89999999999998
0.02488710755557,162.2
0.024764867555569947,162.5
0.020563528000014486,162.8
0.020287968000014533,163.10000000000002
0.020247088000014513,163.39999999999998
0.019935088000014534,163.7
0.01982084800001449,164.0
0.01570550844445895,164.3
0.015437068444459023,164.60000000000002
0.015405068444458991,164.89999999999998
0.01518106844445899,165.2
0.015076828444459012,165.5
0.010965048888903484,165.8
0.010785048888903526,166.10000000000002
0.010761048888903502,166.39999999999998
0.010625488888903467,166.7
0.010525928888903469,167.0
0.006423029333347929,167.3
0.006331029333347948,167.60000000000002
0.006315029333347932,167.89999999999998
0.006267469333347875,168.2
0.00617702933334785,168.5
0.0020790097777922956,168.8
0.002075449777792282,169.10000000000002
0.0020710097777922876,169.39999999999998
0.0020270097777922436,169.7
1.4432899320127035e-14,170.0


==> data/CaseB-Smax10-sd.csv <==
s,xs,mb
0.0,0.40116896418052406,9.457501424212197
0.01,0.0007209141736401854,9.510001586648684
0.02,7.891825684298364e-05,9.562501503168878
0.030000000000000006,0.01610213050744467,9.615001440919455
0.04,0.00039999935348295157,9.667501381061946
0.05,0.0007225316262773206,9.72000146624913
0.06000000000000001,0.0007193416387889675,9.775501422772734
0.07,7.907568746127128e-05,9.831001478600571
0.08,5.6005206387048805e-05,9.886501498364272
0.09,0.0003998767017520417,9.94200143718006
0.1,0.0003607491811021971,9.997501330635508
0.11000000000000001,0.0007209159801577833,10.053001276693328
0.12000000000000002,0.0004001232982479887,10.10850141707876
0.13,0.016103421267748497,10.164001461882664
0.14,9.191676579771835e-05,10.219501415928491
0.15,0.0007065060290659228,10.275001440465324
0.16,0.0007209483060105113,10.3305012554758
0.17,0.0004000006465170579,10.38600161879805
0.18,6.400014986810368e-05,10.441501176291853
0.19,7.108581342945037e-05,10.497001489693327
0.2,0.000360332562054826,10.552501424212196
0.21000000000000002,0.0007212068479225416,10.608001586648685
0.22000000000000003,0.0007209141736402063,10.66350150316888
0.23000000000000004,7.891825684300313e-05,10.719001440919456
0.24000000000000005,0.01610213050744469,10.774501381061949
0.25,0.00039999935348293276,10.830001466249131
0.26,0.0007225316262772955,10.888501422772736
0.27,0.0007193416387889731,10.947001478600574
0.28,7.90756874612685e-05,11.005501498364275
0.29000000000000004,5.6005206387036974e-05,11.06400143718006
0.3,3.954413969721081e-05,11.122501330635508
0.31,0.0007210817431569939,11.18100127669333
0.32,0.0007209159801577777,11.23950141707876
0.33,0.0004001232982479713,11.298001461882665
0.34,0.01610342126774848,11.35650141592849
0.35,9.191676579768563e-05,11.415001440465325
0.36,0.0007065060290659082,11.473501255475801
0.37,0.0007209483060105085,11.53200161879805
0.38,0.00040000064651705654,11.590501176291852
0.39,6.40001498681016e-05,11.649001489693328
0.4,3.1541673732235395e-05,11.707501424212197
0.41000000000000003,0.0003998767017520055,11.766001586648686
0.42000000000000004,0.0007212068479225054,11.824501503168877
0.43,0.0007209141736401979,11.824501503168877
0.44000000000000006,7.89182568430414e-05,11.941501381061947
0.45,0.016102130507444724,12.000001466249131
0.4600000000000001,0.0003999993534829648,12.061501422772734
0.47000000000000003,0.0007225316262772774,12.123001478600573
0.4800000000000001,0.0007193416387889647,12.184501498364273
0.49000000000000005,7.907568746126781e-05,12.246001437180063
0.5,2.4463532654774444e-05,12.307501330635509
0.51,7.108581342942115e-05,12.36900127669333
0.52,0.0007210817431569994,12.430501417078759
0.53,0.000720915980157761,12.492001461882664
0.54,0.0004001232982479991,12.55350141592849
0.55,0.01610342126774848,12.615001440465326
0.56,9.191676579768912e-05,12.676501255475804
0.5700000000000001,0.0007065060290659124,12.73800161879805
0.5800000000000001,0.0007209483060105093,12.799501176291848
0.5900000000000001,0.00040000064651705654,12.861001489693328
0.6,3.953661721333689e-05,12.922501424212196
0.6100000000000001,5.600520638703489e-05,12.984001586648686
0.62,0.0003998767017520201,13.04550150316888
0.6300000000000001,0.0007212068479225485,13.107001440919458
0.64,0.0007209141736402098,13.168501381061946
0.65,7.89182568430087e-05,13.23000146624913
0.66,0.016102130507444693,13.294501422772735
0.67,0.0003999993534829349,13.359001478600574
0.68,0.000722531626277297,13.423501498364274
0.6900000000000001,0.0007193416387889598,13.488001437180063
0.7,3.9539070247943444e-05,13.552501330635508
0.7100000000000001,6.40001498681009e-05,13.61700127669333
0.72,7.108581342945455e-05,13.68150141707876
0.7300000000000001,0.0007210817431569848,13.746001461882665
0.74,0.0007209159801577736,13.81050141592849
0.75,0.00040012329824797477,13.875001440465326
0.76,0.01610342126774848,13.939501255475804
0.77,9.19167657976926e-05,14.00400161879805
0.78,0.0007065060290659138,14.068501176291852
0.79,0.0007209483060105085,14.133001489693328
0.8,0.00036046157626909566,14.197501424212197
0.8099999999999999,7.907568746127965e-05,14.197501424212197
0.8200000000000001,5.600520638703628e-05,14.326501503168886
0.8300000000000001,0.00039987670175202077,14.391001440919457
0.8400000000000001,0.0007212068479225499,14.455501381061948
0.85,0.0007209141736402055,14.520001466249132
0.86,7.891825684300939e-05,14.520001466249132
0.8700000000000001,0.016102130507444697,14.655001478600571
0.8800000000000001,0.0003999993534829349,14.722501498364274
0.89,0.0007225316262772984,14.790001437180063
0.9,0.0003588800625198704,14.857501330635511
0.9099999999999999,0.0004000006465170593,14.857501330635511
0.9200000000000002,6.40001498681002e-05,14.992501417078763
0.93,7.108581342945385e-05,15.060001461882665
0.9400000000000001,0.0007210817431569903,15.127501415928492
0.95,0.0007209159801577736,15.195001440465324
0.9600000000000002,0.00040012329824797477,15.262501255475808
0.9700000000000001,0.016103421267748483,15.330001618798054
0.9800000000000001,9.191676579769329e-05,15.397501176291852
0.99,0.0007065060290659138,15.465001489693329
1.0,0.40116861014527827,15.532501424212198


==> data/CaseB-Smax10.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,35.0,27.5,20.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,303.75000000000006,-441.25000000000006,27.500021315146068
0.98,38.0,30.5,23.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,288.75000000000006,-441.25000000000006,30.500021315146057
0.96,41.0,33.5,26.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,273.75000000000006,-441.25000000000006,33.50002131514607
0.94,44.0,36.5,29.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,258.75000000000006,-441.25000000000006,36.500021315146064
0.92,47.0,39.5,32.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,243.75000000000006,-441.25000000000006,39.50002131514604
0.9,50.0,42.5,35.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,228.75000000000006,-441.25000000000006,42.50002131514605
0.88,53.0,45.5,38.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,213.75000000000006,-441.25000000000006,45.500021315146064
0.86,56.0,48.5,41.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,198.75000000000006,-441.25000000000006,48.50002131514604
0.84,59.0,51.5,44.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,183.75000000000006,-441.25000000000006,51.50002131514606
0.82,62.0,54.5,47.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,168.75000000000006,-441.25000000000006,54.50002131514606
0.8,65.0,57.5,50.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,153.75000000000006,-441.25000000000006,57.50002131514608
0.78,68.0,60.5,53.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,138.75000000000006,-441.25000000000006,60.50002131514604
0.76,71.0,63.5,56.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,123.75000000000007,-441.25000000000006,63.50002131514599
0.74,74.0,66.5,59.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,108.75000000000007,-441.25000000000006,66.50002131514607
0.72,77.0,69.5,62.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,93.75000000000007,-441.25000000000006,69.50002131514606
0.7,80.0,72.5,65.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,78.75000000000007,-441.25000000000006,72.50002131514606
0.68,83.0,75.5,68.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,63.75000000000007,-441.25000000000006,75.50002131514606
0.66,86.0,78.5,71.0,88.25000000000001,88.25000000000001,88.25000000000001,10.0,10.0,10.0,-0.0,48.75000000000007,-441.25000000000006,78.50002131514606
0.64,88.60416004422643,81.5,74.0,88.60416128012936,88.25000000000001,88.25000000000001,9.736107520086236,10.0,10.0,-0.0,33.75000000000007,-441.25000000000006,81.33839433746314
0.62,90.02761849932364,84.5,77.0,90.02764306287752,88.25000000000001,88.25000000000001,8.685095375251677,10.0,10.0,-0.0,18.75000000000007,-441.25000000000006,83.65550067036284
0.6,91.44581677436918,87.5,80.0,91.44583232674039,88.25000000000001,88.25000000000001,7.630554884493591,10.0,10.0,-0.0,3.750000000000071,-441.25000000000006,85.91052073626847
0.58,92.87016226136984,89.31490286721028,83.0,92.87018689673927,89.31492107425129,88.25000000000001,6.5801245978261775,9.209947382834187,10.0,-0.0,7.665068464531981e-05,-376.0111182245862,88.10672881247505
0.56,94.28748650894424,90.73750214800353,86.0,94.28749173235639,90.73750474594922,88.25000000000001,5.5249944882375885,8.15833649729948,10.0,-0.0,8.205186706569103e-06,-286.5795729130162,90.24011485034168
0.54,95.71251349105583,92.15743436168434,88.60416004422643,95.71250826764357,92.15747605419207,88.60416128012936,4.475005511762376,7.1049840361280445,9.736107520086236,-0.0,8.776206321042915e-05,-193.99001590392686,92.15825200991435
0.52,97.12983773863024,93.5791657176904,90.02761849932364,97.12981310326066,93.57916975197104,90.02764306287752,3.4198754021737727,6.052779834647353,8.685095375251677,-0.0,4.247209300655894e-06,-98.51826285791665,93.57878527018357
0.5,98.55418322563082,95.0,91.44581677436918,98.55416767325964,94.99999999999997,91.44583232674039,2.369445115506423,4.999999999999979,7.630554884493591,6.058451752097371e-28,-0.0,2.0250467969162847e-12,95.00001009599345
0.48,99.97238150067638,96.4208342823095,92.87016226136984,99.97235693712248,96.42083024802905,92.87018689673927,1.3149046247483227,3.9472201653526966,6.5801245978261775,4.247209106163977e-06,-0.0,101.50990572507573,96.42123491663304
0.46,101.39583995577354,97.84256563831565,94.28748650894424,101.39583871987067,97.84252394580793,94.28749173235639,0.2638924799137783,2.8950159638719484,5.5249944882375885,8.776206318051582e-05,-0.0,205.9569509604023,97.84176819829055
0.44,104.0,99.26249785199646,95.71251349105583,101.75000000000001,99.26249525405078,95.71250826764357,0.0,1.8416635027005128,4.475005511762376,8.20518666168646e-06,-0.0,313.5043615738857,99.75990910371974
0.42,107.0,100.68509713278969,97.12983773863024,101.75000000000001,100.68507892574878,97.12981310326066,0.0,0.7900526171658555,3.4198754021737727,7.66506842265304e-05,-0.0,423.87888451390535,101.89329848909279
0.4,110.0,102.5,98.55418322563082,101.75000000000001,101.75000000000001,98.55416767325964,0.0,0.0,2.369445115506423,3.749999999999929,-0.0,508.75000000000006,104.08951155465643
0.38,113.0,105.5,99.97238150067638,101.75000000000001,101.75000000000001,99.97235693712248,0.0,0.0,1.3149046247483227,18.74999999999993,-0.0,508.75000000000006,106.34453609963144
0.36,116.0,108.5,101.39583995577354,101.75000000000001,101.75000000000001,101.39583871987067,0.0,0.0,0.2638924799137783,33.74999999999993,-0.0,508.75000000000006,108.66164689139615
0.34,119.0,111.5,104.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,48.74999999999993,-0.0,508.75000000000006,111.500021315146
0.32,122.0,114.5,107.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,63.74999999999993,-0.0,508.75000000000006,114.500021315146
0.3,125.0,117.5,110.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,78.74999999999993,-0.0,508.75000000000006,117.500021315146
0.28,128.0,120.5,113.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,93.74999999999993,-0.0,508.75000000000006,120.50002131514597
0.26,131.0,123.5,116.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,108.74999999999993,-0.0,508.75000000000006,123.500021315146
0.24,134.0,126.5,119.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,123.74999999999993,-0.0,508.75000000000006,126.500021315146
0.22,137.0,129.5,122.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,138.74999999999994,-0.0,508.75000000000006,129.500021315146
0.2,140.0,132.5,125.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,153.74999999999994,-0.0,508.75000000000006,132.50002131514597
0.18,143.0,135.5,128.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,168.74999999999994,-0.0,508.75000000000006,135.50002131514597
0.16,146.0,138.5,131.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,183.74999999999994,-0.0,508.75000000000006,138.50002131514606
0.14,149.0,141.5,134.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,198.74999999999994,-0.0,508.75000000000006,141.500021315146
0.12,152.0,144.5,137.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,213.74999999999994,-0.0,508.75000000000006,144.500021315146
0.1,155.0,147.5,140.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,228.74999999999994,-0.0,508.75000000000006,147.500021315146
0.08,158.0,150.5,143.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,243.74999999999994,-0.0,508.75000000000006,150.50002131514597
0.06,161.0,153.5,146.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,258.74999999999994,-0.0,508.75000000000006,153.5000213151461
0.04,164.0,156.5,149.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,273.74999999999994,-0.0,508.75000000000006,156.50002131514609
0.02,167.0,159.5,152.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,288.74999999999994,-0.0,508.75000000000006,159.500021315146
0.0,170.0,162.5,155.0,101.75000000000001,101.75000000000001,101.75000000000001,0.0,0.0,0.0,303.74999999999994,-0.0,508.75000000000006,162.500021315146


==> data/CaseB-Smax100-pd.csv <==
prob,price
0.9996834839895578,20.0
0.9996489610364173,21.5
0.9989980470985751,23.0
0.9982602053374943,24.5
0.9975013098677118,26.0
0.9966532286361154,27.5
0.9957759354135397,29.0
0.9948077638450687,30.5
0.99380218528785,32.0
0.9927037496362007,33.5
0.9915599521073569,35.0
0.9903329419267891,36.5
0.9890461028829561,38.0
0.9877023053541123,39.5
0.9862622044986986,41.0
0.9847566259414798,42.5
0.9831595368609092,44.0
0.9814991357603262,45.5
0.9797625370281235,47.0
0.9779299973317273,48.5
0.9760319161001307,50.0
0.9740468862251195,51.5
0.971961864447517,53.0
0.9698089562935912,54.5
0.9675594392507285,56.0
0.9652060655268437,57.5
0.9627827719602563,59.0
0.9602537822772426,60.5
0.9576167560275061,62.0
0.954906466357369,63.5
0.9521220067668956,65.0
0.9492240693720612,66.5
0.9462112628988935,68.0
0.9431204605410207,69.5
0.9399508316796182,71.0
0.936661034077635,71.69944291601423
0.9332498041650631,72.195014339297
0.9297564434495533,72.68672517642429
0.9261800600579988,73.17387853982372
0.9225199263817306,73.65809900102622
0.9187324963979939,74.13855594944755
0.9148165515345842,74.61406610802621
0.9108137505778025,75.08647650782395
0.9067234627105466,75.55542063758607
0.9025005094993408,76.01882605496222
0.8981438515034196,76.47895989893817
0.8936970543927125,76.93576609504962
0.8891594846059607,77.3869547007938
0.884530534016271,77.8343236424577
0.8797632181093089,78.27818015433476
0.8748567151743344,78.71719612698806
0.8698567151743344,79.15128905448394
0.864763218109309,79.58167553040268
0.8595305340162712,80.00824185606206
0.854159484605961,80.42852563205194
0.8486970543927128,80.84489866636378
0.84314385150342,81.25729161867928
0.8375005094993413,81.66464622553268
0.8317234627105472,82.06643654881398
0.8258137505778032,82.46402779160763
0.819816551534585,82.85734479783838
0.8137324963979948,83.24481925789928
0.8075199263817315,83.62701167781576
0.8011800600579998,84.00470770207805
0.7947564434495544,84.3778320857005
0.7882498041650642,84.74480955438423
0.7816610340776362,85.10634911145931
0.7749508316796194,85.46312064356847
0.768120460541022,85.81504951580398
0.7612112628988947,86.16106926892921
0.7542240693720625,86.50098785569806
0.7471220067668971,86.83585423266511
0.7399064663573705,87.16559009713349
0.7326167560275076,87.49011695728572
0.7252537822772442,87.80745801104004
0.7177835998265394,88.11939419963473
0.710206455506269,88.4259016758869
0.7025582214050256,88.72689559168136
0.6948117762770716,89.02215329546311
0.6869622751015338,89.31007748443488
0.6790436555876285,89.59226144199509
0.6710366170839672,89.8699904288763
0.6629306399061279,90.14488135924861
0.6547571934698934,90.41861160063328
0.6465060143603003,90.69156997672445
0.6381602053848353,90.96388399114703
0.6297490788175872,91.23563775466552
0.6212711130855653,91.50686118847787
0.612693396767251,91.77758639548352
0.6040568667168744,92.04782963010214
0.5953334094121172,92.31756552639203
0.5865487207881191,92.58692649557962
0.5777168256211855,92.85594713767534
0.5687891093028712,93.12466335566785
0.5598224129129313,93.39311064344255
0.5507612863456832,93.66128646686116
0.5416694127457171,93.92925319735147
0.5324851257581166,94.1970747554833
0.5232780872544553,94.46478530400661
0.513981406062396,94.73241694772543
0.5046477201556456,94.99999999999997
0.49528199305730525,95.26758305227455
0.4859661890675133,95.5352146959934
0.4766682669946791,95.8029252445167
0.467459530683659,96.0707468026485
0.4582752436960589,96.33871353313884
0.44918183505435405,96.60688935655742
0.4401207084871064,96.87533664433215
0.43115243901428923,97.14405286232468
0.42222472269597544,97.41307350442035
0.4133909828633012,97.68243447360793
0.40461705807321924,97.95217036989786
0.3958823694492217,98.22241360451636
0.38724398415179406,98.49313881152213
0.37866626783348023,98.76436224533445
0.3701869406384898,99.03611600885301
0.36178269267121377,99.30843002327552
0.35342933657185405,99.5813883993667
0.3451766224205224,99.85511864075136
0.3370078769681224,100.13000957112367
0.32889655623205083,100.40773855800488
0.3208880473820488,100.68992251556509
0.31297224785162225,100.97784670453692
0.30511951603859155,101.27310440831864
0.29737146877286447,101.57409832411311
0.2897240625379026,101.88060580036527
0.28214570037192765,102.19254198895993
0.2746746900549417,102.50988304271425
0.26731171630467854,102.83440990286644
0.26002200597481606,103.16414576733489
0.25280646556528974,103.499012144302
0.24570440296012463,103.83893073107066
0.2387172094332929,104.184950484196
0.23180801179116595,104.5368793564315
0.22497764065256887,104.8936508885407
0.21826743825455253,105.25519044561578
0.21167866816712488,105.62216791429952
0.20517202888263508,105.99529229792194
0.19874841227419004,106.37298832218417
0.19240854595045864,106.75518074210072
0.1861959759341958,107.14265520216154
0.18011192079760596,107.53597220839238
0.17411472175438802,107.93356345118605
0.1682050096216442,108.33535377446732
0.16242796283285044,108.74270838132068
0.15678462082877198,109.15510133363618
0.15123141793947936,109.57147436794806
0.14576898772623148,109.99175814393796
0.1403979383159214,110.41832446959728
0.13516525422288383,110.84871094551603
0.13007175715785868,111.28280387301194
0.125071757157859,111.72181984566524
0.12016525422288482,112.16567635754228
0.11539793831592293,112.61304529920619
0.11076898772623345,113.06423390495033
0.10623141793948176,113.5210401010618
0.10178462082877482,113.9811739450378
0.09742796283285393,114.44457936241393
0.09320500962164824,114.91352349217598
0.0891147217543925,115.38593389197372
0.08511192079761098,115.86144405055236
0.08119597593420125,116.34190099897378
0.07740854595046476,116.82612146017627
0.0737484122741966,117.31327482357571
0.07017202888264218,117.804985660703
0.06667866816713253,118.30055708398581
0.06326743825456072,119.0
0.0599776406525776,120.5
0.05680801179117523,122.0
0.053717209433302604,123.5
0.05070440296013501,125.0
0.04780646556530077,126.5
0.04502200597482753,128.0
0.04231171630469066,129.5
0.03967469005495439,131.0
0.03714652823822229,132.5
0.03472445251733991,134.0
0.03237025092717383,135.5
0.030122336022084806,137.0
0.027972658505652226,138.5
0.025884816744571437,140.0
0.023901257215901306,141.5
0.022008519542537575,143.0
0.020171278862307074,144.5
0.018436215171843573,146.0
0.016783361195155777,147.5
0.015179393514613615,149.0
0.013675176420363644,150.5
0.01223507556494996,152.0
0.010893133283157663,153.5
0.00961752555856532,155.0
0.008379751544081993,156.5
0.0072377986809792905,158.0
0.006139363029330047,159.5
0.005135357554989062,161.0
0.004167185986518218,162.5
0.0032914278056815904,164.0
0.002443346574085181,165.5
0.0016861489116621886,167.0
0.0009495480313564952,168.5
2.9753977059954195e-14,170.0


==> data/CaseB-Smax100-sd.csv <==
s,xs,mb
0.0,0.0633032020884494,5.854750779121787e-07
0.01,0.006904590628081687,5.860524065326445e-07
0.02,0.003576383391554528,5.877363589945616e-07
0.03,0.007447563660004907,5.904817287927245e-07
0.04,0.003915944863409823,5.943022227938854e-07
0.05,0.00809308882403759,5.992047271519141e-07
0.06,0.0042229532112059275,6.05171881318256e-07
0.07,0.00880345510662826,6.122406391995127e-07
0.08,0.004537569786751871,6.204951502297717e-07
0.09,0.009396266496651892,6.299573755796928e-07
0.1,0.004906502934974551,6.405617033067301e-07
0.11,0.005000000000000004,6.521730004749316e-07
0.12,0.010326181158063268,6.645685559902858e-07
0.13,0.005371049410310302,6.774183216862184e-07
0.14,0.011015633102541042,6.902480470927231e-07
0.15,0.005643342004078841,7.025356816114936e-07
0.16,0.0057770467887940805,7.140192500543207e-07
0.17,0.011906911175962407,7.251835805988093e-07
0.18,0.006084055136590182,7.378445023675793e-07
0.19,0.0062125700162633255,7.530941720546026e-07
0.2,0.012763482932177243,7.701024185990945e-07
0.21,0.006506639284490243,7.877033513636889e-07
0.22,0.006588770087428076,8.053510743621927e-07
0.23,0.01354057353661423,8.227180079956042e-07
0.24,0.00690919764212731,8.397834415063698e-07
0.25,0.0069871935268322385,8.568586873991534e-07
0.26,0.014317603014692202,8.739482618835837e-07
0.27,0.007289710329862907,8.906983643441891e-07
0.28,0.007362973750263536,9.070988537018821e-07
0.29,0.007471010316986317,9.234944700153846e-07
0.3,0.015224550555232653,9.398800604998316e-07
0.31,0.007749265111432445,9.562499050730368e-07
0.32,0.007849911829552648,9.721815622754094e-07
0.33,0.00791538887641224,9.876552891796565e-07
0.34,0.016118359239733353,1.003064082851779e-06
0.35,0.00816810287800205,9.331206752705158e-07
0.36,0.008258057709564807,8.316828048293703e-07
0.37,0.008346477499388593,8.148969166654752e-07
0.38,0.00840357944335296,8.288279165924451e-07
0.39,0.01705568205033637,8.374548307443776e-07
0.4,0.008647293884292175,8.313046790675574e-07
0.41,0.008723924790082495,8.106460668955153e-07
0.42,0.008773457304757365,7.837271825650305e-07
0.43,0.01775961148524802,7.517889135755242e-07
0.44,0.008981345457799416,7.178431824428345e-07
0.45,0.009046477499388588,6.880360376015917e-07
0.46,0.009108057709564804,6.627808223669263e-07
0.47,0.009168102878002042,6.380902240721298e-07
0.48,0.018504960576496036,6.142650967433383e-07
0.49,0.009332445025975095,5.960056801512793e-07
0.5,0.0093669679791155,5.816103298172948e-07
0.51,0.009332445025975094,5.717073560163045e-07
0.52,0.018504960576496032,5.683554925184354e-07
0.53,0.009168102878002047,5.680521273632167e-07
0.54,0.009108057709564804,5.680521273632167e-07
0.55,0.009046477499388588,5.680521273632167e-07
0.56,0.008981345457799418,5.680521273632167e-07
0.57,0.01775961148524802,5.680521273632167e-07
0.58,0.008773457304757367,5.680521273632167e-07
0.59,0.008723924790082499,5.680521273632167e-07
0.6,0.008647293884292183,5.680521273632167e-07
0.61,0.017055682050336373,5.680521273632167e-07
0.62,0.008403579443352958,5.780456470461106e-07
0.63,0.008346477499388598,5.950177235547473e-07
0.64,0.008258057709564807,6.019962803804902e-07
0.65,0.008168102878002044,6.019962803804902e-07
0.66,0.01611835923973335,0.001512782265627096
0.67,0.007915388876412237,0.01203714280432053
0.68,0.007849911829552646,0.037561503343013954
0.69,0.007749265111432437,0.07808586388170735
0.7,0.015224550555232662,0.1336102244204009
0.71,0.007471010316986305,0.20413458495909434
0.72,0.00736297375026353,0.2896589454977876
0.73,0.007289710329862902,0.390183306036481
0.74,0.014317603014692211,0.5057076665751749
0.75,0.006987193526832231,0.6362320271138682
0.76,0.006909197642127306,0.7817563876525616
0.77,0.013540573536614236,0.9422807481912551
0.78,0.006588770087428075,1.1178051087299474
0.79,0.0065066392844902446,1.308329469268641
0.8,0.012763482932177236,1.513853829807334
0.81,0.006212570016263321,1.7343781903460278
0.82,0.006084055136590176,1.9699025508847212
0.83,0.011906911175962409,2.220426911423417
0.84,0.005777046788794079,2.48595127196211
0.85,0.0056433420040788405,2.766475632500804
0.86,0.011015633102541037,3.0619999930394965
0.87,0.005371049410310301,3.3725243535781906
0.88,0.010326181158063264,3.6980487141168834
0.89,0.005000000000000001,4.038573074655576
0.9,0.004906502934974547,4.3940974351942685
0.91,0.009396266496651894,4.764621795732964
0.92,0.004537569786751867,5.150146156271656
0.93,0.008803455106628262,5.550670516810349
0.94,0.0042229532112059215,5.966194877349043
0.95,0.008093088824037593,6.396719237887737
0.96,0.003915944863409823,6.84224359842643
0.97,0.007447563660004912,7.3027679589651235
0.98,0.0035763833915545265,7.778292319503818
0.99,0.006904590628081684,8.268816680042503
1.0,0.06330320208844942,8.774341040581197


==> data/CaseB-Smax100.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,94.99999999999997,78.71719612698806,20.0,94.99999999999997,78.71719475609295,71.30243605386934,49.99999999999998,89.14479650406196,100.0,-5.366340994804183e-05,0.0,-3081.3685700978717,70.83792447470194
0.99,95.26758305227455,79.15128905448394,21.5,95.26758293680881,79.15128844478429,71.30243605386934,49.1783886245392,88.43419229652285,100.0,-2.3433313757228756e-05,0.0,-3042.1158406043864,71.56953347403692
0.98,95.5352146959934,79.58167553040268,23.0,95.53521447466865,79.58167546972963,71.30243605386934,48.356809649779095,87.72111697981975,100.0,-2.288655037570247e-06,0.0,-3001.9096898437238,72.28922106515414
0.97,95.8029252445167,80.00824185606206,24.5,95.8029249167675,80.00824209795799,71.30243605386934,47.535283277845,87.005494731972,100.0,-0.0,8.951478660173756e-06,-2960.744581470324,72.99872047793693
0.96,96.0707468026485,80.42852563205194,26.0,96.07074636629893,80.42852618819617,71.30243605386934,46.71383091086595,86.28568412546412,100.0,-0.0,2.0180073833870773e-05,-2918.4040959415047,73.69806565915775
0.95,96.33871353313884,80.84489866636378,27.5,96.33871298898764,80.84489944711875,71.30243605386934,45.892475325991754,85.56326629807916,100.0,-0.0,2.7766197038323433e-05,-2875.108687879316,74.38132178367866
0.94,96.60688935655742,81.25729161867928,29.0,96.60688870727783,81.25729254834776,71.30243605386934,45.07125913818522,84.83819503223184,100.0,-0.0,3.2387972099220605e-05,-2830.8574055904583,75.05319259297178
0.93,96.87533664433215,81.66464622553268,30.5,96.87533587986017,81.6646473082497,71.30243605386934,44.25022391990678,84.10976487216647,100.0,-0.0,3.693122297665837e-05,-2785.5619180527992,75.71533702842666
0.92,97.14405286232468,82.06643654881398,32.0,97.14405197589443,82.06643770412262,71.30243605386934,43.429367983929616,83.37762513608175,100.0,-0.0,3.856145863864486e-05,-2739.18279394181,76.36779317010954
0.91,97.41307350442035,82.46402779160763,33.5,97.41307249840547,82.46402899431848,71.30243605386934,42.608714998936975,82.64268599621232,100.0,-0.0,3.9259712563567584e-05,-2691.847404444087,77.00498038296742
0.9,97.68243447360793,82.85734479783838,35.0,97.6824333587573,82.857346033692,71.30243605386934,41.78828890583819,81.90489735579466,100.0,-0.0,3.942978279004802e-05,-2643.555120378503,77.63134420552066
0.89,97.95217036989786,83.24481925789928,36.5,97.95216916248906,83.24482061262374,71.30243605386934,40.968112774992704,81.16321374174916,100.0,-0.0,4.221756792721445e-05,-2594.17613764476,78.24842254708484
0.88,98.22241360451636,83.62701167781576,38.0,98.22241233281412,83.62701305958733,71.30243605386934,40.148274888542744,80.41800870639155,100.0,-0.0,4.203073959407083e-05,-2543.767211336047,78.85096180742627
0.87,98.49313881152213,84.00470770207805,39.5,98.49313751327126,84.00470910650647,71.30243605386934,39.32875834218084,79.6698060710043,100.0,-0.0,4.166911877649095e-05,-2492.403428241176,79.44313019842885
0.86,98.76436224533445,84.3778320857005,41.0,98.76436097764018,84.3778335094809,71.30243605386934,38.50957398509345,78.91855567298725,100.0,-0.0,4.117367246236994e-05,-2440.0850759099726,80.02642616144854
0.85,99.03611600885301,84.74480955438423,42.5,99.03611481902036,84.74481108229463,71.30243605386934,37.69074321268023,78.16320738819641,100.0,-0.0,4.303085744017094e-05,-2386.6856895841893,80.59587139304342
0.84,99.30843002327552,85.10634911145931,44.0,99.30842891639446,85.10635064874583,71.30243605386934,36.87228594426297,77.40423376583055,100.0,-0.0,4.2128159216133815e-05,-2332.274328134976,81.15550096845098
0.83,99.5813883993667,85.46312064356847,45.5,99.58138727338165,85.46312218804069,71.30243605386934,36.05425818225443,76.64208145869378,100.0,-0.0,4.114795449197841e-05,-2276.91546304808,81.70668658005101
0.82,99.85511864075136,85.81504951580398,47.0,99.85511723455205,85.81505106607715,71.30243605386934,35.2367448230347,75.8767007107181,100.0,-0.0,4.011595480125136e-05,-2220.610392911868,82.2447958708782
0.81,100.13000957112367,86.16106926892921,48.5,100.13000792738909,86.16107090498748,71.30243605386934,34.420005284926056,75.10738060332498,100.0,-0.0,4.1077137723566126e-05,-2163.2788004015915,82.773659296565
0.8,100.40773855800488,86.50098785569806,50.0,100.40773680009018,86.5009894936087,71.30243605386934,33.605157866726785,74.33399299573912,100.0,-0.0,3.985690610640654e-05,-2104.9144724619778,83.2947231194867
0.79,100.68992251556509,86.83585423266511,51.5,100.68992075329331,86.83585587187257,71.30243605386934,32.793280502195536,73.55723724791504,100.0,-0.0,3.861519889756884e-05,-2045.6128583994584,83.80382315661876
0.78,100.97784670453692,87.16559009713349,53.0,100.9778449372641,87.1655917370493,71.30243605386934,31.985229958176063,72.77706115803286,100.0,-0.0,3.7352462663826905e-05,-1985.376013870896,84.30451313742402
0.77,101.27310440831864,87.49011695728572,54.5,101.27310270220465,87.49011859746778,71.30243605386934,31.182068468136436,71.99341239831185,100.0,-0.0,3.6073200521110524e-05,-1924.206259091322,84.7941440369031
0.76,101.57409832411311,87.80745801104004,56.0,101.57409661714036,87.80745972087847,71.30243605386934,30.38273107809357,71.2049731472523,100.0,-0.0,3.625707797445921e-05,-1861.9548255096663,85.27587828957729
0.75,101.88060580036527,88.11939419963473,57.5,101.88060409228875,88.1193959077112,71.30243605386934,29.587069394859164,70.41293060514079,100.0,-0.0,3.486684640590874e-05,-1798.7751136310355,85.7509780430404
0.74,102.19254198895993,88.4259016758869,59.0,102.19254027912157,88.42590338285962,71.30243605386934,28.79502685274771,69.6172689219064,100.0,-0.0,3.348614270885383e-05,-1734.67472632407,86.21589060965188
0.73,102.50988304271425,88.72689559168136,60.5,102.5098814025322,88.72689729779535,71.30243605386934,28.006587601688132,68.81793153186356,100.0,-0.0,3.210553627605131e-05,-1669.656678384603,86.67359424011391
0.72,102.83440990286644,89.02215329546311,62.0,102.83440826295066,89.02215506273585,71.30243605386934,27.222938841967107,68.0147700418239,100.0,-0.0,3.183701192697813e-05,-1603.713652082775,87.12186381809983
0.71,103.16414576733489,89.31007748443488,63.5,103.16414412812736,89.31007924670675,71.30243605386934,26.442762752084903,67.2067194978045,100.0,-0.0,3.03229176502252e-05,-1536.733481924774,87.56348237498699
0.7,103.499012144302,89.59226144199509,65.0,103.4990105063912,89.59226319990978,71.30243605386934,25.6660070042608,66.39484213327319,100.0,-0.0,2.8820733801436673e-05,-1468.8510115251818,87.99630633848751
0.69,103.83893073107066,89.8699904288763,66.5,103.83892909501257,89.86999207261093,71.30243605386934,24.892619396675045,65.57999471507395,100.0,-0.0,2.5609376699060242e-05,-1400.174001535016,88.42289220313071
0.68,104.184950484196,90.14488135924861,68.0,104.18494893392288,90.14488276544793,71.30243605386934,24.123299289281917,64.76325517696529,100.0,-0.0,2.07600793463819e-05,-1330.8319071639282,88.84144437150852
0.67,104.5368793564315,90.41861160063328,69.5,104.53687781195933,90.41861272661832,71.30243605386934,23.35791854130622,63.94574181774554,100.0,-0.0,1.5702696613370625e-05,-1260.9546286041405,89.25442663388056
0.66,104.8936508885407,90.69156997672445,71.0,104.89364935125411,90.69157108360552,71.30243605386934,22.595766234169403,63.127714055737016,100.0,-0.0,1.453081820866488e-05,-1190.573012451121,89.6599463200456
0.65,105.25519044561578,90.96388399114703,71.69944291601423,105.25518891770534,90.96388518097964,71.69942586213575,21.83679261180356,62.30925678731976,99.4662839080905,-0.0,1.4645955209599818e-05,-1119.697821064949,90.01222075074874
0.64,105.62216791429952,91.23563775466552,72.195014339297,105.622166490519,91.2356390223598,72.1950081539105,21.08144432701267,61.49042601490653,98.796672102607,-0.0,1.4566347417985282e-05,-1048.3363601091446,90.35054212357859
0.63,105.99529229792194,91.50686118847787,72.68672517642429,105.99529089349349,91.50686248672866,72.68672657213565,20.330193928995655,60.67124165781911,98.12448438142377,-0.0,1.3853947955011896e-05,-976.4918429447036,90.68772597333736
0.62,106.37298832218417,91.77758639548352,73.17387853982372,106.3729869404127,91.77758766718587,73.17388053852765,19.581991293608468,59.85172511145724,97.44925369235176,-0.0,1.2528461928573924e-05,-904.1675650897835,91.02371019364882
0.61,106.75518074210072,92.04782963010214,73.65809900102622,106.75517938737626,92.0478308375109,73.65809798991299,18.83678625825084,59.03188722500727,96.77206532660865,-0.0,1.0905179735513385e-05,-831.3656274309446,91.358677137682
0.6,107.14265520216154,92.31756552639203,74.13855594944755,107.14265396630802,92.3175666412427,74.13855313995249,18.09510264420534,58.2117110941618,96.09236875996832,-0.0,9.154831662606221e-06,-758.0851861739139,91.69270348072908
0.59,107.53597220839238,92.58692649557962,74.61406610802621,107.53597100568156,92.58692750159449,74.6140623472346,17.357314003787707,57.39128500106299,95.40937489815639,-0.0,7.435742616751016e-06,-684.3363685370417,92.02586496683503
0.58,107.93356345118605,92.85594713767534,75.08647650782395,107.93356229587737,92.85594802410554,75.08647252681936,16.62237486391824,56.57063201607036,94.72431501787958,-0.0,5.824406654451489e-06,-610.1222649697534,92.35827559492496
0.57,108.33535377446732,93.12466335566785,75.55542063758607,108.33535269175022,93.12466412013985,75.5554159929113,15.890235127833478,55.749776080093234,94.0369439952742,-0.0,4.395542852267487e-06,-535.4459662246968,92.69000077151479
0.56,108.74270838132068,93.39311064344255,76.01882605496222,108.74270745165221,93.39311129272212,76.01882189810526,15.161804967768134,54.928740861814745,93.3458812654035,-0.0,3.200130750124168e-06,-460.3104438404517,93.02107386669762
0.55,109.15510133363618,93.66128646686116,76.47895989893817,109.15510055288127,93.66128701101242,76.47895638394273,14.436733701920843,54.107524674008275,92.65263758929515,-0.0,2.235114737997851e-06,-384.71604739710426,93.35170214686352
0.54,109.57147436794806,93.92925319735147,76.93576609504962,109.57147381180377,93.92925363370108,76.9357632221029,13.714315874535842,53.28616908913405,91.95717548140193,-0.0,1.433918596789856e-06,-308.6674098565005,93.68192186404175
0.53,109.99175814393796,94.1970747554833,77.3869547007938,109.99175790204204,94.19707508323249,77.38695183758072,12.994505268028021,52.46471672215499,91.25796789172048,-0.0,8.078089125740525e-07,-232.1691061357322,94.01165849330701
0.52,110.41832446959728,94.46478530400661,77.8343236424577,110.41832453027031,94.46478552533138,77.83432149874939,12.278883020180203,51.64319035022092,90.5562143324996,-0.0,3.6367872351948135e-07,-155.2236240109133,94.34127087008437
0.51,110.84871094551603,94.73241694772543,78.27818015433476,110.8487115552157,94.73241706319115,78.27817864615977,11.565807703477134,50.82161137546076,89.85211909743984,-0.0,9.486795239075039e-08,-77.83323148401104,94.67071679485693
0.5,111.28280387301194,94.99999999999997,78.71719612698806,111.28280524390703,94.99999999999997,78.71719475609295,10.85520349593802,49.99999999999998,89.14479650406196,0.0,-0.0,2.0250467969162847e-12,95.0
0.49,111.72181984566524,95.26758305227455,79.15128905448394,111.72182135384021,95.26758293680881,79.15128844478429,10.14788090256014,49.1783886245392,88.43419229652285,9.486796406655438e-08,-0.0,78.27292985353708,95.32928320514308
0.48,112.16567635754228,95.5352146959934,79.58167553040268,112.16567850125062,95.53521447466865,79.58167546972963,9.443785667500414,48.356809649779095,87.72111697981975,3.6367870016833883e-07,-0.0,156.9825425310601,95.65872912991564
0.47,112.61304529920619,95.8029252445167,80.00824185606206,112.61304816241925,95.8029249167675,80.00824209795799,8.742032108279496,47.535283277845,87.005494731972,8.078089475997883e-07,-0.0,236.12707107371708,95.98834150669312
0.46,113.06423390495033,96.0707468026485,80.42852563205194,113.0642367778971,96.07074636629893,80.42852618819617,8.04282451859806,46.71383091086595,86.28568412546412,1.4339184566920414e-06,-0.0,315.70471707896877,96.31807813595826
0.45,113.5210401010618,96.33871353313884,80.84489866636378,113.52104361605728,96.33871298898764,80.84489944711875,7.347362410704854,45.892475325991754,85.56326629807916,2.23511450451209e-06,-0.0,395.71364066446546,96.64829785313646
0.44,113.9811739450378,96.60688935655742,81.25729161867928,113.98117810189474,96.60688870727783,81.25729254834776,6.654118734596494,45.07125913818522,84.83819503223184,3.200130820165811e-06,-0.0,476.1503199043532,96.97892613330242
0.43,114.44457936241393,96.87533664433215,81.66464622553268,114.44458400708872,96.87533587986017,81.6646473082497,5.963056004725814,44.25022391990678,84.10976487216647,4.395542688849011e-06,-0.0,557.0114889930164,97.30999922848527
0.42,114.91352349217598,97.14405286232468,82.06643654881398,114.91352747318065,97.14405197589443,82.06643770412262,5.275684982120431,43.429367983929616,83.37762513608175,5.824407027948696e-06,-0.0,638.2978180836174,97.64172440507511
0.41,115.38593389197372,97.41307350442035,82.46402779160763,115.3859376527654,97.41307249840547,82.46402899431848,4.5906251018435995,42.608714998936975,82.64268599621232,7.43574272178753e-06,-0.0,720.0077816649294,97.97413503316498
0.4,115.86144405055236,97.68243447360793,82.85734479783838,115.86144686004758,97.6824333587573,82.857346033692,3.9076312400317192,41.78828890583819,81.90489735579466,9.15483131251993e-06,-0.0,802.1399217168286,98.3072965192709
0.39,116.34190099897378,97.95217036989786,83.24481925789928,116.34190201008698,97.95216916248906,83.24482061262374,3.2279346733913172,40.968112774992704,81.16321374174916,1.0905180120565932e-05,-0.0,884.6929453204385,98.641322862318
0.38,116.82612146017627,98.22241360451636,83.62701167781576,116.82611946147235,98.22241233281412,83.62701305958733,2.5507463076482253,40.148274888542744,80.41800870639155,1.2528460948563903e-05,-0.0,967.6602060870937,98.97628980635115
0.37,117.31327482357571,98.49313881152213,84.00470770207805,117.31327342786432,98.49313751327126,84.00470910650647,1.8755156185762019,39.32875834218084,79.6698060710043,1.3853948713249285e-05,-0.0,1051.0440720409313,99.31227402666256
0.36,117.804985660703,98.76436224533445,84.3778320857005,117.80499184608944,98.76436097764018,84.3778335094809,1.2033278973929527,38.50957398509345,78.91855567298725,1.4566347254696526e-05,-0.0,1134.8445827230976,99.6494578764214
0.35,118.30055708398581,99.03611600885301,84.74480955438423,118.30057413786425,99.03611481902036,84.74481108229463,0.533716091909497,37.69074321268023,78.16320738819641,1.4645955734375006e-05,-0.0,1219.0609685258062,99.98777924925132
0.34,119.0,99.30843002327552,85.10634911145931,118.69756394613064,99.30842891639446,85.10635064874583,0.0,36.87228594426297,77.40423376583055,1.4530818022108858e-05,-0.0,1303.6926581389132,100.34005367995437
0.33,120.5,99.5813883993667,85.46312064356847,118.69756394613064,99.58138727338165,85.46312218804069,0.0,36.05425818225443,76.64208145869378,1.5702696811551568e-05,-0.0,1388.736316767515,100.74557336611943
0.32,122.0,99.85511864075136,85.81504951580398,118.69756394613064,99.85511723455205,85.81505106607715,0.0,35.2367448230347,75.8767007107181,2.0760079136583447e-05,-0.0,1474.1865764594777,101.15855562849151
0.31,123.5,100.13000957112367,86.16106926892921,118.69756394613064,100.13000792738909,86.16107090498748,0.0,34.420005284926056,75.10738060332498,2.5609376034845106e-05,-0.0,1560.0249943290341,101.57710779686929
0.3,125.0,100.40773855800488,86.50098785569806,118.69756394613064,100.40773680009018,86.5009894936087,0.0,33.605157866726785,74.33399299573912,2.8820734034421443e-05,-0.0,1646.168993796726,102.00369366151246
0.29,126.5,100.68992251556509,86.83585423266511,118.69756394613064,100.68992075329331,86.83585587187257,0.0,32.793280502195536,73.55723724791504,3.0322916183091993e-05,-0.0,1732.5432226580783,102.436517625013
0.28,128.0,100.97784670453692,87.16559009713349,118.69756394613064,100.9778449372641,87.1655917370493,0.0,31.985229958176063,72.77706115803286,3.183701346300988e-05,-0.0,1819.0926558637682,102.87813618190017
0.27,129.5,101.27310440831864,87.49011695728572,118.69756394613064,101.27310270220465,87.49011859746778,0.0,31.182068468136436,71.99341239831185,3.210553627605131e-05,-0.0,1905.7503126694742,103.32640575988611
0.26,131.0,101.57409832411311,87.80745801104004,118.69756394613064,101.57409661714036,87.80745972087847,0.0,30.38273107809357,71.2049731472523,3.348614354518836e-05,-0.0,1992.6063688381485,103.78410939034812
0.25,132.5,101.88060580036527,88.11939419963473,118.69756394613064,101.88060409228875,88.1193959077112,0.0,29.587069394859164,70.41293060514079,3.486684756624959e-05,-0.0,2079.6817013457176,104.24902195695962
0.24,134.0,102.19254198895993,88.4259016758869,118.69756394613064,102.19254027912157,88.42590338285962,0.0,28.79502685274771,69.6172689219064,3.625707646775522e-05,-0.0,2166.990072468271,104.72412171042272
0.23,135.5,102.50988304271425,88.72689559168136,118.69756394613064,102.5098814025322,88.72689729779535,0.0,28.006587601688132,68.81793153186356,3.6073200208565375e-05,-0.0,2254.5420965879307,105.20585596309692
0.22,137.0,102.83440990286644,89.02215329546311,118.69756394613064,102.83440826295066,89.02215506273585,0.0,27.222938841967107,68.0147700418239,3.7352462016463937e-05,-0.0,2342.2656061553503,105.69548686257606
0.21,138.5,103.16414576733489,89.31007748443488,118.69756394613064,103.16414412812736,89.31007924670675,0.0,26.442762752084903,67.2067194978045,3.8615200571411315e-05,-0.0,2430.2622187044035,106.19617684338127
0.2,140.0,103.499012144302,89.59226144199509,118.69756394613064,103.4990105063912,89.59226319990978,0.0,25.6660070042608,66.39484213327319,3.98569099102819e-05,-0.0,2518.5441967284614,106.70527688051332
0.19,141.5,103.83893073107066,89.8699904288763,118.69756394613064,103.83892909501257,89.86999207261093,0.0,24.892619396675045,65.57999471507395,4.107713308520069e-05,-0.0,2607.123514230154,107.22634070343501
0.18,143.0,104.184950484196,90.14488135924861,118.69756394613064,104.18494893392288,90.14488276544793,0.0,24.123299289281917,64.76325517696529,4.01159533303312e-05,-0.0,2695.9627421245696,107.75520412912181
0.17,144.5,104.5368793564315,90.41861160063328,118.69756394613064,104.53687781195933,90.41861272661832,0.0,23.35791854130622,63.94574181774554,4.114795335615816e-05,-0.0,2785.080014103739,108.29331341994903
0.16,146.0,104.8936508885407,90.69156997672445,118.69756394613064,104.89364935125411,90.69157108360552,0.0,22.595766234169403,63.127714055737016,4.21281611633218e-05,-0.0,2874.5300873728324,108.84449903154898
0.15,147.5,105.25519044561578,90.96388399114703,118.69756394613064,105.25518891770534,90.96388518097964,0.0,21.83679261180356,62.30925678731976,4.303085864084073e-05,-0.0,2964.323714173131,109.4041286069565
0.14,149.0,105.62216791429952,91.23563775466552,118.69756394613064,105.622166490519,91.2356390223598,0.0,21.08144432701267,61.49042601490653,4.117367616098659e-05,-0.0,3054.4405019576106,109.97357383855152
0.13,150.5,105.99529229792194,91.50686118847787,118.69756394613064,105.99529089349349,91.50686248672866,0.0,20.330193928995655,60.67124165781911,4.1669119619757625e-05,-0.0,3144.8597252496447,110.5568698015712
0.12,152.0,106.37298832218417,91.77758639548352,118.69756394613064,106.3729869404127,91.77758766718587,0.0,19.581991293608468,59.85172511145724,4.20307365682095e-05,-0.0,3235.6544428783463,111.14903819257373
0.11,153.5,106.75518074210072,92.04782963010214,118.69756394613064,106.75517938737626,92.0478308375109,0.0,18.83678625825084,59.03188722500727,4.221756792721445e-05,-0.0,3326.8344732875807,111.75157745291517
0.1,155.0,107.14265520216154,92.31756552639203,118.69756394613064,107.14265396630802,92.3175666412427,0.0,18.09510264420534,58.2117110941618,3.942977961627699e-05,-0.0,3418.3753772224827,112.36865579447931
0.09,156.5,107.53597220839238,92.58692649557962,118.69756394613064,107.53597100568156,92.58692750159449,0.0,17.357314003787707,57.39128500106299,3.925971163580661e-05,-0.0,3510.2629348362525,112.99501961703261
0.08,158.0,107.93356345118605,92.85594713767534,118.69756394613064,107.93356229587737,92.85594802410554,0.0,16.62237486391824,56.57063201607036,3.856146006161862e-05,-0.0,3602.565981913723,113.63220682989054
0.07,159.5,108.33535377446732,93.12466335566785,118.69756394613064,108.33535269175022,93.12466412013985,0.0,15.890235127833478,55.749776080093234,3.6931225885031914e-05,-0.0,3695.2934076588326,114.28466297157335
0.06,161.0,108.74270838132068,93.39311064344255,118.69756394613064,108.74270745165221,93.39311129272212,0.0,15.161804967768134,54.928740861814745,3.2387971604140107e-05,-0.0,3788.399650533593,114.94680740702822
0.05,162.5,109.15510133363618,93.66128646686116,118.69756394613064,109.15510055288127,93.66128701101242,0.0,14.436733701920843,54.107524674008275,2.7766195016785792e-05,-0.0,3881.9119087557237,115.61867821632136
0.04,164.0,109.57147436794806,93.92925319735147,118.69756394613064,109.57147381180377,93.92925363370108,0.0,13.714315874535842,53.28616908913405,2.0180075896473137e-05,-0.0,3975.8758878966796,116.30193434084227
0.03,165.5,109.99175814393796,94.1970747554833,118.69756394613064,109.99175790204204,94.19707508323249,0.0,12.994505268028021,52.46471672215499,8.951478134294044e-06,-0.0,4070.299417604354,117.0012795220631
0.02,167.0,110.41832446959728,94.46478530400661,118.69756394613064,110.41832453027031,94.46478552533138,0.0,12.278883020180203,51.64319035022092,0.0,-2.288654501520937e-06,4165.102536322032,117.71077893484586
0.01,168.5,110.84871094551603,94.73241694772543,118.69756394613064,110.8487115552157,94.73241706319115,0.0,11.565807703477134,50.82161137546076,0.0,-2.3433314303411487e-05,4260.380695734956,118.43046652596317
0.0,170.0,111.28280387301194,94.99999999999997,118.69756394613064,111.28280524390703,94.99999999999997,0.0,10.85520349593802,49.99999999999998,0.0,-5.3663409391760846e-05,4356.142765673902,119.16207552529805


==> data/CaseB-Smax150-pd.csv <==
prob,price
0.9998271550420502,20.0
0.9994814651261508,21.5
0.999461974141602,22.25
0.9991162842257024,23.0
0.999077302256605,23.75
0.9990521950922839,24.5
0.9986675232072869,25.25
0.9986173088786446,26.0
0.9982492161096951,26.75
0.9981600198119553,27.5
0.9977753479269584,28.25
0.9977068702916743,29.0
0.9972719840780351,29.75
0.9971798345135668,30.5
0.9967586882167447,31.25
0.9966275566831791,32.0
0.9961926704695399,32.75
0.9960626599005449,33.5
0.9955804298285376,34.25
0.9954377961595087,35.0
0.9949437536653399,35.75
0.9947621380272135,36.5
0.994257810296906,37.25
0.9940750296164405,38.0
0.9935233580277648,38.75
0.9933233308928187,39.5
0.9927661588191906,40.25
0.992527149715147,41.0
0.9919626271770644,41.75
0.9917132425840232,42.5
0.9911013761875724,43.25
0.9908380860433406,44.0
0.9902108733371693,44.75
0.9899086012238398,45.5
0.9892772020714025,46.25
0.9889554813441214,47.0
0.988276738333316,47.75
0.9879438571434213,48.5
0.9872410678225946,49.25
0.9868692046636024,50.0
0.9861654387196562,50.75
0.9857756844848776,51.5
0.9850245746825633,52.25
0.9846156828007127,53.0
0.9838555044341745,53.75
0.9834058503527676,54.5
0.9826456719862294,55.25
0.9821604138111318,56.0
0.9813528915862255,56.75
0.9808624753052624,57.5
0.9800179254337191,58.25
0.9794834135218864,59.0
0.9786388636503431,59.75
0.9780618749376645,60.5
0.977169981207753,61.25
0.9765913736650509,62.0
0.9756575221287119,62.75
0.9750399326169122,63.5
0.9741039326886799,64.25
0.9734516579915697,65.0
0.9724672886185768,65.75
0.9718150139214666,66.5
0.97078519378232,67.25
0.9700939371161124,68.0
0.9690611982983588,68.75
0.9683367970202675,69.5
0.9672524276472746,69.83717229362928
0.9665280263691833,70.07465337266396
0.9653920264409509,70.3121317136208
0.9646265853210447,70.54961125339925
0.9634905853928123,70.78527739069983
0.9626841044310912,71.0183910384865
0.9614938295312033,71.2515046912853
0.9606873485694822,71.4846183416833
0.9594427986979389,71.71741953457908
0.9585959003611366,71.94553420105595
0.9573513504895932,72.17364894415027
0.9564640347777096,72.40176371782476
0.9551623912956398,72.62987850202877
0.9542750755837562,72.85458255928651
0.9529163384911599,73.07815678929728
0.9519834641677024,73.30173103544226
0.950624727075106,73.52530527963535
0.9496462941400747,73.74639993023251
0.9482275112659243,73.96477611720536
0.947249078330893,74.18315231260146
0.9457702496751885,74.40152850733966
0.9447471876486218,74.61874862658401
0.9432683589929173,74.83240046514989
0.942200667874815,75.04605229994087
0.9406589779613541,75.25970413695126
0.9395912868432519,75.47308736069532
0.9379867356720344,75.68133044299107
0.9368694292684707,75.88957351826899
0.9352648780972533,76.09781659354687
0.9340979564082281,76.30605966882474
0.9324279382799321,76.50989393758664
0.931261016590907,76.71321928455073
0.9295255315055322,76.91654463144005
0.9283098435720591,77.11986997882889
0.9265743584866845,77.31879963701041
0.9253099043087636,77.51649467015247
0.9235060507280317,77.71418970254666
0.9222415965501108,77.9118847348538
0.9203693744740219,78.10595919950721
0.9190519718755384,78.29853239551198
0.9171797497994495,78.49110559103403
0.9158093987804033,78.68367878655599
0.9138696716225769,78.87232015454695
0.9124993206035308,79.05902917773668
0.910492088363967,79.24573820092273
0.9090712566559045,79.43244722410887
0.9070640244163407,79.61554805099868
0.9055927120192618,79.79692031541833
0.9035329837976956,79.97829257989584
0.9020616714006168,80.15966484438621
0.899949447197048,80.33664221525453
0.8984085288503847,80.51190372419708
0.896296304646816,80.68716523319924
0.8946857803505681,80.86242674220152
0.8925216987483438,81.03321313040857
0.890911174452096,81.20291122592582
0.8886952354512159,81.37260932147726
0.8870138389699374,81.54230741702264
0.8847978999690572,81.70609890920119
0.8830456313027477,81.86942588581857
0.8807752639470663,82.03275286245373
0.8790229952807568,82.19554656943657
0.8766981995702738,82.35307120113835
0.8748931913915039,82.51059583283228
0.8725683956810211,82.66812046453273
0.8707106479897908,82.82368941966715
0.8683137885822156,82.97456838570939
0.8664560408909854,83.12544735175058
0.863987117786318,83.27632631779406
0.8620741085677178,83.42394367342774
0.8596051854630504,83.56876891835253
0.8576369147170804,83.71359416327951
0.8550955682512786,83.85841940820622
0.8531272975053086,83.99755236914928
0.8505135276783724,84.13544292955714
0.848491909048173,84.2733334899664
0.8458781392212368,84.41030777752165
0.8438031727068079,84.54188051822578
0.8411335554966457,84.67345325893086
0.8390585889822167,84.80502599963626
0.8363331243888283,84.93293015007593
0.8341851311379234,85.05726369723764
0.8314596665445348,85.18159724439953
0.8292386465571538,85.30593079156132
0.826459666544535,85.42425756993502
0.8242386465571538,85.54199464323321
0.8214061511253046,85.65973171653141
0.8191121044014474,85.77576967817863
0.8162796089695981,85.88867913006578
0.8139125355092649,86.00158858195304
0.8110241926941895,86.1144980338402
0.8086571192338563,86.22600843000052
0.8057129290355546,86.33721229107898
0.803292507690992,86.44841615215756
0.8003483174926903,86.5591350181533
0.7978745482638983,86.66871152048184
0.7948579347044622,86.77828802281039
0.7923841654756703,86.88786452513891
0.7892951285550999,86.99624945344462
0.7867660977989379,87.10430749719087
0.7836770608783675,87.21236554093707
0.7810927685948357,87.31998627870462
0.7779316679771731,87.42648104510329
0.7753473756936412,87.53297581150196
0.7721142113788864,87.63947057790058
0.7694771795828942,87.74483718634431
0.7662440152681392,87.84989161954329
0.7635542439596867,87.95494605274226
0.7602666512901304,88.05956163083997
0.7575768799816778,88.16312637615175
0.7542348589573199,88.2666911214634
0.7514742154638365,88.37025586677518
0.7481321944394788,88.47271386436316
0.7453006787609644,88.57491891584058
0.741906800337951,88.67712396731804
0.7390752846594366,88.7788508565771
0.7356295488377675,88.87965221994276
0.7327284272096688,88.98045358330845
0.7292826913879997,89.08125494667412
0.7263119638103164,89.18093922809997
0.7228137320066448,89.2804636865892
0.7198430044289617,89.37998814507836
0.7162922766432875,89.47897122052152
0.7132710683765879,89.57719373874683
0.7097203405909138,89.67541625697213
0.7066486516351979,89.77363877519743
0.7030304187677863,89.87071389660632
0.6999587298120704,89.9677458350881
0.6962729918629215,90.06477777356994
0.6931483544866429,90.16119098590814
0.689462616537494,90.25702830051597
0.6862850307406527,90.35286561512376
0.6825309242961467,90.44861739980205
0.6793533384993055,90.54336396875325
0.675703708517392,90.63811053770449
0.6724773564761028,90.73285710665576
0.669020062436688,90.82690516810997
0.6657449441509511,90.92056815537137
0.6621968684329061,91.01423114263268
0.6589887925473161,91.10768169062214
0.6553781203424668,91.20036348661144
0.6520981924773683,91.29304528260067
0.648557266983937,91.3857270785899
0.6452277238333772,91.47764378462666
0.6415958558306787,91.56936139870155
0.6383404687138636,91.66107901277636
0.634651594466434,91.75247181199619
0.6313129827516504,91.84332446666924
0.6276999079660677,91.93417712134226
0.6243225221727738,92.02502977601536
0.6206172501920002,92.1150810184633
0.6173189495288814,92.20510062634018
0.6135784957149735,92.29512023421715
0.6102011099216796,92.38472798477352
0.6065339304089788,92.47400259912109
0.6031228208584545,92.56327721346875
0.5993639814589,92.65245005222025
0.5960424499363659,92.74103459409689
0.5922531449456727,92.82961913597353
0.5888420353951482,92.9182036778501
0.5851179286974852,93.00632908471341
0.5816913848570208,93.09429790844322
0.5778729061957459,93.18226673217313
0.5745367900654222,93.27004716354377
0.5707051892790391,93.35747316197853
0.5672765079876381,93.4448991604132
0.5635075639428306,93.53232515884785
0.560071175880815,93.61930137543924
0.5562084883552657,93.70625452255203
0.5528596740337162,93.79320766966484
0.5490021554796874,93.87994119722481
0.5455609855503193,93.9665006104638
0.5417579373633951,94.05306002370286
0.5383286945228332,94.13956736824733
0.5344351126783139,94.22581382255467
0.5310981596521978,94.31206027686204
0.5271995443445263,94.39830673116946
0.52373429944372,94.48436766800526
0.5199161270187015,94.5703752268034
0.5164973858392601,94.65638278560154
0.5125634775278116,94.74234304767103
0.5092204022051934,94.82822869844733
0.5053074462921725,94.91411434922368
0.5018429800843867,94.99999999999994
0.4980214742280551,95.0858856507763
0.4946062723244561,95.1717713015526
0.49066528546132404,95.25765695232896
0.4873186708628642,95.34361721439846
0.483416126932841,95.42962477319654
0.4799587392767394,95.51563233199465
0.47614449547407356,95.6016932688305
0.47273541586697665,95.68793972313787
0.4688015075555285,95.77418617744527
0.46544439129594806,95.86043263175273
0.46158493068643214,95.94693997629713
0.45814764486803916,96.0334993895362
0.4543465387366027,96.12005880277522
0.4509255978340725,96.20679233033515
0.44703201598955344,96.29374547744789
0.44366775450851925,96.38069862456072
0.43984239804112,96.46767484115206
0.4364012281117522,96.55510083958674
0.43262603974796143,96.64252683802151
0.42922033257197534,96.72995283645619
0.42536018058174474,96.81773326782684
0.4220032277869433,96.90570209155675
0.41822270866668865,96.99367091528663
0.4147940273752879,97.08179632214987
0.41106113480718687,97.1703808640265
0.40767634027536737,97.25896540590304
0.4038641896504698,97.34754994777973
0.40051634310923157,97.43672278653125
0.3967920699860047,97.52599740087886
0.39338096043548065,97.6152720152265
0.38969691904416504,97.70487976578278
0.38634122491512923,97.79489937365972
0.3825889362468782,97.88491898153671
0.37926894391950183,97.97497022398468
0.3755958233523655,98.06582287865771
0.3722184375590719,98.1566755333308
0.36858597573423457,98.24752818800383
0.36528010451285897,98.33892098722356
0.3615853752524043,98.4306386012984
0.3583063162064054,98.52235621537326
0.35470252945521796,98.61427292141005
0.3513729863046583,98.70695471739933
0.3478096579581772,98.79963651338853
0.3445519667871261,98.89231830937787
0.34094129458227684,98.98576885736723
0.33771098200264016,99.07943184462859
0.33418822100614676,99.17309483189003
0.33091310272040997,99.2671428933442
0.32743631769644654,99.36188946229555
0.3242099656551577,99.45663603124673
0.3205603356732445,99.55138260019797
0.31738274987640347,99.64713438487624
0.31362864343189756,99.742971699484
0.31045105763505654,99.83880901409182
0.3067653196859077,99.93522222642994
0.30364068230962926,100.03225416491185
0.2999549443604804,100.12928610339367
0.2968832554047647,100.22636122480257
0.2932650225373533,100.32458374302789
0.29019333358163757,100.42280626125313
0.28664260579596357,100.52102877947843
0.2836213975292642,100.62001185492163
0.2800706697435902,100.71953631341074
0.27709994216590716,100.81906077189996
0.2736017103622356,100.91874505332589
0.27063098278455255,101.01954641669153
0.2671852469628835,101.1203477800572
0.26428412533478485,101.22114914342283
0.2608383895131158,101.32287603268188
0.25800687383460164,101.42508108415939
0.2546129954115882,101.52728613563686
0.2517814797330741,101.62974413322473
0.2484394587087163,101.73330887853649
0.24567881521523294,101.83687362384828
0.24233679419087517,101.94043836915999
0.23964702288242268,102.04505394725771
0.23635943021286632,102.15010838045673
0.23366965890441382,102.25516281365569
0.23043649458965898,102.36052942209939
0.2277994627936668,102.46702418849804
0.22456629847891196,102.57351895489666
0.22198200619538022,102.68001372129535
0.2188209055777176,102.78763445906294
0.21623661329418586,102.89569250280911
0.21314757637361548,103.00375054655534
0.21061854561745363,103.11213547486105
0.20752950869688325,103.22171197718959
0.2050557394680913,103.3312884795181
0.20203912590865536,103.44086498184669
0.19956535667986341,103.55158384784235
0.1966211664815618,103.66278770892092
0.19420074513699925,103.77399156999945
0.19125655493869764,103.88550196615981
0.18888948147836448,103.99841141804693
0.18600113866328905,104.11132086993413
0.1836340652029559,104.22423032182134
0.18080156977110662,104.34026828346857
0.1785075230472496,104.45800535676683
0.17567502761540033,104.57574243006496
0.17345400762801932,104.6940692084386
0.17067502761540054,104.81840275560053
0.16845400762801954,104.94273630276231
0.16572854303463114,105.06706984992402
0.16358054978372627,105.19497400036377
0.16085508519033787,105.3265467410691
0.15878011867590902,105.45811948177422
0.1561105014657468,105.58969222247825
0.15403553495131794,105.72666651003364
0.15142176512438188,105.8645570704428
0.14940014649418243,106.00244763085072
0.14678637666724637,106.14158059179371
0.1448181059212763,106.28640583672046
0.1422767594554747,106.43123108164748
0.14030848870950463,106.57605632657224
0.13783956560483734,106.72367368220597
0.13592655638623719,106.87455264824935
0.1334576332815699,107.02543161429053
0.13159988559033964,107.17631058033291
0.12920302618276458,107.33187953546724
0.12734527849153432,107.4894041671677
0.1250204827810515,107.64692879886158
0.12321547460228155,107.80445343056343
0.12089067889179872,107.96724713754628
0.11913841022548921,108.13057411418143
0.11686804286980779,108.29390109079883
0.11511577420349828,108.4576925829773
0.11289983520261837,108.62739067852276
0.11121843872133963,108.79708877407415
0.10900249972045972,108.96678686959143
0.10739197542421186,109.13757325779846
0.1052278938219876,109.3128347668008
0.10361736952573974,109.48809627580296
0.10150514532217114,109.66335778474543
0.09996422697550766,109.84033515561387
0.09785200277193906,110.02170742010415
0.09638069037486008,110.20307968458171
0.09432096215329389,110.38445194900127
0.0928496497562149,110.56755277589109
0.09084241751665123,110.75426179907726
0.08942158580858861,110.94097082226332
0.08741435356902494,111.127679845453
0.08604400254997868,111.31632121344398
0.08410427539215248,111.50889440896594
0.08273392437310623,111.70146760448796
0.08086170229701739,111.89404080049277
0.07954429969853372,112.0881152651462
0.07767207762244488,112.28581029745328
0.0764076234445239,112.48350532984757
0.07460376986379214,112.68120036298956
0.07333931568587115,112.88013002117104
0.07160383060049647,113.08345536855995
0.07038814266702342,113.28678071544925
0.06865265758164873,113.49010606241325
0.06748573589262352,113.69394033117527
0.06581571776432749,113.90218340645316
0.06464879607530227,114.11042648173107
0.06304424490408489,114.31866955700895
0.06192693850052122,114.5269126393047
0.06032238732930384,114.7402958630487
0.05925469621120161,114.95394770005909
0.05771300629774068,115.16759953485017
0.056645315179638445,115.38125137341599
0.055166486523933966,115.59847149266031
0.05414342449736709,115.81684768739858
0.05266459584166261,116.03522388279458
0.051686162906631195,116.25360006976749
0.05026738003248088,116.47469472036454
0.049288947097449465,116.69826896455768
0.0479302100048532,116.92184321070268
0.046997335681395636,117.14541744071344
0.04563859858879937,117.37012149797124
0.044751282876915655,117.59823628217524
0.04344963939484581,117.82635105584973
0.04256232368296209,118.05446579894405
0.04131777381141877,118.28258046542086
0.04047087547461625,118.51538165831666
0.03922632560307293,118.7484953087147
0.03841984464135173,118.98160896151344
0.03722956974146385,119.21472260930017
0.03642308877974265,119.45038874660071
0.03528708885151022,119.68786828637916
0.03452164773160393,119.92534662733608
0.0333856478033715,120.1628277063707
0.03266124652528013,120.5
0.031576877152287075,121.25
0.030852475874195706,122.0
0.029822655735049053,122.75
0.029131399068841324,123.5
0.02809866025108776,124.25
0.027446385553977493,125.0
0.026462016180984427,125.75
0.02580974148387416,126.5
0.0248758899475352,127.25
0.024258300435735403,128.0
0.023322300507502947,128.75
0.022745311794824197,129.5
0.0218534180649127,130.25
0.021274810522210363,131.0
0.020430260650666998,131.75
0.019895748738834262,132.5
0.019051198867290897,133.25
0.018565940692193195,134.0
0.017758418467286874,134.75
0.017268002186323628,135.5
0.01650782381978544,136.25
0.01605816973837848,137.0
0.015297991371840292,137.75
0.014908237137061686,138.5
0.014157127334747388,139.25
0.013748235452896607,140.0
0.013045446132069927,140.75
0.012673582973077635,141.5
0.011969817029131469,142.25
0.011648096301850375,143.0
0.01096935329104487,143.75
0.01063647210115004,144.5
0.010009259394978764,145.25
0.009706987281649204,146.0
0.009075588129211831,146.75
0.008826203536170474,147.5
0.008214337139719752,148.25
0.007951046995487654,149.0
0.007393874921859611,149.75
0.007154865817815881,150.5
0.006590343279733291,151.25
0.006407562599267669,152.0
0.005855891010591918,152.75
0.00565586387564565,153.5
0.0051618213814769165,154.25
0.004980205743350452,155.0
0.004475878013042833,155.75
0.004345867444047746,156.5
0.0038636373720403183,157.25
0.0037210037030113163,158.0
0.0032998574061890995,158.75
0.0031687258726234013,159.5
0.002733839658984105,160.25
0.0026653620236999354,161.0
0.0022304758100606392,161.75
0.0021354557753182624,162.5
0.0017673630063687051,163.25
0.0016781667086289698,164.0
0.0012934948236319466,164.75
0.00126838765931081,165.5
0.0008837157743137869,166.25
0.0005380258584142261,167.0
0.0005185348738654394,167.75
0.00017284495796587862,168.5
1.609823385706477e-14,170.0


==> data/CaseB-Smax150-sd.csv <==
s,xs,mb
0.0,0.034568991589951636,7.208064673136506e-07
0.01,0.0038981969097475486,7.200969098875021e-07
0.02,0.005021432864223106,7.453884193608929e-07
0.03,0.004480570610007223,7.433514326748992e-07
0.04,0.004734385836809394,7.673165286803397e-07
0.05,0.005048410456077961,7.639070248188772e-07
0.06,0.0069441516668323705,7.864690835646116e-07
0.07,0.005739346591721162,7.816628246359869e-07
0.08,0.006019480777500495,8.027859153258988e-07
0.09,0.006326300928582281,7.965122278363878e-07
0.1,0.006687661435482498,8.161362278968911e-07
0.11,0.006959104566271441,8.0830451757663e-07
0.12,0.007236679150879697,8.263065783609137e-07
0.13,0.00760106919560005,8.167769173184069e-07
0.14,0.00564124225919756,8.330089232799766e-07
0.15,0.00815243991124387,8.216678079975281e-07
0.16,0.008437150500518723,8.360644339688862e-07
0.17,0.008819126173905156,8.22986236954648e-07
0.18,0.00914500566890758,8.36266717669787e-07
0.19,0.007366715440798048,8.22986236954648e-07
0.2,0.009673888952110925,8.36266717669787e-07
0.21,0.0072126580981104116,8.22986236954648e-07
0.22,0.010326111047889068,8.36266717669787e-07
0.23,0.008207968362981117,8.22643041473725e-07
0.24,0.01085499433109242,8.102044230895447e-07
0.25,0.008083475016253732,7.843834337251108e-07
0.26,0.011418722105296807,7.573861915943782e-07
0.27,0.009111722314772697,7.382673885558688e-07
0.28,0.012009156310819441,7.26184985566647e-07
0.29,0.008925818307084948,7.164102784429359e-07
0.3,0.012572251551295727,7.040639600575108e-07
0.31,0.009923057092294666,6.959146253393555e-07
0.32,0.01309339141573103,6.832816457347237e-07
0.33,0.00975324888957272,6.721335600445853e-07
0.34,0.013673699071417715,6.598094240217735e-07
0.35,0.0105896841125313,6.462533284690152e-07
0.36,0.013501016347483194,6.319063861326415e-07
0.37,0.010096137803269603,6.182184715441962e-07
0.38,0.010499196400496909,6.024146583172297e-07
0.39,0.013921189916891301,5.879264340791223e-07
0.4,0.01037147973113225,5.722710049127502e-07
0.41,0.014174437006168864,5.561815486032628e-07
0.42,0.010885670960292396,5.407961338477209e-07
0.43,0.010547902492077519,5.23620728714036e-07
0.44,0.01441273941844597,5.071410686241507e-07
0.45,0.011052305473983186,4.901495595532879e-07
0.46,0.014484672226873621,4.724686849755245e-07
0.47,0.0106695768458792,4.555419004503847e-07
0.48,0.011169476645235925,4.369205571919111e-07
0.49,0.014605347295215476,4.190317296348667e-07
0.5,0.0107030838460838,4.004587187012021e-07
0.51,0.014605347295215476,3.816112756283019e-07
0.52,0.011169476645235925,3.6325304357376355e-07
0.53,0.010669576845879204,3.450522054038174e-07
0.54,0.014484672226873628,3.2679679208058587e-07
0.55,0.011052305473983195,3.0846561372754876e-07
0.56,0.014412739418445982,2.8966159106857956e-07
0.57,0.010547902492077522,2.70872836196645e-07
0.58,0.010885670960292403,2.5215785484533623e-07
0.59,0.014174437006168862,2.3406517819068992e-07
0.6,0.010371479731132248,2.164090768275173e-07
0.61,0.013921189916891306,1.994398671456565e-07
0.62,0.010499196400496917,1.8302396362912531e-07
0.63,0.010096137803269596,1.6741601697844995e-07
0.64,0.013501016347483208,1.52303008391641e-07
0.65,0.010589684112531299,1.3800753109194373e-07
0.66,0.013673699071417725,1.2423994945720552e-07
0.67,0.009753248889572727,1.1123558238068651e-07
0.68,0.013093391415731044,9.878114134664884e-08
0.69,0.00992305709229467,8.709230755243879e-08
0.7,0.012572251551295726,7.59574705000432e-08
0.71,0.008925818307084957,6.562265298271087e-08
0.72,0.012009156310819445,5.587111587601612e-08
0.73,0.009111722314772705,4.6924866907716024e-08
0.74,0.011418722105296819,3.859142161388717e-08
0.75,0.008083475016253741,3.1096751342829525e-08
0.76,0.010854994331092428,2.4240695353228145e-08
0.77,0.00820796836298112,1.825808851663169e-08
0.78,0.010326111047889075,0.0007294497696343427
0.79,0.007212658098110417,0.020938329848994856
0.8,0.009673888952110934,0.07260606261611223
0.81,0.007366715440798057,0.16031494448212286
0.82,0.00914500566890758,0.2794826790702407
0.83,0.008819126173905165,0.4346915627756615
0.84,0.008437150500518726,0.6213592989951142
0.85,0.008152439911243873,0.8440681834098192
0.86,0.005641242259197566,1.0982359197304135
0.87,0.007601069195600059,1.3884448041451183
0.88,0.007236679150879707,1.7101125404657125
0.89,0.006959104566271448,2.0678214248804174
0.9,0.0066876614354825035,2.456989161201012
0.91,0.0063263009285822866,2.8821980456157164
0.92,0.006019480777500499,3.3388657819363114
0.93,0.005739346591721164,3.831574666351016
0.94,0.006944151666832376,4.35574240267161
0.95,0.005048410456077967,4.915951287086315
0.96,0.004734385836809402,5.507619023406909
0.97,0.004480570610007227,6.1353279078216145
0.98,0.005021432864223108,6.7944956441422075
0.99,0.0038981969097475456,7.489704528556914
1.0,0.034568991589951685,8.216372264877506


==> data/CaseB-Smax150.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,99.45663603124673,85.30593079156132,20.0,99.4566368954993,85.30592950818794,69.6458873578433,52.971091263666196,118.53728633879196,150.0,-5.587459428650401e-05,0.0,-3713.988679394781,78.89870098734924
0.99,99.64713438487624,85.54199464323321,21.5,99.64713527656349,85.54199339327768,69.6458873578433,52.09809018437566,117.69466226218512,150.0,-5.336642924219587e-05,0.0,-3652.186517160061,79.37812790950223
0.98,99.83880901409182,85.77576967817863,23.0,99.83880993517292,85.77576845918085,69.6458873578433,51.225873290115274,116.85051230612056,150.0,-5.101568163229952e-05,0.0,-3589.7598534678964,79.85134184272697
0.97,100.03225416491185,86.00158858195304,24.5,100.03225511468342,86.0015873620981,69.6458873578433,50.35483674312228,116.00105824139874,150.0,-5.001534332055067e-05,0.0,-3526.1560922861263,80.31794279004492
0.96,100.22636122480257,86.22600843000052,26.0,100.22636220402177,86.22600720869995,69.6458873578433,49.48424146934784,115.15067147246663,150.0,-4.903603774160266e-05,0.0,-3462.032087819051,80.77337910102177
0.95,100.42280626125313,86.44841615215756,27.5,100.42280727182913,86.44841494568075,69.6458873578433,48.61520484788608,114.2989432971205,150.0,-4.7413263745942046e-05,0.0,-3397.3313570762525,81.22264710739087
0.94,100.62001185492163,86.66871152048184,29.0,100.62001289289066,86.66871030464151,69.6458873578433,47.7466752619271,113.445806869761,150.0,-4.6743962433706376e-05,0.0,-3332.0484980235124,81.66526633340398
0.93,100.81906077189996,86.88786452513891,30.5,100.81906183978175,86.887863296885,69.6458873578433,46.8793745598545,112.59190886459,150.0,-4.617240895220342e-05,0.0,-3266.280638495455,82.09726352297064
0.92,101.01954641669153,87.10430749719087,32.0,101.01954751324816,87.1043062507022,69.6458873578433,46.013031675498766,111.73620416713479,150.0,-4.579126261791098e-05,0.0,-3199.8815782624306,82.52261362055938
0.91,101.22114914342283,87.31998627870462,33.5,101.22115027398965,87.31998501699022,69.6458873578433,45.1474335159931,110.87999001132681,150.0,-4.527030015130256e-05,0.0,-3133.0401901988157,82.94044208749321
0.9,101.42508108415939,87.53297581150196,35.0,101.42508223905334,87.53297455477735,69.6458873578433,44.28338815936889,110.02198303651824,150.0,-4.401298768290778e-05,0.0,-3065.578349993395,83.34840362848436
0.89,101.62974413322473,87.74483718634431,36.5,101.62974531136088,87.74483593713369,69.6458873578433,43.419830207573916,109.16322395808912,150.0,-4.2677062403848255e-05,0.0,-2997.6464812860845,83.75008715120299
0.88,101.83687362384828,87.95494605274226,38.0,101.83687482956174,87.95494482557984,69.6458873578433,42.55791655304115,108.30329655038656,150.0,-4.0868553800662286e-05,0.0,-2929.1896105991736,84.14477680152282
0.87,102.04505394725771,88.16312637615175,39.5,102.04505517442016,88.16312517043829,69.6458873578433,41.69670344961344,107.44208344695886,150.0,-3.911585667400183e-05,0.0,-2860.1954637240383,84.53220503303747
0.86,102.25516281365569,88.37025586677518,41.0,102.2551640628663,88.37025468863914,69.6458873578433,40.836776041910866,106.58016979242609,150.0,-3.7205736358934616e-05,0.0,-2790.747647667162,84.91395627474185
0.85,102.46702418849804,88.57491891584058,42.5,102.46702544522263,88.57491776094663,69.6458873578433,39.97801696348175,105.71661184063109,150.0,-3.547442921421551e-05,0.0,-2720.7213676788183,85.28912995931327
0.84,102.68001372129535,88.7788508565771,44.0,102.68001498300976,88.77884972601034,69.6458873578433,39.12000998867317,104.85256648400689,150.0,-3.375031932075362e-05,0.0,-2650.27651381938,85.65561846615984
0.83,102.89569250280911,88.98045358330845,45.5,102.89569374929783,88.98045248675184,69.6458873578433,38.26379583286522,103.98696832450122,150.0,-3.178585148718066e-05,0.0,-2579.2735577332614,86.0166585771691
0.82,103.11213547486105,89.18093922809997,47.0,103.11213670311498,89.18093816021822,69.6458873578433,37.40809113540999,103.12062544014547,150.0,-3.002950283489555e-05,0.0,-2507.8237584042727,86.37154137760797
0.81,103.3312884795181,89.37998814507836,48.5,103.33128969535858,89.37998710710936,69.6458873578433,36.55419313023905,102.2533247380729,150.0,-2.828810621523657e-05,0.0,-2435.901813714821,86.71840224261881
0.8,103.55158384784235,89.57719373874683,50.0,103.55158505431919,89.57719272817079,69.6458873578433,35.701056702879455,101.38479515211385,150.0,-2.6663841864462262e-05,0.0,-2363.4758804342086,87.06015231825909
0.79,103.77399156999945,89.77363877519743,51.5,103.77399279130002,89.77363779597822,69.6458873578433,34.849328527533345,100.51575853065214,150.0,-2.4985520881077862e-05,0.0,-2290.642464420406,87.39626515974845
0.78,103.99841141804693,89.9677458350881,53.0,103.99841263790194,89.96774488531649,69.6458873578433,33.99894175860129,99.64516325687765,150.0,-2.3407276227139935e-05,0.0,-2217.269760551744,87.72503921397123
0.77,104.22423032182134,90.16119098590814,54.5,104.22423154081909,90.1611900648271,69.6458873578433,33.149487693879394,98.77412670988473,150.0,-2.189789733116099e-05,0.0,-2143.503556915199,88.04909996612741
0.76,104.45800535676683,90.35286561512376,56.0,104.45800660672236,90.35286472343647,69.6458873578433,32.30533773781491,97.90190981562431,150.0,-2.0421341965553723e-05,0.0,-2069.253159479445,88.36818191084483
0.75,104.6940692084386,90.54336396875325,57.5,104.69407049181206,90.54336310450064,69.6458873578433,31.462713661208035,97.02890873633376,150.0,-1.9038541927813175e-05,0.0,-1994.5714825097741,88.67916661301122
0.74,104.94273630276231,90.73285710665576,59.0,104.94273752719718,90.7328562732523,69.6458873578433,30.62849168479812,96.15523751550153,150.0,-1.7630848180564953e-05,0.0,-1919.4751249205149,88.98615461202476
0.73,105.19497400036377,90.92056815537137,60.5,105.19497516523965,90.92056735060918,69.6458873578433,29.796650110159767,95.28037823373944,150.0,-1.6320881695952196e-05,0.0,-1843.9034950965352,89.28857062520403
0.72,105.45811948177422,91.10768169062214,62.0,105.45812071214696,91.1076809148157,69.6458873578433,28.97208047476464,94.40512060987713,150.0,-1.5054617563560164e-05,0.0,-1767.9555366381994,89.58537187888318
0.71,105.72666651003364,91.29304528260067,63.5,105.72666772803242,91.29304453685027,69.6458873578433,28.15111181868828,93.52869635790017,150.0,-1.3817782689314656e-05,0.0,-1691.541101811556,89.87856380422355
0.7,106.00244763085072,91.47764378462666,65.0,106.00244878400326,91.47764306776821,69.6458873578433,27.33496585600217,92.6517620451788,150.0,-1.2653814809665913e-05,0.0,-1614.7415878860445,90.16780020296459
0.69,106.28640583672046,91.66107901277636,66.5,106.28640697367062,91.66107832817866,69.6458873578433,26.52427131578041,91.77405221878577,150.0,-1.1483477469516954e-05,0.0,-1537.5277143070814,90.4512574494442
0.68,106.57605632657224,91.84332446666924,68.0,106.57605753285922,91.84332381232514,69.6458873578433,25.71737168857281,90.89554920821675,150.0,-1.0401158936193083e-05,0.0,-1459.9000731049994,90.73147382360314
0.67,106.87455264824935,92.02502977601536,69.5,106.8745538005019,92.02502915348661,69.6458873578433,24.9163692003346,90.0166861023244,150.0,-9.348318753307531e-06,0.0,-1381.91097635516,91.00834064915881
0.66,107.17631058033291,92.20510062634018,70.07465337266396,107.17631166078041,92.20510003417263,70.0746518767673,24.117541107186938,89.13673335611509,149.3831012511782,-8.371314789387692e-06,0.0,-1303.4789132570165,91.25207980904685
0.65,107.4894041671677,92.38472798477352,70.54961125339925,107.48940527073759,92.3847274238051,70.54961085771549,23.326270180491726,88.2564849492034,148.6997405718103,-7.436469371735331e-06,0.0,-1224.6967486299307,91.49163220232211
0.64,107.80445343056343,92.56327721346875,71.0183910384865,107.80445460882555,92.56327668633061,71.01838960918855,22.536303072550368,87.37551779088707,148.012259739459,-6.523607443903314e-06,0.0,-1145.518477414487,91.72996754894969
0.63,108.13057411418143,92.74103459409689,71.4846183416833,108.13057520108295,92.74103409911112,71.48461624192512,21.75371680072196,86.49402273274075,147.32307749461674,-5.6893776893797545e-06,0.0,-1065.9675541930678,91.96754600890124
0.62,108.4576925829773,92.9182036778501,71.94553420105595,108.45769356546845,92.91820321550792,71.94553252630341,20.971795710312293,85.61213547700527,146.6303550175356,-4.906437913182967e-06,0.0,-986.0605608028765,92.20407494675088
0.61,108.79708877407415,93.09429790844322,72.40176371782476,108.79708983875904,93.09429748009195,72.40176213249786,20.198059892506024,84.72953165339463,145.9345080883319,-4.167657248974101e-06,0.0,-905.7639140830906,92.43998580563613
0.6,109.13757325779846,93.27004716354377,72.85458255928651,109.13757437151911,93.27004676985392,72.85458135550697,19.425049581012736,83.84669784656927,145.23638757033797,-3.4828551054675633e-06,0.0,-825.1319219082818,92.67501336263912
0.59,109.48809627580296,93.4448991604132,73.30173103544226,109.48809729852422,93.44489880277627,73.30173021605145,18.658731532349478,82.96326586851751,144.53448681070097,-2.847957999221406e-06,0.0,-744.1265732232209,92.90947158605375
0.58,109.84033515561387,93.61930137543924,73.74639993023251,109.84033608140686,93.6193010543887,73.74639932165907,17.893557387604574,82.07953403625913,143.83093288110604,-2.2728881933608925e-06,0.0,-662.7810282653354,93.14327743379846
0.57,110.20307968458171,93.79320766966484,74.18315231260146,110.20308070256324,93.7932073866597,74.18315159176338,17.13538713504216,81.19547159110647,143.12210106117558,-1.7533502788034161e-06,0.0,-581.0931518028075,93.37654894534334
0.56,110.56755277589109,93.9665006104638,74.61874862658401,110.56755383808533,93.96650036688843,74.61874777076132,16.378369225390216,80.31100024459228,142.4124985138409,-1.2936288572310333e-06,0.0,-499.0561064320249,93.6093806760777
0.55,110.94097082226332,94.13956736824733,75.04605229994087,110.94097177812687,94.13956716469448,75.04605163763057,15.627314518751241,79.42637810979632,141.69736775842037,-9.010018524864433e-07,0.0,-416.6973193635038,93.84177078794892
0.54,111.31632121344398,94.31206027686204,75.47308736069532,111.31632205769245,94.31206011365445,75.47308677707548,14.877548038461626,78.54137340910296,140.98205785138364,-5.779790119132014e-07,0.0,-333.99422184421576,94.07385529236629
0.53,111.70146760448796,94.48436766800526,75.88957351826899,111.70146855292039,94.48436754545816,75.88957278820688,14.134312368613593,77.65624503030543,140.25971519213792,-3.255151431092206e-07,0.0,-250.97363173417466,94.3056144727116
0.52,112.0881152651462,94.65638278560154,76.30605966882474,112.08811625534253,94.6563827044297,76.30605880203586,13.39207750356168,76.77092180295313,139.53737253469058,-1.4374897008332448e-07,0.0,-167.62905191994972,94.53722166198756
0.51,112.48350532984757,94.82822869844733,76.71321928455073,112.48350618894918,94.82822865799075,76.71321847463469,12.655670792632783,75.88548577199383,138.80881231642311,-3.582372939217773e-08,0.0,-83.96904726002819,94.76861940001626
0.5,112.88013002117104,94.99999999999994,77.11986997882889,112.88013069553192,95.0,77.11986930446818,11.92008713035461,75.0,138.07991286964545,0.0,0.0,0.0,95.0
0.49,113.28678071544925,95.1717713015526,77.51649467015247,113.28678152536533,95.17177134200922,77.51649381105078,11.191187683576885,74.11451422800614,137.3443292073672,0.0,-3.582376714270785e-08,84.27324941880183,95.23138059998364
0.48,113.69394033117527,95.34361721439846,77.9118847348538,113.69394119796411,95.34361729557025,77.91188374465746,10.462627465309403,73.22907819704683,136.6079224964383,0.0,-1.4374889458439057e-07,168.84609064114815,95.46277833801243
0.47,114.11042648173107,95.51563233199465,78.29853239551198,114.11042721179307,95.51563245454179,78.29853144707967,9.74028480786204,72.34375496969452,135.86568763138644,0.0,-3.25515218604252e-07,253.71292402386186,95.69438552728833
0.46,114.5269126393047,95.68793972313787,78.68367878655599,114.52691322292453,95.68793988634553,78.68367794230755,9.017942148616356,71.45862659089701,135.12245196153836,0.0,-5.77979263542921e-07,338.86672588534924,95.9261447076337
0.45,114.95394770005909,95.86043263175273,79.05902917773668,114.95394836236945,95.86043283530549,79.05902822187313,8.30263224157963,70.57362189020365,134.37268548124877,0.0,-9.010014750707516e-07,424.3145214977991,96.15822921205107
0.44,115.38125137341599,96.0334993895362,79.43244722410887,115.38125222923865,96.03349963311153,79.43244616191468,7.587501486159098,69.68899975540768,133.6216307746098,0.0,-1.2936286308094851e-06,510.03394004051194,96.39061932392234
0.43,115.81684768739858,96.20679233033515,79.79692031541833,115.81684840823657,96.2067926133403,79.79691929743674,6.877898938824373,68.80452840889353,132.86461286495782,0.0,-1.7533503668463627e-06,596.0464505074215,96.6234510546566
0.42,116.25360006976749,96.38069862456072,80.15966484438621,116.25360067834093,96.38069894561127,80.15966391859308,6.169067118893949,67.92046596374084,132.10644261239537,0.0,-2.2728882939671313e-06,682.3304386239025,96.85672256620153
0.41,116.69826896455768,96.55510083958674,80.51190372419708,116.69826978394852,96.55510119722373,80.51190270147576,5.465513189299003,67.03673413148249,131.3412684676505,0.0,-2.847958451880663e-06,768.893941795106,97.09052841394622
0.4,117.14541744071344,96.72995283645619,80.86242674220152,117.14541864449303,96.72995323014605,80.86242562848086,4.763612429662018,66.1533021534307,130.57495041898724,0.0,-3.482855231186712e-06,855.7406689398821,97.32498663736085
0.39,117.59823628217524,96.90570209155675,81.20291122592582,117.59823786750215,96.905702519908,81.20291016124095,4.06549191166809,65.27046834660533,129.80194010749398,0.0,-4.167657110709158e-06,942.8471000618929,97.56001419436392
0.38,118.05446579894405,97.08179632214987,81.54230741702264,118.05446747369653,97.08179678449204,81.54230643453165,3.369644982464351,64.38786452299469,129.02820428968778,0.0,-4.906437762375471e-06,1030.2451798281281,97.79592505324901
0.37,118.51538165831666,97.25896540590304,81.86942588581857,118.51538375807488,97.25896590088884,81.86942479891712,2.6769225053832457,63.505977267259226,128.24628319927808,0.0,-5.689378016059543e-06,1117.896765027676,98.03245399109876
0.36,118.98160896151344,97.43672278653125,82.19554656943657,118.98161039081143,97.4367233136693,82.19554539117442,1.9877402605409458,62.62448220911287,127.4636969274496,0.0,-6.523606388703232e-06,1205.8299028540614,98.27003245105031
0.35,119.45038874660071,97.6152720152265,82.51059583283228,119.45038914228456,97.61527257619491,82.51059472926242,1.3002594281897046,61.7435150507966,126.67372981950828,0.0,-7.436469371735331e-06,1294.035391718715,98.50836779767789
0.34,119.92534662733608,97.79489937365972,82.82368941966715,119.9253481232327,97.79489996582733,82.82368833921954,0.6168987488217965,60.863266643884884,125.88245889281302,0.0,-8.371315592967964e-06,1382.500424404852,98.74792019095311
0.33,120.5,97.97497022398468,83.12544735175058,120.3541126421567,97.97497084651343,83.12544619949816,0.0,59.983313897675615,125.08363079966543,0.0,-9.348318753307523e-06,1471.259383086475,98.9916593508411
0.32,122.0,98.1566755333308,83.42394367342774,120.3541126421567,98.15667618767486,83.42394246714075,0.0,59.104450791783236,124.28262831142716,0.0,-1.0401158258525072e-05,1560.2542764561845,99.26852617639685
0.31,123.5,98.33892098722356,83.71359416327951,120.3541126421567,98.33892167182131,83.71359302632936,0.0,58.2259477812142,123.47572868421958,0.0,-1.148347842301145e-05,1649.542207262217,99.54874255055576
0.3,125.0,98.52235621537326,83.99755236914928,120.3541126421567,98.52235693223182,83.99755121599667,0.0,57.34823795482121,122.66503414399777,0.0,-1.265381656559229e-05,1739.0932006979272,99.83219979703533
0.29,126.5,98.70695471739933,84.2733334899664,120.3541126421567,98.70695546314961,84.2733322719676,0.0,56.47130364209974,121.84888818131174,0.0,-1.3817780582845824e-05,1828.9112061894832,100.12143619577645
0.28,128.0,98.89231830937787,84.54188051822578,120.3541126421567,98.89231908518431,84.54187928785304,0.0,55.59487939012287,121.02791952523535,0.0,-1.5054617563560164e-05,1919.0173792384555,100.41462812111683
0.27,129.5,99.07943184462859,84.80502599963626,120.3541126421567,99.07943264939075,84.80502483476035,0.0,54.7196217662605,120.20334988984023,0.0,-1.6320881119549223e-05,2009.3683693139628,100.71142937479596
0.26,131.0,99.2671428933442,85.05726369723764,120.3541126421567,99.26714372674773,85.0572624728028,0.0,53.84476248449849,119.37150831520187,0.0,-1.7630849683734978e-05,2100.0200030247743,101.01384538797508
0.25,132.5,99.45663603124673,85.30593079156132,120.3541126421567,99.4566368954993,85.30592950818794,0.0,52.971091263666196,118.53728633879196,0.0,-1.9038540988664347e-05,2190.9211773936436,101.32083338698871
0.24,134.0,99.64713438487624,85.54199464323321,120.3541126421567,99.64713527656349,85.54199339327768,0.0,52.09809018437566,117.69466226218512,0.0,-2.0421340989186617e-05,2282.109705489176,101.63181808915517
0.23,135.5,99.83880901409182,85.77576967817863,120.3541126421567,99.83880993517292,85.77576845918085,0.0,51.225873290115274,116.85051230612056,0.0,-2.1897898682563632e-05,2373.580517962899,101.95090003387257
0.22,137.0,100.03225416491185,86.00158858195304,120.3541126421567,100.03225511468342,86.0015873620981,0.0,50.35483674312228,116.00105824139874,0.0,-2.3407275526682336e-05,2465.3112582550148,102.27496078602873
0.21,138.5,100.22636122480257,86.22600843000052,120.3541126421567,100.22636220402177,86.22600720869995,0.0,49.48424146934784,115.15067147246663,0.0,-2.4985520518477146e-05,2557.3516564035012,102.60373484025155
0.2,140.0,100.42280626125313,86.44841615215756,120.3541126421567,100.42280727182913,86.44841494568075,0.0,48.61520484788608,114.2989432971205,0.0,-2.6663840739610853e-05,2649.6351984674275,102.93984768174086
0.19,141.5,100.62001185492163,86.66871152048184,120.3541126421567,100.62001289289066,86.66871030464151,0.0,47.7466752619271,113.445806869761,0.0,-2.8288106989822642e-05,2742.229886519031,103.28159775738116
0.18,143.0,100.81906077189996,86.88786452513891,120.3541126421567,100.81906183978175,86.887863296885,0.0,46.8793745598545,112.59190886459,0.0,-3.002950403374995e-05,2835.0950752233693,103.628458622392
0.17,144.5,101.01954641669153,87.10430749719087,120.3541126421567,101.01954751324816,87.1043062507022,0.0,46.013031675498766,111.73620416713479,0.0,-3.178585231103986e-05,2928.2504239219716,103.9833414228308
0.16,146.0,101.22114914342283,87.31998627870462,120.3541126421567,101.22115027398965,87.31998501699022,0.0,45.1474335159931,110.87999001132681,0.0,-3.375032101767558e-05,3021.711118141929,104.34438153384014
0.15,147.5,101.42508108415939,87.53297581150196,120.3541126421567,101.42508223905334,87.53297455477735,0.0,44.28338815936889,110.02198303651824,0.0,-3.547442921421554e-05,3115.43488204109,104.71087004068663
0.14,149.0,101.62974413322473,87.74483718634431,120.3541126421567,101.62974531136088,87.74483593713369,0.0,43.419830207573916,109.16322395808912,0.0,-3.7205739500403045e-05,3209.484612893795,105.08604372525807
0.13,150.5,101.83687362384828,87.95494605274226,120.3541126421567,101.83687482956174,87.95494482557984,0.0,42.55791655304115,108.30329655038656,0.0,-3.911585667400181e-05,3303.800391198145,105.46779496696259
0.12,152.0,102.04505394725771,88.16312637615175,120.3541126421567,102.04505517442016,88.16312517043829,0.0,41.69670344961344,107.44208344695886,0.0,-4.0868554747198904e-05,3398.436733974273,105.85522319847716
0.11,153.5,102.25516281365569,88.37025586677518,120.3541126421567,102.2551640628663,88.37025468863914,0.0,40.836776041910866,106.58016979242609,0.0,-4.267706191835966e-05,3493.366070750849,106.24991284879697
0.1,155.0,102.46702418849804,88.57491891584058,120.3541126421567,102.46702544522263,88.57491776094663,0.0,39.97801696348175,105.71661184063109,0.0,-4.401298718521549e-05,3588.598426945071,106.65159637151561
0.09,156.5,102.68001372129535,88.7788508565771,120.3541126421567,102.68001498300976,88.77884972601034,0.0,39.12000998867317,104.85256648400689,0.0,-4.527030015130259e-05,3684.1579119532794,107.05955791250679
0.08,158.0,102.89569250280911,88.98045358330845,120.3541126421567,102.89569374929783,88.98045248675184,0.0,38.26379583286522,103.98696832450122,0.0,-4.5791264184069554e-05,3779.997213493179,107.47738637944056
0.07,159.5,103.11213547486105,89.18093922809997,120.3541126421567,103.11213670311498,89.18093816021822,0.0,37.40809113540999,103.12062544014547,0.0,-4.617241002062975e-05,3876.1820457766453,107.90273647702936
0.06,161.0,103.3312884795181,89.37998814507836,120.3541126421567,103.33128969535858,89.37998710710936,0.0,36.55419313023905,102.2533247380729,0.0,-4.674396844353185e-05,3972.6548072310757,108.33473366659608
0.05,162.5,103.55158384784235,89.57719373874683,120.3541126421567,103.55158505431919,89.57719272817079,0.0,35.701056702879455,101.38479515211385,0.0,-4.741326486288525e-05,4069.467869376645,108.77735289260902
0.04,164.0,103.77399156999945,89.77363877519743,120.3541126421567,103.77399279130002,89.77363779597822,0.0,34.849328527533345,100.51575853065214,0.0,-4.903603774160269e-05,4166.59549194961,109.22662089897824
0.03,165.5,103.99841141804693,89.9677458350881,120.3541126421567,103.99841263790194,89.96774488531649,0.0,33.99894175860129,99.64516325687765,0.0,-5.001534623385104e-05,4264.044973579633,109.68205720995508
0.02,167.0,104.22423032182134,90.16119098590814,120.3541126421567,104.22423154081909,90.1611900648271,0.0,33.149487693879394,98.77412670988473,0.0,-5.101568044283647e-05,4361.837484695013,110.14865815727299
0.01,168.5,104.45800535676683,90.35286561512376,120.3541126421567,104.45800660672236,90.35286472343647,0.0,32.30533773781491,97.90190981562431,0.0,-5.3366429242195834e-05,4459.79931265511,110.62187209049779
0.0,170.0,104.6940692084386,90.54336396875325,120.3541126421567,104.69407049181206,90.54336310450064,0.0,31.462713661208035,97.02890873633376,0.0,-5.587459738001427e-05,4558.095724975692,111.10129901265071


==> data/CaseB-Smax2-sd.csv <==
s,xs,mb
0.0,0.4749999999999999,16.630558400314058
0.01,-2.3895815881580515e-17,16.644808118931145
0.02,-4.119968255444916e-18,16.659057837548204
0.03,-4.119968255444916e-18,16.67330755616529
0.04,9.063930161978815e-18,16.687557274782343
0.05,-4.119968255444916e-18,16.7018069933994
0.06,-1.48318857196017e-17,16.716056712016467
0.07,-2.3895815881580515e-17,16.730306430633547
0.08,-1.2359904766334749e-17,16.74455614925062
0.09,4.9439619065338996e-18,16.758805867867725
0.1,-1.48318857196017e-17,16.773055586484816
0.11,-1.6479873021779664e-17,16.787305305101892
0.12,-1.1535911115245765e-17,16.80155502371894
0.13,5.767955557622882e-18,16.81580474233601
0.14,-1.8951853975046616e-17,16.830054460953093
0.15,-2.1423834928313564e-17,16.844304179570177
0.16,4.119968255444916e-18,16.858553898187218
0.17,6.591949208711866e-18,16.872803616804266
0.18,-4.119968255444916e-18,16.88705333542134
0.19,-4.119968255444916e-18,16.90130305403843
0.2,8.239936510889832e-19,16.915552772655513
0.21,8.239936510889832e-19,16.929802491272568
0.22,-2.4719809532669498e-18,16.944052209889655
0.23,-1.0711917464156782e-17,16.958301928506742
0.24,-7.41594285980085e-18,16.972551647123804
0.25,0.023750000000000094,16.98680136574089
0.26,3.625572064791526e-17,17.001051084357965
0.27,4.119968255444916e-18,17.01530080297507
0.28,2.6367796834847464e-17,17.029550521592146
0.29,1.4007892068512716e-17,17.029550521592146
0.3,8.239936510889832e-18,17.05804995882627
0.31,1.0711917464156782e-17,17.072299677443365
0.32,-3.295974604355933e-18,17.086549396060427
0.33,6.591949208711866e-18,17.10079911467752
0.34,3.295974604355933e-18,17.11504883329461
0.35000000000000003,1.1535911115245765e-17,17.12929855191167
0.36,1.8951853975046616e-17,17.14354827052872
0.37,0.001187500000000015,17.15779798914578
0.38,1.1535911115245765e-17,17.17204770776284
0.39,1.48318857196017e-17,17.186297426379888
0.4,-1.48318857196017e-17,17.20054714499697
0.41000000000000003,-1.7303866672868647e-17,17.214796863614016
0.42,-1.48318857196017e-17,17.229046582231064
0.43,5.937499999997944e-05,17.243296300848172
0.44,-1.48318857196017e-17,17.25754601946527
0.45,-1.7303866672868647e-17,17.271795738082357
0.46,2.9687499999733046e-06,17.286045456699444
0.47000000000000003,-2.1423834928313564e-17,17.300295175316496
0.48,1.4843749998449256e-07,17.314544893933554
0.49,7.812499985652975e-09,17.328794612550638
0.5,-1.9775847626135598e-17,17.343044331167707
0.51,7.812499978237032e-09,17.357294331167708
0.52,1.4843749997542861e-07,17.37154433116771
0.53,-1.8951853975046616e-17,17.38579433116771
0.54,2.9687499999798967e-06,17.40004433116771
0.55,-1.812786032395763e-17,17.414294331167707
0.56,4.119968255444916e-18,17.428544331167707
0.5700000000000001,5.9375000000002514e-05,17.442794331167708
0.58,3.295974604355933e-18,17.442794331167708
0.59,2.4719809532669498e-18,17.457044331167708
0.6,4.119968255444916e-18,17.48554433116771
0.61,5.767955557622882e-18,17.49979433116771
0.62,4.9439619065338996e-18,17.51404433116771
0.63,0.001187500000000004,17.52829433116771
0.64,5.767955557622882e-18,17.54254433116771
0.65,4.9439619065338996e-18,17.556794331167712
0.66,4.9439619065338996e-18,17.571044331167712
0.67,5.767955557622882e-18,17.585294331167713
0.68,4.119968255444916e-18,17.599544331167714
0.6900000000000001,6.591949208711866e-18,17.613794331167714
0.7000000000000001,3.295974604355933e-18,17.628044331167715
0.71,4.9439619065338996e-18,17.64229433116771
0.72,6.591949208711866e-18,17.656544331167712
0.73,5.767955557622882e-18,17.670794331167713
0.74,7.41594285980085e-18,17.685044331167713
0.75,0.023750000000000004,17.699294331167714
0.76,6.591949208711866e-18,17.713544331167714
0.77,6.591949208711866e-18,17.727794331167715
0.78,6.591949208711866e-18,17.742044331167715
0.79,6.591949208711866e-18,17.756294331167716
0.8,5.767955557622882e-18,17.770544331167716
0.81,5.767955557622882e-18,17.784794331167717
0.8200000000000001,5.767955557622882e-18,17.799044331167718
0.8300000000000001,5.767955557622882e-18,17.813294331167718
0.84,5.767955557622882e-18,17.82754433116771
0.85,5.767955557622882e-18,17.841794331167712
0.86,5.767955557622882e-18,17.856044331167713
0.87,5.767955557622882e-18,17.870294331167713
0.88,4.9439619065338996e-18,17.884544331167714
0.89,4.119968255444916e-18,17.898794331167714
0.9,4.9439619065338996e-18,17.913044331167704
0.91,4.9439619065338996e-18,17.927294331167715
0.92,4.119968255444916e-18,17.941544331167716
0.93,4.119968255444916e-18,17.955794331167706
0.9400000000000001,-1.6479873021779665e-18,17.970044331167717
0.9500000000000001,4.119968255444916e-18,17.984294331167707
0.96,4.9439619065338996e-18,17.998544331167707
0.97,-8.239936510889832e-19,18.012794331167708
0.98,4.9439619065338996e-18,18.02704433116771
0.99,4.9439619065338996e-18,18.04129433116771
1.0,0.4749999999999999,18.05554433116771


==> data/CaseB-Smax2.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,23.0,21.5,20.0,93.53798806561623,93.53798806561623,93.53798806561623
0.95,30.5,29.0,27.5,93.53798806561623,93.53798806561623,93.53798806561623
0.9,38.0,36.5,35.0,93.53798806561623,93.53798806561623,93.53798806561623
0.85,45.5,44.0,42.5,93.53798806561623,93.53798806561623,93.53798806561623
0.8,53.0,51.5,50.0,93.53798806561623,93.53798806561623,93.53798806561623
0.75,60.5,59.0,57.5,93.53798806561623,93.53798806561623,93.53798806561623
0.7,68.0,66.5,65.0,93.53798806561623,93.53798806561623,93.53798806561623
0.65,75.5,74.0,72.5,93.53798806561623,93.53798806561623,93.53798806561623
0.6,83.0,81.5,80.0,93.53798806561623,93.53798806561623,93.53798806561623
0.55,90.5,89.0,87.5,93.53798806561623,93.53798806561623,93.53798806561623
0.5,95.74023868767472,95.00000000000003,94.25976131232508,95.74052007060173,94.99999999999997,94.2594799293985
0.45,102.5,101.0,99.5,96.46201193438372,96.46201193438372,96.46201193438372
0.4,110.0,108.5,107.0,96.46201193438372,96.46201193438372,96.46201193438372
0.35,117.5,116.0,114.5,96.46201193438372,96.46201193438372,96.46201193438372
0.3,125.0,123.5,122.0,96.46201193438372,96.46201193438372,96.46201193438372
0.25,132.5,131.0,129.5,96.46201193438372,96.46201193438372,96.46201193438372
0.2,140.0,138.5,137.0,96.46201193438372,96.46201193438372,96.46201193438372
0.15,147.5,146.0,144.5,96.46201193438372,96.46201193438372,96.46201193438372
0.1,155.0,153.5,152.0,96.46201193438372,96.46201193438372,96.46201193438372
0.05,162.5,161.0,159.5,96.46201193438372,96.46201193438372,96.46201193438372
0.0,170.0,168.5,167.0,96.46201193438372,96.46201193438372,96.46201193438372


==> data/CaseB-Smax20-sd.csv <==
s,xs,mb
0.0,0.32420920000000014,3.6300013240761624
0.02,0.009391999999999984,3.7650013240761533
0.04,0.0030000000000000105,3.900001324076161
0.06000000000000001,0.008408000000000013,4.038001324076163
0.08,0.009200000000000005,4.179001324076166
0.1,0.0023919999999999983,4.3200013240761646
0.12000000000000002,0.009207999999999996,4.467001324076152
0.14,0.009200000000000005,4.6140013240761615
0.16,0.008591999999999983,4.764001324076164
0.18,0.002999999999999999,4.917001324076168
0.2,0.008407999999999999,5.070001324076165
0.22000000000000003,0.009199999999999972,5.229001324076154
0.24000000000000005,0.009391999999999978,5.388001324076164
0.26,0.0022079999999999973,5.550001324076165
0.28,0.00919999999999999,5.7150013240761695
0.3,0.008591999999999975,5.880001324076166
0.32,0.0030000000000000027,6.051001324076155
0.34,0.00920799999999999,6.222001324076164
0.36,0.00839999999999999,6.396001324076166
0.38,0.009391999999999998,6.57300132407617
0.4,0.002207999999999994,6.750001324076168
0.42000000000000004,0.009200000000000007,6.933001324076156
0.44000000000000006,0.009199999999999998,7.116001324076166
0.4600000000000001,0.002392000000000006,7.302001324076168
0.4800000000000001,0.009208000000000001,7.49100132407617
0.5,0.008399999999999994,7.680001324076168
0.52,0.009391999999999994,7.875001324076156
0.54,0.002207999999999998,8.07000132407617
0.56,0.009200000000000005,8.268001324076167
0.5800000000000001,0.009199999999999993,8.46900132407617
0.6,0.0023920000000000117,8.670001324076173
0.62,0.009208000000000001,8.877001324076161
0.64,0.008399999999999998,9.084001324076171
0.66,0.009391999999999996,9.294001324076165
0.68,0.002999999999999999,9.507001324076171
0.7,0.008408,9.720001324076172
0.72,0.009199999999999995,9.939001324076163
0.74,0.0023920000000000018,10.15800132407617
0.76,0.00920799999999999,10.380001324076165
0.78,0.009200000000000002,10.605001324076172
0.8,0.008591999999999968,10.830001324076175
0.8200000000000001,0.0030000000000000005,11.061001324076164
0.8400000000000001,0.008407999999999997,11.292001324076173
0.86,0.009199999999999998,11.292001324076173
0.8800000000000001,0.009391999999999972,11.763001324076175
0.9,0.002207999999999998,12.000001324076175
0.9200000000000002,0.009199999999999953,12.243001324076166
0.9400000000000001,0.008591999999999968,12.486001324076176
0.9600000000000002,0.002999999999999999,12.732001324076169
0.9800000000000001,0.009207999999999961,12.981001324076175
1.0,0.3241908000000001,13.230001324076177


==> data/CaseB-Smax20.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,50.0,35.0,20.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,480.00000000000057,-830.0000000000006,35.00138000000001
0.99,51.5,36.5,21.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,465.00000000000057,-830.0000000000006,36.50138
0.98,53.0,38.0,23.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,450.00000000000057,-830.0000000000006,38.00137999999999
0.97,54.5,39.5,24.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,435.00000000000057,-830.0000000000006,39.50138000000001
0.96,56.0,41.0,26.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,420.00000000000057,-830.0000000000006,41.00138000000001
0.95,57.5,42.5,27.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,405.00000000000057,-830.0000000000006,42.501380000000005
0.94,59.0,44.0,29.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,390.00000000000057,-830.0000000000006,44.00137999999998
0.93,60.5,45.5,30.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,375.00000000000057,-830.0000000000006,45.501380000000005
0.92,62.0,47.0,32.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,360.00000000000057,-830.0000000000006,47.00138000000001
0.91,63.5,48.5,33.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,345.00000000000057,-830.0000000000006,48.50138000000001
0.9,65.0,50.0,35.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,330.00000000000057,-830.0000000000006,50.00137999999998
0.89,66.5,51.5,36.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,315.00000000000057,-830.0000000000006,51.50138000000001
0.88,68.0,53.0,38.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,300.00000000000057,-830.0000000000006,53.00138000000001
0.87,69.5,54.5,39.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,285.00000000000057,-830.0000000000006,54.501380000000005
0.86,71.0,56.0,41.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,270.00000000000057,-830.0000000000006,56.00137999999999
0.85,72.5,57.5,42.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,255.00000000000057,-830.0000000000006,57.50137999999998
0.84,74.0,59.0,44.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,240.00000000000057,-830.0000000000006,59.001380000000005
0.83,75.5,60.5,45.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,225.00000000000057,-830.0000000000006,60.50138
0.82,77.0,62.0,47.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,210.00000000000057,-830.0000000000006,62.00138000000002
0.81,78.5,63.5,48.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,195.00000000000057,-830.0000000000006,63.50138
0.8,80.0,65.0,50.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,180.00000000000057,-830.0000000000006,65.00137999999998
0.79,81.5,66.5,51.5,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,165.00000000000057,-830.0000000000006,66.50138
0.78,83.0,68.0,53.0,83.00000000000006,83.00000000000006,83.00000000000006,20.0,20.0,20.0,-0.0,150.00000000000057,-830.0000000000006,68.00137999999998
0.77,83.66666564500295,69.5,54.5,83.66666748399766,83.00000000000006,83.00000000000006,19.44444498933177,20.0,20.0,-0.0,135.00000000000057,-830.0000000000006,69.22600932906359
0.76,84.33333129000593,71.0,56.0,84.33333496799531,83.00000000000006,83.00000000000006,18.888889978663542,20.0,20.0,-0.0,120.00000000000057,-830.0000000000006,70.43683597453855
0.75,84.99999693500898,72.5,57.5,85.00000245199278,83.00000000000006,83.00000000000006,18.333334967995185,20.0,20.0,-0.0,105.00000000000057,-830.0000000000006,71.63353060268773
0.74,85.6666625800119,74.0,59.0,85.66666993599053,83.00000000000006,83.00000000000006,17.777779957327013,20.0,20.0,-0.0,90.00000000000057,-830.0000000000006,72.81429454463925
0.73,86.33332822501477,75.5,60.5,86.33333741998818,83.00000000000006,83.00000000000006,17.222224946658784,20.0,20.0,-0.0,75.00000000000057,-830.0000000000006,73.97895446684728
0.72,86.99999387001785,77.0,62.0,87.00000490398573,83.00000000000006,83.00000000000006,16.666669935990484,20.0,20.0,-0.0,60.00000000000057,-830.0000000000006,75.1297477053883
0.71,87.66665951502074,78.5,63.5,87.66667238798337,83.00000000000006,83.00000000000006,16.11111492532224,20.0,20.0,-0.0,45.00000000000057,-830.0000000000006,76.26537825867318
0.7,88.33332516002375,80.0,65.0,88.333339871981,83.00000000000006,83.00000000000006,15.555559914653998,20.0,20.0,-0.0,30.00000000000057,-830.0000000000006,77.385139459169
0.69,88.99999264402135,81.5,66.5,89.00000588478291,83.00000000000006,83.00000000000006,15.0000039231886,20.0,20.0,-0.0,15.000000000000568,-830.0000000000006,78.49083191676804
0.68,89.66666012801898,83.0,68.0,89.66667189758483,83.00000000000006,83.00000000000006,14.444447931723218,20.0,20.0,-0.0,5.684341886080801e-13,-830.0000000000006,79.58266038782949
0.67,90.33332761201667,83.66666564500295,69.5,90.33333791038665,83.66666748399766,83.00000000000006,13.888891940257764,19.44444498933177,20.0,-0.0,1.7368284335067705e-05,-790.185238493329,80.65742220248703
0.66,90.99999509601429,84.33333129000593,71.0,91.00000392318857,84.33333496799531,83.00000000000006,13.333335948792381,18.888889978663542,20.0,-0.0,3.269324297064392e-05,-749.6297360642892,81.71838136871152
0.65,91.66666258001189,84.99999693500898,72.5,91.66666993599048,85.00000245199278,83.00000000000006,12.777779957326985,18.333334967995185,20.0,-0.0,4.597487405931642e-05,-708.333492712868,82.76520988648343
0.64,92.33333006400956,85.6666625800119,74.0,92.33333594879235,85.66666993599053,83.00000000000006,12.222223965861566,17.777779957327013,20.0,-0.0,5.7213183111741443e-05,-666.2965084390958,83.79610774865861
0.63,92.99999754800713,86.33332822501477,75.5,93.00000196159432,86.33333741998818,83.00000000000006,11.666667974396212,17.222224946658784,20.0,-0.0,6.640816638572556e-05,-623.518783242949,84.81193495915139
0.62,93.66666503200479,86.99999387001785,77.0,93.66666797439618,87.00000490398573,83.00000000000006,11.11111198293078,16.666669935990484,20.0,-0.0,7.355982193911712e-05,-580.0003171244263,85.81389552099742
0.61,94.3333325160024,87.66665951502074,78.5,94.3333339871981,87.66667238798337,83.00000000000006,10.555555991465397,16.11111492532224,20.0,-0.0,7.866815405096541e-05,-535.7411100835403,86.79966009403529
0.6,95.00000000000004,88.33332516002375,80.0,95.0,88.333339871981,83.00000000000006,10.0,15.555559914653998,20.0,-0.0,8.173315995804686e-05,-490.7411621202853,87.76955534487905
0.59,95.66666748399763,88.99999264402135,81.5,95.66666601280191,89.00000588478291,83.00000000000006,9.444444008534603,15.0000039231886,20.0,-0.0,6.620385975075925e-05,-445.0003785877231,88.72534928276393
0.58,96.33333496799526,89.66666012801898,83.0,96.33333202560381,89.66667189758483,83.00000000000006,8.888888017069206,14.444447931723218,20.0,-0.0,5.230922263841972e-05,-398.51885445972533,89.66727923411118
0.57,97.00000245199286,90.33332761201667,83.66666564500295,96.99999803840574,90.33333791038665,83.66666748399766,8.333332025603823,13.888891940257764,19.44444498933177,-0.0,4.004924798153837e-05,-351.29658973628375,90.33394587917046
0.56,97.66666993599048,90.99999509601429,84.33333129000593,97.66666405120763,91.00000392318857,84.33333496799531,7.7777760341384194,13.333335948792381,18.888889978663542,-0.0,2.9423937366996776e-05,-303.3335844174122,91.00061255938547
0.55,98.33333741998808,91.66666258001189,84.99999693500898,98.33333006400952,91.66666993599048,85.00000245199278,7.222220042673008,12.777779957326985,18.333334967995185,-0.0,2.0433289910562356e-05,-254.62983850310243,91.66727927285834
0.54,99.0000049039857,92.33333006400956,85.6666625800119,98.99999607681148,92.33333594879235,85.66666993599053,6.666664051207654,12.222223965861566,17.777779957327013,-0.0,1.3077305359597512e-05,-205.18535199335366,92.33394601693203
0.53,99.66667238798334,92.99999754800713,86.33332822501477,99.66666208961333,93.00000196159432,86.33333741998818,6.1111080597422145,11.666667974396212,17.222224946658784,-0.0,7.3559844246460056e-06,-155.00012488817416,93.00061279674695
0.52,100.33333987198095,93.66666503200479,86.99999387001785,100.33332810241524,93.66666797439618,87.00000490398573,5.555552068276825,11.11111198293078,16.666669935990484,-0.0,3.269326332004442e-06,-104.07415718755028,93.66727961158227
0.51,101.00000735597858,94.3333325160024,87.66665951502074,100.99999411521716,94.3333339871981,87.66667238798337,4.999996076811442,10.555555991465397,16.11111492532224,-0.0,8.173315869485836e-07,-52.40744889149427,94.33394645753623
0.5,101.6666748399762,95.00000000000004,88.33332516002375,101.66666012801902,95.0,88.333339871981,4.4444400853460095,10.0,15.555559914653998,0.0,0.0,0.0,95.00061333408526
0.49,102.3333404849792,95.66666748399763,88.99999264402135,102.33332761201663,95.66666601280191,89.00000588478291,3.888885074677752,9.444444008534603,15.0000039231886,8.173315948435091e-07,-0.0,53.14818948693116,95.6672802103974
0.48,103.00000612998218,96.33333496799526,89.66666012801898,102.99999509601425,96.33333202560381,89.66667189758483,3.3333300640094947,8.888888017069206,14.444447931723218,3.2693263951638877e-06,-0.0,107.0371195692992,96.33394705624988
0.47,103.66667177498513,97.00000245199286,90.33332761201667,103.66666258001189,96.99999803840574,90.33333791038665,2.7777750533412586,8.333332025603823,13.888891940257764,7.355984306221967e-06,-0.0,161.6667902471028,97.00061387091606
0.46,104.33333741998811,97.66666993599048,90.99999509601429,104.3333300640095,97.66666405120763,91.00000392318857,2.222220042673001,7.7777760341384194,13.333335948792381,1.3077305485916403e-05,-0.0,217.0372015203453,97.66728065042643
0.45,105.00000306499115,98.33333741998808,91.66666258001189,104.99999754800709,98.33333006400952,91.66666993599048,1.6666650320047225,7.222220042673008,12.777779957326985,2.0433289831613152e-05,-0.0,273.1483533890253,98.33394739439862
0.44,105.66666870999404,99.0000049039857,92.33333006400956,105.66666503200477,98.99999607681148,92.33333594879235,1.1111100213365148,6.666664051207654,12.222223965861566,2.94239371301487e-05,-0.0,330.00024585313696,99.00061410776996
0.43,106.33333435499702,99.66667238798334,92.99999754800713,106.33333251600237,99.66666208961333,93.00000196159432,0.5555550106682432,6.1111080597422145,11.666667974396212,4.0049248147332024e-05,-0.0,387.59287891269344,99.66728078768037
0.42,107.00000000000001,100.33333987198095,93.66666503200479,107.0,100.33332810241524,93.66666797439618,0.0,5.555552068276825,11.11111198293078,5.2309222006825186e-05,-0.0,445.9262525676821,100.33394743257051
0.41,108.5,101.00000735597858,94.3333325160024,107.0,100.99999411521716,94.3333339871981,0.0,4.999996076811442,10.555555991465397,6.620385904021539e-05,-0.0,505.00036681810707,101.27598471734892
0.4,110.0,101.6666748399762,95.00000000000004,107.0,101.66666012801902,95.0,0.0,4.4444400853460095,10.0,8.173315956330049e-05,-0.0,564.8152216639736,102.23182465512093
0.39,111.5,102.3333404849792,95.66666748399763,107.0,102.33332761201663,95.66666601280191,0.0,3.888885074677752,9.444444008534603,7.866815370358884e-05,-0.0,625.3707257276861,103.2017965725562
0.38,113.0,103.00000612998218,96.33333496799526,107.0,102.99999509601425,96.33333202560381,0.0,3.3333300640094947,8.888888017069206,7.355982231807365e-05,-0.0,686.6669707137677,104.1876991457294
0.37,114.5,103.66667177498513,97.00000245199286,107.0,103.66666258001189,96.99999803840574,0.0,2.7777750533412586,8.333332025603823,6.640816515411729e-05,-0.0,748.7039566222161,105.18970570746261
0.36,116.0,104.33333741998811,97.66666993599048,107.0,104.3333300640095,97.66666405120763,0.0,2.222220042673001,7.7777760341384194,5.721318300121244e-05,-0.0,811.4816834530355,106.20557891770731
0.35,117.5,105.00000306499115,98.33333741998808,107.0,104.99999754800709,98.33333006400952,0.0,1.6666650320047225,7.222220042673008,4.597487619094555e-05,-0.0,875.0001512062258,107.2366147799501
0.34,119.0,105.66666870999404,99.0000049039857,107.0,105.66666503200477,98.99999607681148,0.0,1.1111100213365148,6.666664051207654,3.269324196009392e-05,-0.0,939.2593598817786,108.28351996438116
0.33,120.5,106.33333435499702,99.66667238798334,107.0,106.33333251600237,99.66666208961333,0.0,0.5555550106682432,6.1111080597422145,1.7368283798213137e-05,-0.0,1004.2593094797062,109.34449446365332
0.32,122.0,107.00000000000001,100.33333987198095,107.0,107.0,100.33332810241524,0.0,0.0,5.555552068276825,1.4210854715202004e-13,-0.0,1070.0,110.41933294490221
0.31,123.5,108.5,101.00000735597858,107.0,107.0,100.99999411521716,0.0,0.0,4.999996076811442,15.0,-0.0,1070.0,111.5112380826229
0.3,125.0,110.0,101.6666748399762,107.0,107.0,101.66666012801902,0.0,0.0,4.4444400853460095,30.0,-0.0,1070.0,112.61694587333716
0.29,126.5,111.5,102.3333404849792,107.0,107.0,102.33332761201663,0.0,0.0,3.888885074677752,45.0,-0.0,1070.0,113.7367837405937
0.28,128.0,113.0,103.00000612998218,107.0,107.0,102.99999509601425,0.0,0.0,3.3333300640094947,60.0,-0.0,1070.0,114.87255229404774
0.27,129.5,114.5,103.66667177498513,107.0,107.0,103.66666258001189,0.0,0.0,2.7777750533412586,75.0,-0.0,1070.0,116.02339153264504
0.26,131.0,116.0,104.33333741998811,107.0,107.0,104.3333300640095,0.0,0.0,2.222220042673001,90.0,-0.0,1070.0,117.1880974549096
0.25,132.5,117.5,105.00000306499115,107.0,107.0,104.99999754800709,0.0,0.0,1.6666650320047225,105.0,-0.0,1070.0,118.36899939703034
0.24,134.0,119.0,105.66666870999404,107.0,107.0,105.66666503200477,0.0,0.0,1.1111100213365148,120.0,-0.0,1070.0,119.56577069194012
0.23,135.5,120.5,106.33333435499702,107.0,107.0,106.33333251600237,0.0,0.0,0.5555550106682432,135.0,-0.0,1070.0,120.77664333747146
0.22,137.0,122.0,107.00000000000001,107.0,107.0,107.0,0.0,0.0,0.0,150.0,-0.0,1070.0,122.00137999999997
0.21,138.5,123.5,108.5,107.0,107.0,107.0,0.0,0.0,0.0,165.0,-0.0,1070.0,123.50138000000001
0.2,140.0,125.0,110.0,107.0,107.0,107.0,0.0,0.0,0.0,180.0,-0.0,1070.0,125.00138000000001
0.19,141.5,126.5,111.5,107.0,107.0,107.0,0.0,0.0,0.0,195.0,-0.0,1070.0,126.50137999999997
0.18,143.0,128.0,113.0,107.0,107.0,107.0,0.0,0.0,0.0,210.0,-0.0,1070.0,128.00137999999998
0.17,144.5,129.5,114.5,107.0,107.0,107.0,0.0,0.0,0.0,225.0,-0.0,1070.0,129.50138
0.16,146.0,131.0,116.0,107.0,107.0,107.0,0.0,0.0,0.0,240.0,-0.0,1070.0,131.00138
0.15,147.5,132.5,117.5,107.0,107.0,107.0,0.0,0.0,0.0,255.0,-0.0,1070.0,132.50137999999998
0.14,149.0,134.0,119.0,107.0,107.0,107.0,0.0,0.0,0.0,270.0,-0.0,1070.0,134.00137999999998
0.13,150.5,135.5,120.5,107.0,107.0,107.0,0.0,0.0,0.0,285.0,-0.0,1070.0,135.50137999999998
0.12,152.0,137.0,122.0,107.0,107.0,107.0,0.0,0.0,0.0,300.0,-0.0,1070.0,137.00137999999998
0.11,153.5,138.5,123.5,107.0,107.0,107.0,0.0,0.0,0.0,315.0,-0.0,1070.0,138.50137999999998
0.1,155.0,140.0,125.0,107.0,107.0,107.0,0.0,0.0,0.0,330.0,-0.0,1070.0,140.00138
0.09,156.5,141.5,126.5,107.0,107.0,107.0,0.0,0.0,0.0,345.0,-0.0,1070.0,141.50138
0.08,158.0,143.0,128.0,107.0,107.0,107.0,0.0,0.0,0.0,360.0,-0.0,1070.0,143.00138000000004
0.07,159.5,144.5,129.5,107.0,107.0,107.0,0.0,0.0,0.0,375.0,-0.0,1070.0,144.50138
0.06,161.0,146.0,131.0,107.0,107.0,107.0,0.0,0.0,0.0,390.0,-0.0,1070.0,146.00137999999998
0.05,162.5,147.5,132.5,107.0,107.0,107.0,0.0,0.0,0.0,405.0,-0.0,1070.0,147.50137999999998
0.04,164.0,149.0,134.0,107.0,107.0,107.0,0.0,0.0,0.0,420.0,-0.0,1070.0,149.00138
0.03,165.5,150.5,135.5,107.0,107.0,107.0,0.0,0.0,0.0,435.0,-0.0,1070.0,150.50137999999998
0.02,167.0,152.0,137.0,107.0,107.0,107.0,0.0,0.0,0.0,450.0,-0.0,1070.0,152.00137999999998
0.01,168.5,153.5,138.5,107.0,107.0,107.0,0.0,0.0,0.0,465.0,-0.0,1070.0,153.50137999999998
0.0,170.0,155.0,140.0,107.0,107.0,107.0,0.0,0.0,0.0,480.0,-0.0,1070.0,155.00137999999998


==> data/CaseB-Smax200.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
20.0,191.0807057827437,157.08917348571717,50.0,191.10918697855504,157.08917348571717,157.08917348571714
30.0,194.09599700331515,163.57540780881362,65.0,194.08670731295766,163.57540780881362,157.08917348571714
40.0,197.21323323074995,169.44954161705073,80.0,197.21323323074998,169.44954161705073,157.08917348571714
50.0,200.4509424116848,174.77706951821756,95.0,200.45094241168482,174.77706951821756,157.08917348571714
60.0,203.6691571861291,179.53538290094272,110.0,203.69401765777167,179.53538290094272,157.08917348571714
70.0,206.7535572114889,183.73882887836294,125.0,206.76100695402508,183.73882887836302,157.08917348571714
80.0,209.78569148229707,187.44392679299577,140.0,209.77686445810627,187.44392679299577,157.08917348571714
90.0,213.07211269535333,190.66259957313392,155.0,213.05756387584194,190.66259957313392,157.08917348571714
100.0,216.84661964728173,193.6645489981209,162.67201655748283,216.84828440452438,193.6645489981209,162.6835486200039
110.0,221.12734657611875,196.76229081906513,168.63140264346913,221.12156756463466,196.76229081906516,168.6404840899992
120.0,225.96493915081822,199.99999999999994,174.03506084918183,225.95039033130683,200.0,174.04960966869322
130.0,231.36859735653087,203.23770918093487,178.87265342388122,231.35951591000082,203.23770918093487,178.8784324353654
140.0,237.3279834425172,206.3354510018791,183.15338035271822,237.31645137999618,206.33545100187916,183.15171559547568
150.0,245.0,209.3374004268661,186.92788730464662,242.91082651428286,209.3374004268661,186.94243612415804
160.0,260.0,212.55607320700423,190.214308517703,242.91082651428286,212.55607320700423,190.22313554189367
170.0,275.0,216.261171121637,193.24644278851113,242.91082651428286,216.26117112163706,193.2389930459749
180.0,290.0,220.46461709905728,196.33084281387085,242.91082651428286,220.46461709905728,196.3059823422284
190.0,305.0,225.22293048178253,199.54905758831518,242.91082651428286,225.22293048178247,199.54905758831524
200.0,320.0,230.55045838294933,202.78676676925005,242.91082651428286,230.5504583829493,202.7867667692501
210.0,335.0,236.42459219118643,205.90400299668485,242.91082651428286,236.4245921911864,205.91329268704231
220.0,350.0,242.91082651428283,208.91929421725632,242.91082651428286,242.91082651428286,208.89081302144496


==> data/CaseB-Smax21-sd.csv <==
s,xs
0.0,0.39552500000000046
0.005,0.0010500000000000448
0.01,0.0010500000000000678
0.015,0.0010499999999999971
0.02,0.0010500000000000056
0.025,0.001050000000000035
0.03,0.001050000000000016
0.034999999999999996,0.0010500000000000283
0.04,0.001049999999999953
0.045,0.0010500000000000557
0.05,0.0010499999999999809
0.055,0.0010500000000000318
0.06,0.001049999999999999
0.065,0.0010500000000000132
0.06999999999999999,0.0010500000000000025
0.075,0.0010499999999999865
0.08,0.0010500000000000244
0.08499999999999999,0.0010499999999999743
0.09,0.0010499999999999913
0.095,0.0010500000000000162
0.1,0.0010500000000000268
0.10500000000000001,0.0010499999999999759
0.11,0.0010499999999999743
0.115,0.0010500000000000485
0.12,0.0010500000000000073
0.125,0.0010500000000000444
0.13,0.0010500000000000268
0.135,0.0010500000000000238
0.13999999999999999,0.0010499999999999889
0.145,0.0010499999999999735
0.15,0.0010500000000000513
0.155,0.0010500000000000088
0.16,0.0010499999999999967
0.16499999999999998,0.0010499999999999676
0.16999999999999998,0.0010500000000000138
0.175,0.0010499999999999848
0.18,0.001050000000000012
0.185,0.001050000000000032
0.19,0.001050000000000005
0.19499999999999998,0.001050000000000017
0.2,0.0010499999999999765
0.205,0.0010500000000000344
0.21000000000000002,0.0010499999999999882
0.215,0.0010500000000000166
0.22,0.001049999999999996
0.22499999999999998,0.0010500000000000368
0.23,0.0010499999999999895
0.235,0.001049999999999972
0.24,0.0010500000000000567
0.24499999999999997,0.0010499999999999655
0.25,0.0010500000000000427
0.255,0.0010499999999999967
0.26,0.0010500000000000262
0.26499999999999996,0.0010499999999999882
0.27,0.0010499999999999652
0.27499999999999997,0.0010500000000000574
0.27999999999999997,0.0010500000000000025
0.285,0.001050000000000035
0.29,0.001049999999999966
0.295,0.0010500000000000136
0.3,0.0010499999999999741
0.305,0.001049999999999967
0.31,0.0010500000000000524
0.31499999999999995,0.0010500000000000054
0.32,0.0010500000000000047
0.325,0.0010499999999999566
0.32999999999999996,0.001050000000000015
0.335,0.0010499999999999678
0.33999999999999997,0.001050000000000013
0.34500000000000003,0.0010499999999999967
0.35,0.0010500000000000392
0.355,0.0010499999999999776
0.36,0.0010499999999999566
0.365,0.0010500000000000485
0.37,0.001049999999999971
0.375,0.001050000000000035
0.38,0.0010500000000000238
0.38499999999999995,0.00105000000000004
0.38999999999999996,0.0010499999999999778
0.395,0.001049999999999969
0.4,0.0010500000000000513
0.40499999999999997,0.0010499999999999752
0.41,0.0010500000000000361
0.415,0.0010499999999999648
0.42000000000000004,0.0010500000000000307
0.42499999999999993,0.0010499999999999765
0.43,0.0010499999999999717
0.435,0.0010500000000000479
0.44,0.0010500000000000424
0.44499999999999995,0.0010500000000000355
0.44999999999999996,0.001049999999999966
0.45499999999999996,0.0010500000000000355
0.46,0.0010499999999999854
0.46499999999999997,0.0010499999999999878
0.47,0.0010500000000000483
0.475,0.0010500000000000379
0.48,0.0010499999999999765
0.48500000000000004,0.0010499999999999867
0.48999999999999994,0.0010500000000000368
0.495,0.0010499999999999871
0.5,0.0010500000000000403
0.505,0.001049999999999963
0.51,0.0010500000000000253
0.515,0.0010499999999999895
0.52,0.001049999999999986
0.525,0.0010500000000000496
0.5299999999999999,0.001049999999999982
0.5349999999999999,0.0010500000000000377
0.54,0.0010499999999999652
0.545,0.001050000000000039
0.5499999999999999,0.0010499999999999752
0.5549999999999999,0.0010499999999999848
0.5599999999999999,0.0010500000000000461
0.5650000000000001,0.0010500000000000414
0.57,0.0010500000000000414
0.575,0.0010499999999999648
0.58,0.00105000000000004
0.585,0.00104999999999998
0.59,0.0010499999999999889
0.595,0.0010500000000000472
0.6,0.0010500000000000372
0.605,0.0010499999999999783
0.61,0.0010499999999999646
0.615,0.001050000000000042
0.62,0.0010499999999999806
0.625,0.001050000000000039
0.6299999999999999,0.0010500000000000472
0.635,0.0010500000000000385
0.64,0.0010499999999999754
0.645,0.0010499999999999908
0.65,0.0010500000000000496
0.6549999999999999,0.0010499999999999802
0.6599999999999999,0.0010500000000000424
0.665,0.0010499999999999659
0.67,0.0010500000000000437
0.6749999999999999,0.0010499999999999776
0.6799999999999999,0.001049999999999993
0.6849999999999999,0.0010500000000000513
0.6900000000000001,0.001050000000000036
0.695,0.0010500000000000407
0.7,0.0010499999999999655
0.705,0.0010500000000000433
0.71,0.0010499999999999793
0.715,0.0010499999999999947
0.72,0.0010500000000000507
0.725,0.0010500000000000327
0.73,0.0010499999999999759
0.735,0.0010499999999999665
0.74,0.0010500000000000427
0.745,0.0010499999999999813
0.75,0.001050000000000039
0.7549999999999999,0.0010500000000000507
0.76,0.0010500000000000335
0.7649999999999999,0.0010499999999999169
0.7699999999999999,0.0010499999999999767
0.7749999999999999,0.0010500000000000249
0.7799999999999999,0.00104999999999998
0.7849999999999999,0.0010499999999999227
0.79,0.0010499999999999743
0.795,0.0010500000000000383
0.8,0.001049999999999967
0.805,0.0010499999999999227
0.8099999999999999,0.0010500000000000379
0.815,0.0010499999999999665
0.82,0.001049999999999912
0.825,0.001049999999999976
0.83,0.0010500000000000277
0.835,0.0010499999999999646
0.8400000000000001,0.0010499999999999112
0.8450000000000001,0.0010499999999999754
0.8499999999999999,0.0010499999999999655
0.8549999999999999,0.001049999999999911
0.86,0.0010499999999999785
0.865,0.0010500000000000318
0.87,0.0010499999999999642
0.875,0.0010499999999999134
0.88,0.0010499999999999806
0.885,0.0010500000000000331
0.8899999999999999,0.0010499999999999123
0.8949999999999999,0.0010499999999999806
0.8999999999999999,0.0010500000000000331
0.9049999999999999,0.0010499999999999642
0.9099999999999999,0.0010499999999999253
0.915,0.0010499999999999754
0.92,0.0010500000000000296
0.925,0.0010499999999999637
0.9299999999999999,0.0010499999999999754
0.9349999999999999,0.00105000000000003
0.94,0.0010499999999999642
0.945,0.001049999999999923
0.95,0.0010499999999999741
0.955,0.0010500000000000277
0.96,0.001049999999999959
0.9650000000000001,0.0010499999999999082
0.9700000000000001,0.0010499999999999735
0.9749999999999999,0.0010499999999999594
0.9799999999999999,0.001049999999999923
0.985,0.0010499999999999735
0.99,0.001050000000000026
0.995,0.0010499999999999635
1.0,0.3955249999999994


==> data/CaseB-Smax21.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,51.5,35.75,20.0,84.13226785660957,84.13226785660957,84.13226785660957
0.9975,51.875,36.125,20.375,84.13226785660957,84.13226785660957,84.13226785660957
0.995,52.25,36.5,20.75,84.13226785660957,84.13226785660957,84.13226785660957
0.9925,52.625,36.875,21.125,84.13226785660957,84.13226785660957,84.13226785660957
0.99,53.0,37.25,21.5,84.13226785660957,84.13226785660957,84.13226785660957
0.9875,53.375,37.625,21.875,84.13226785660957,84.13226785660957,84.13226785660957
0.985,53.75,38.0,22.25,84.13226785660957,84.13226785660957,84.13226785660957
0.9825,54.125,38.375,22.625,84.13226785660957,84.13226785660957,84.13226785660957
0.98,54.5,38.75,23.0,84.13226785660957,84.13226785660957,84.13226785660957
0.9775,54.875,39.125,23.375,84.13226785660957,84.13226785660957,84.13226785660957
0.975,55.25,39.5,23.75,84.13226785660957,84.13226785660957,84.13226785660957
0.9725,55.625,39.875,24.125,84.13226785660957,84.13226785660957,84.13226785660957
0.97,56.0,40.25,24.5,84.13226785660957,84.13226785660957,84.13226785660957
0.9675,56.375,40.625,24.875,84.13226785660957,84.13226785660957,84.13226785660957
0.965,56.75,41.0,25.25,84.13226785660957,84.13226785660957,84.13226785660957
0.9625,57.125,41.375,25.625,84.13226785660957,84.13226785660957,84.13226785660957
0.96,57.5,41.75,26.0,84.13226785660957,84.13226785660957,84.13226785660957
0.9575,57.875,42.125,26.375,84.13226785660957,84.13226785660957,84.13226785660957
0.955,58.25,42.5,26.75,84.13226785660957,84.13226785660957,84.13226785660957
0.9525,58.625,42.875,27.125,84.13226785660957,84.13226785660957,84.13226785660957
0.95,59.0,43.25,27.5,84.13226785660957,84.13226785660957,84.13226785660957
0.9475,59.375,43.625,27.875,84.13226785660957,84.13226785660957,84.13226785660957
0.945,59.75,44.0,28.25,84.13226785660957,84.13226785660957,84.13226785660957
0.9425,60.125,44.375,28.625,84.13226785660957,84.13226785660957,84.13226785660957
0.94,60.5,44.75,29.0,84.13226785660957,84.13226785660957,84.13226785660957
0.9375,60.875,45.125,29.375,84.13226785660957,84.13226785660957,84.13226785660957
0.935,61.25,45.5,29.75,84.13226785660957,84.13226785660957,84.13226785660957
0.9325,61.625,45.875,30.125,84.13226785660957,84.13226785660957,84.13226785660957
0.93,62.0,46.25,30.5,84.13226785660957,84.13226785660957,84.13226785660957
0.9275,62.375,46.625,30.875,84.13226785660957,84.13226785660957,84.13226785660957
0.925,62.75,47.0,31.25,84.13226785660957,84.13226785660957,84.13226785660957
0.9225,63.125,47.375,31.625,84.13226785660957,84.13226785660957,84.13226785660957
0.92,63.5,47.75,32.0,84.13226785660957,84.13226785660957,84.13226785660957
0.9175,63.875,48.125,32.375,84.13226785660957,84.13226785660957,84.13226785660957
0.915,64.25,48.5,32.75,84.13226785660957,84.13226785660957,84.13226785660957
0.9125,64.625,48.875,33.125,84.13226785660957,84.13226785660957,84.13226785660957
0.91,65.0,49.25,33.5,84.13226785660957,84.13226785660957,84.13226785660957
0.9075,65.375,49.625,33.875,84.13226785660957,84.13226785660957,84.13226785660957
0.905,65.75,50.0,34.25,84.13226785660957,84.13226785660957,84.13226785660957
0.9025,66.125,50.375,34.625,84.13226785660957,84.13226785660957,84.13226785660957
0.9,66.5,50.75,35.0,84.13226785660957,84.13226785660957,84.13226785660957
0.8975,66.875,51.125,35.375,84.13226785660957,84.13226785660957,84.13226785660957
0.895,67.25,51.5,35.75,84.13226785660957,84.13226785660957,84.13226785660957
0.8925,67.625,51.875,36.125,84.13226785660957,84.13226785660957,84.13226785660957
0.89,68.0,52.25,36.5,84.13226785660957,84.13226785660957,84.13226785660957
0.8875,68.375,52.625,36.875,84.13226785660957,84.13226785660957,84.13226785660957
0.885,68.75,53.0,37.25,84.13226785660957,84.13226785660957,84.13226785660957
0.8825,69.125,53.375,37.625,84.13226785660957,84.13226785660957,84.13226785660957
0.88,69.5,53.75,38.0,84.13226785660957,84.13226785660957,84.13226785660957
0.8775,69.875,54.125,38.375,84.13226785660957,84.13226785660957,84.13226785660957
0.875,70.25,54.5,38.75,84.13226785660957,84.13226785660957,84.13226785660957
0.8725,70.625,54.875,39.125,84.13226785660957,84.13226785660957,84.13226785660957
0.87,71.0,55.25,39.5,84.13226785660957,84.13226785660957,84.13226785660957
0.8675,71.375,55.625,39.875,84.13226785660957,84.13226785660957,84.13226785660957
0.865,71.75,56.0,40.25,84.13226785660957,84.13226785660957,84.13226785660957
0.8625,72.125,56.375,40.625,84.13226785660957,84.13226785660957,84.13226785660957
0.86,72.5,56.75,41.0,84.13226785660957,84.13226785660957,84.13226785660957
0.8575,72.875,57.125,41.375,84.13226785660957,84.13226785660957,84.13226785660957
0.855,73.25,57.5,41.75,84.13226785660957,84.13226785660957,84.13226785660957
0.8525,73.625,57.875,42.125,84.13226785660957,84.13226785660957,84.13226785660957
0.85,74.0,58.25,42.5,84.13226785660957,84.13226785660957,84.13226785660957
0.8475,74.375,58.625,42.875,84.13226785660957,84.13226785660957,84.13226785660957
0.845,74.75,59.0,43.25,84.13226785660957,84.13226785660957,84.13226785660957
0.8425,75.125,59.375,43.625,84.13226785660957,84.13226785660957,84.13226785660957
0.84,75.5,59.75,44.0,84.13226785660957,84.13226785660957,84.13226785660957
0.8375,75.875,60.125,44.375,84.13226785660957,84.13226785660957,84.13226785660957
0.835,76.25,60.5,44.75,84.13226785660957,84.13226785660957,84.13226785660957
0.8325,76.625,60.875,45.125,84.13226785660957,84.13226785660957,84.13226785660957
0.83,77.0,61.25,45.5,84.13226785660957,84.13226785660957,84.13226785660957
0.8275,77.375,61.625,45.875,84.13226785660957,84.13226785660957,84.13226785660957
0.825,77.75,62.0,46.25,84.13226785660957,84.13226785660957,84.13226785660957
0.8225,78.125,62.375,46.625,84.13226785660957,84.13226785660957,84.13226785660957
0.82,78.5,62.75,47.0,84.13226785660957,84.13226785660957,84.13226785660957
0.8175,78.875,63.125,47.375,84.13226785660957,84.13226785660957,84.13226785660957
0.815,79.25,63.5,47.75,84.13226785660957,84.13226785660957,84.13226785660957
0.8125,79.625,63.875,48.125,84.13226785660957,84.13226785660957,84.13226785660957
0.81,80.0,64.25,48.5,84.13226785660957,84.13226785660957,84.13226785660957
0.8075,80.375,64.625,48.875,84.13226785660957,84.13226785660957,84.13226785660957
0.805,80.75,65.0,49.25,84.13226785660957,84.13226785660957,84.13226785660957
0.8025,81.125,65.375,49.625,84.13226785660957,84.13226785660957,84.13226785660957
0.8,81.5,65.75,50.0,84.13226785660957,84.13226785660957,84.13226785660957
0.7975,81.875,66.125,50.375,84.13226785660957,84.13226785660957,84.13226785660957
0.795,82.25,66.5,50.75,84.13226785660957,84.13226785660957,84.13226785660957
0.7925,82.625,66.875,51.125,84.13226785660957,84.13226785660957,84.13226785660957
0.79,83.0,67.25,51.5,84.13226785660957,84.13226785660957,84.13226785660957
0.7875,83.375,67.625,51.875,84.13226785660957,84.13226785660957,84.13226785660957
0.785,83.75,68.0,52.25,84.13226785660957,84.13226785660957,84.13226785660957
0.7825,84.125,68.375,52.625,84.13226785660957,84.13226785660957,84.13226785660957
0.78,84.5,68.75,53.0,84.38599275541003,84.13226785660957,84.13226785660957
0.7775,84.875,69.125,53.375,84.64474501796896,84.13226785660957,84.13226785660957
0.775,85.25,69.5,53.75,84.90350331954411,84.13226785660957,84.13226785660957
0.7725,85.625,69.875,54.125,85.1622586838635,84.13226785660957,84.13226785660957
0.77,86.0,70.25,54.5,85.42101133884086,84.13226785660957,84.13226785660957
0.7675,86.375,70.625,54.875,85.67976896798503,84.13226785660957,84.13226785660957
0.765,86.75,71.0,55.25,85.93852444939075,84.13226785660957,84.13226785660957
0.7625,87.125,71.375,55.625,86.19728225953179,84.13226785660957,84.13226785660957
0.76,87.5,71.75,56.0,86.45603478006488,84.13226785660957,84.13226785660957
0.7575,87.875,72.125,56.375,86.71479005024605,84.13226785660957,84.13226785660957
0.755,88.25,72.5,56.75,86.97354856248923,84.13226785660957,84.13226785660957
0.7525,88.625,72.875,57.125,87.2323007560006,84.13226785660957,84.13226785660957
0.75,89.0,73.25,57.5,87.4910554833014,84.13226785660957,84.13226785660957
0.7475,89.375,73.625,57.875,87.74981472594799,84.13226785660957,84.13226785660957
0.745,89.75,74.0,58.25,88.00856689625887,84.13226785660957,84.13226785660957
0.7425,90.125,74.375,58.625,88.26732550898244,84.13226785660957,84.13226785660957
0.74,90.5,74.75,59.0,88.52608072447944,84.13226785660957,84.13226785660957
0.7375,90.875,75.125,59.375,88.7848331920018,84.13226785660957,84.13226785660957
0.735,91.25,75.5,59.75,89.04359108729017,84.13226785660957,84.13226785660957
0.7325,91.625,75.875,60.125,89.3023465591524,84.13226785660957,84.13226785660957
0.73,92.0,76.25,60.5,89.56110170769871,84.13226785660957,84.13226785660957
0.7275,92.375,76.625,60.875,89.81985683028202,84.13226785660957,84.13226785660957
0.725,92.75,77.0,61.25,90.07861223073635,84.13226785660957,84.13226785660957
0.7225,93.125,77.375,61.625,90.33737043343109,84.13226785660957,84.13226785660957
0.72,93.5,77.75,62.0,90.59612273641416,84.13226785660957,84.13226785660957
0.7175,93.875,78.125,62.375,90.85487773398638,84.13226785660957,84.13226785660957
0.715,94.25,78.5,62.75,91.11363666771877,84.13226785660957,84.13226785660957
0.7125,94.625,78.875,63.125,91.3723888064176,84.13226785660957,84.13226785660957
0.71,95.0,79.25,63.5,91.63114772658994,84.13226785660957,84.13226785660957
0.7075,95.375,79.625,63.875,91.8899027353167,84.13226785660957,84.13226785660957
0.705,95.75,80.0,64.25,92.14865504449503,84.13226785660957,84.13226785660957
0.7025,96.125,80.375,64.625,92.40741323650155,84.13226785660957,84.13226785660957
0.7,96.5,80.75,65.0,92.6661686400064,84.13226785660957,84.13226785660957
0.6975,96.875,81.125,65.375,92.92492136742287,84.13226785660957,84.13226785660957
0.695,97.25,81.5,65.75,93.18367890945699,84.13226785660957,84.13226785660957
0.6925,97.625,81.875,66.125,93.4424343804429,84.13226785660957,84.13226785660957
0.69,98.0,82.25,66.5,93.70119228808558,84.13226785660957,84.13226785660957
0.6875,98.375,82.625,66.875,93.9599447468122,84.13226785660957,84.13226785660957
0.685,98.75,83.0,67.25,94.21869995642335,84.13226785660957,84.13226785660957
0.6825,99.125,83.375,67.625,94.47745857836378,84.13226785660957,84.13226785660957
0.68,99.5,83.75,68.0,94.73621074679811,84.13226785660957,84.13226785660957
0.6775,99.875,84.125,68.375,94.99496756528667,84.13226785660957,84.13226785660957
0.675,100.25,84.5,68.75,95.25372471725196,84.38599275541003,84.13226785660957
0.6725,100.625,84.875,69.125,95.51247691323026,84.64474501796896,84.13226785660957
0.67,101.0,85.25,69.5,95.77123541534971,84.90350331954411,84.13226785660957
0.6675,101.375,85.625,69.875,96.02999069062251,85.1622586838635,84.13226785660957
0.665,101.75,86.0,70.25,96.28874322054246,85.42101133884086,84.13226785660957
0.6625,102.125,86.375,70.625,96.54750101887821,85.67976896798503,84.13226785660957
0.66,102.5,86.75,71.0,96.80625650133778,85.93852444939075,84.13226785660957
0.6575,102.875,87.125,71.375,97.06501414134566,86.19728225953179,84.13226785660957
0.655,103.25,87.5,71.75,97.3237667859215,86.45603478006488,84.13226785660957
0.6525,103.625,87.875,72.125,97.58252214744623,86.71479005024605,84.13226785660957
0.65,104.0,88.25,72.5,97.84128045986586,86.97354856248923,84.13226785660957
0.6475,104.375,88.625,72.875,98.10003271738245,87.2323007560006,84.13226785660957
0.645,104.75,89.0,73.25,98.35878762682952,87.4910554833014,84.13226785660957
0.6425,105.125,89.375,73.625,98.61754666906258,87.74981472594799,84.13226785660957
0.64,105.5,89.75,74.0,98.876298811613,88.00856689625887,84.13226785660957
0.6375,105.86773212852769,90.125,74.375,99.13159770081795,88.26732550898244,84.13226785660957
0.635,105.86773212852769,90.5,74.75,99.2118333343748,88.52608072447944,84.13226785660957
0.6325,105.86773212852769,90.875,75.125,99.29202591033633,88.7848331920018,84.13226785660957
0.63,105.86773212852769,91.25,75.5,99.37223908311626,89.04359108729017,84.13226785660957
0.6275,105.86773212852769,91.625,75.875,99.45246312764496,89.3023465591524,84.13226785660957
0.625,105.86773212852769,92.0,76.25,99.5326555469481,89.56110170769871,84.13226785660957
0.6225,105.86773212852769,92.375,76.625,99.61286744332028,89.81985683028202,84.13226785660957
0.62,105.86773212852769,92.75,77.0,99.69309182944897,90.07861223073635,84.13226785660957
0.6175,105.86773212852769,93.125,77.375,99.77330609197122,90.33737043343109,84.13226785660957
0.615,105.86773212852769,93.5,77.75,99.85349909556155,90.59612273641416,84.13226785660957
0.6125,105.86773212852769,93.875,78.125,99.933725166922,90.85487773398638,84.13226785660957
0.61,105.86773212852769,94.25,78.5,100.0139371477422,91.11363666771877,84.13226785660957
0.6075,105.86773212852769,94.625,78.875,100.0941309593114,91.3723888064176,84.13226785660957
0.605,105.86773212852769,94.99999999999989,79.25,100.17433534589233,91.63114772658994,84.13226785660957
0.6025,105.86773212852769,94.99999999999989,79.625,100.25456817303258,91.71138382922297,84.13226785660957
0.6,105.86773212852769,94.99999999999989,80.0,100.33476090026147,91.79157626827705,84.13226785660957
0.5975,105.86773212852769,94.99999999999989,80.375,100.4149725463648,91.87178951602638,84.13226785660957
0.595,105.86773212852769,94.99999999999989,80.75,100.49519796859344,91.9520134930445,84.13226785660957
0.5925,105.86773212852769,94.99999999999989,81.125,100.57538967742227,92.03220577221217,84.13226785660957
0.59,105.86773212852769,94.99999999999989,81.5,100.65560373068195,92.11241778109708,84.13226785660957
0.5875,105.86773212852769,94.99999999999989,81.875,100.73582803629247,92.19264212047939,84.13226785660957
0.585,105.86773212852769,94.99999999999989,82.25,100.81603178693499,92.27285638946768,84.13226785660957
0.5825,105.86773212852769,94.99999999999989,82.625,100.8962345964778,92.35304946596109,84.13226785660957
0.58,105.86773212852769,94.99999999999989,83.0,100.97645911286612,92.43327567975727,84.13226785660957
0.5775,105.86773212852769,94.99999999999989,83.375,101.05667348497114,92.51348757313595,84.13226785660957
0.575,105.86773212852769,94.99999999999989,83.75,101.13686643203674,92.59368135102179,84.13226785660957
0.5725,105.86773212852769,94.99999999999989,84.125,101.21709269757251,92.67389833691728,84.13226785660957
0.57,105.86773212852769,94.99999999999989,84.13226787147218,101.29730259985918,92.75411846652955,84.21093367913758
0.5675,105.86773212852769,94.99999999999989,84.13226787147218,101.37749509224695,92.83431101117097,84.29112661954616
0.565,105.86773212852769,94.99999999999989,84.13226787147218,101.45770664096918,92.91452099813141,84.37133994355338
0.5625,105.86773212852769,94.99999999999989,84.13226787147218,101.53793189732512,92.99474721880466,84.4515638529813
0.56,105.86773212852769,94.99999999999989,84.13226787147218,101.61812549257631,93.07493995697376,84.53175599817114
0.5575,105.86773212852769,94.99999999999989,84.13226787147218,101.69833738285725,93.15515417299716,84.61196811883944
0.555,105.86773212852769,94.99999999999989,84.13226787147218,101.77856380813643,93.23537851336728,84.69219241953182
0.5525,105.86773212852769,94.99999999999989,84.13226787147218,101.85875698522693,93.3155817011207,84.77240669324674
0.55,105.86773212852769,94.99999999999989,84.13226787147218,101.93897148901874,93.39578509605386,84.85259984262319
0.5475,105.86773212852769,94.99999999999989,84.13226787147218,102.01919588861671,93.47600958019076,84.93282619958596
0.545,105.86773212852769,94.99999999999989,84.13226787147218,102.09940790076757,93.55622378703094,85.01303798862118
0.5425,105.86773212852769,94.99999999999989,84.13226787147218,102.17960007687824,93.63641670802406,85.09323173473456
0.54,105.86773212852769,94.99999999999989,84.13226787147218,102.25982393111944,93.71664304959572,85.17345721297465
0.5375,105.86773212852769,94.99999999999989,84.13226787147218,102.34003702362367,93.7968529051823,85.25366875417535
0.535,105.86773212852769,94.99999999999989,84.13226787147218,102.42023052203257,93.87704536022171,85.33386131899735
0.5325,105.86773212852769,94.99999999999989,84.13226787147218,102.50043972288016,93.9572570717817,85.41407135011085
0.53,105.86773212852769,94.99999999999989,84.13226787147218,102.58066981972327,94.0374822671111,85.49429747979644
0.5275,105.86773212852769,94.99999999999989,84.13226787147218,102.66086229939685,94.11767588970523,85.57449024250316
0.525,105.86773212852769,94.99999999999989,84.13226787147218,102.74107523887665,94.19788792204542,85.65470462131208
0.5225,105.86773212852769,94.99999999999989,84.13226787147218,102.82129923734053,94.27811420394215,85.7349289964184
0.52,105.86773212852769,94.99999999999989,84.13226787147218,102.90149164717943,94.35830730518485,85.81513162585918
0.5175,105.86773212852769,94.99999999999989,84.13226787147218,102.98170342883945,94.43852180144934,85.8953355869204
0.515,105.86773212852769,94.99999999999989,84.13226787147218,103.06192789204947,94.51874623181477,85.9755600415928
0.5125,105.86773212852769,94.99999999999989,84.13226787147218,103.14214238063293,94.59895812695346,86.05577408314876
0.51,105.86773212852769,94.99999999999989,84.13226787147218,103.22233540657784,94.67915041636999,86.13596697748811
0.5075,105.86773212852769,94.99999999999989,84.13226787147218,103.30256154899513,94.75937434325199,86.21619340157078
0.505,105.86773212852769,94.99999999999989,84.13226787147218,103.38277370548809,94.83958735919259,86.2964032103127
0.5025,105.86773212852769,94.99999999999989,84.13226787147218,103.4629673571485,94.91978031116523,86.37659563453538
0.5,105.86773212852769,94.99999999999989,84.13226787147218,103.54318969138122,95.00000000000003,86.45681030861877
0.4975,105.86773212852769,94.99999999999989,84.13226787147218,103.62340436546458,95.08021968883479,86.5370326428515
0.495,105.86773212852769,94.99999999999989,84.13226787147218,103.70359678968724,95.16041264080738,86.61722629451188
0.4925,105.86773212852769,94.99999999999989,84.13226787147218,103.7838065984292,95.24062565674795,86.6974384510048
0.49,105.86773212852769,94.99999999999989,84.13226787147218,103.86403302251189,95.32084958363,86.77766459342213
0.4875,105.86773212852769,94.99999999999989,84.13226787147218,103.9442259168512,95.40104187304648,86.85785761936702
0.485,105.86773212852769,94.99999999999989,84.13226787147218,104.02443995840714,95.48125376818523,86.93807210795056
0.4825,105.86773212852769,94.99999999999989,84.13226787147218,104.10466441307949,95.56147819855066,87.01829657116052
0.48,105.86773212852769,94.99999999999989,84.13226787147218,104.18486837414073,95.64169269481518,87.09850835282055
0.4775,105.86773212852769,94.99999999999989,84.13226787147218,104.26507100358151,95.72188579605778,87.17870076265942
0.475,105.86773212852769,94.99999999999989,84.13226787147218,104.34529537868784,95.80211207795452,87.25892476112335
0.4725,105.86773212852769,94.99999999999989,84.13226787147218,104.42550975749681,95.88232411029479,87.33913770060313
0.47,105.86773212852769,94.99999999999989,84.13226787147218,104.5057025202035,95.9625177328889,87.41933018027666
0.4675,105.86773212852769,94.99999999999989,84.13226787147218,104.58592864988913,96.04274292821829,87.49956027711983
0.465,105.86773212852769,94.99999999999989,84.13226787147218,104.66613868100266,96.12295463977819,87.5797694779674
0.4625,105.86773212852769,94.99999999999989,84.13226787147218,104.74633124582465,96.20314709481768,87.65996297637625
0.46,105.86773212852769,94.99999999999989,84.13226787147218,104.82654278702529,96.28335695040425,87.7401760688806
0.4575,105.86773212852769,94.99999999999989,84.13226787147218,104.90676826526541,96.36358329197593,87.82039992312173
0.455,105.86773212852769,94.99999999999989,84.13226787147218,104.98696201137882,96.44377621296901,87.90059209923237
0.4525,105.86773212852769,94.99999999999989,84.13226787147218,105.06717380041408,96.52399041980924,87.98080411138332
0.45,105.86773212852769,94.99999999999989,84.13226787147218,105.14740015737674,96.60421490394613,88.06102851098127
0.4475,105.86773212852769,94.99999999999989,84.13226787147218,105.22759330675326,96.68441829887931,88.14124301477307
0.445,105.86773212852769,94.99999999999989,84.13226787147218,105.30780758046816,96.76462148663268,88.22143619186357
0.4425,105.86773212852769,94.99999999999989,84.13226787147218,105.38803188116053,96.84484582700283,88.30166261714275
0.44,105.86773212852769,94.99999999999989,84.13226787147218,105.46824400182884,96.92506004302619,88.38187450742363
0.4375,105.86773212852769,94.99999999999989,84.13226787147218,105.5484361470187,97.00525278119532,88.46206810267492
0.435,105.86773212852769,94.99999999999989,84.13226787147218,105.62866005644663,97.08547900186852,88.54229335903081
0.4325,105.86773212852769,94.99999999999989,84.13226787147218,105.70887338045385,97.16568898882902,88.62250490775301
0.43,105.86773212852769,94.99999999999989,84.13226787147218,105.78906632086242,97.24588153347048,88.70269740014075
0.4275,105.875,94.99999999999989,84.13226787147218,105.86773214339028,97.32610166308262,88.78290730242746
0.425,106.25,94.99999999999989,84.13226787147218,105.86773214339028,97.40631864897829,88.86313356796323
0.4225,106.625,94.99999999999989,84.13226787147218,105.86773214339028,97.48651242686404,88.94332651502884
0.42,107.0,94.99999999999989,84.13226787147218,105.86773214339028,97.56672432024273,89.02354088713379
0.4175,107.375,94.99999999999989,84.13226787147218,105.86773214339028,97.64695053403888,89.10376540352217
0.415,107.75,94.99999999999989,84.13226787147218,105.86773214339028,97.72714361053234,89.18396821306499
0.4125,108.125,94.99999999999989,84.13226787147218,105.86773214339028,97.80735787952058,89.26417196370751
0.41,108.5,94.99999999999989,84.13226787147218,105.86773214339028,97.88758221890286,89.34439626931804
0.4075,108.875,94.99999999999989,84.13226787147218,105.86773214339028,97.96779422778775,89.42461032257772
0.405,109.25,94.99999999999989,84.13226787147218,105.86773214339028,98.04798650695547,89.50480203140658
0.4025,109.625,94.99999999999989,84.13226787147218,105.86773214339028,98.12821048397359,89.58502745363516
0.4,110.0,94.99999999999989,84.13226787147218,105.86773214339028,98.20842373172293,89.66523909973846
0.3975,110.375,94.99999999999989,84.13226787147218,105.86773214339028,98.28861617077695,89.74543182696742
0.395,110.75,95.0,84.13226787147218,105.86773214339028,98.36885227341,89.82566465410757
0.3925,111.125,95.375,84.13226787147218,105.86773214339028,98.62761119358235,89.90586904068861
0.39,111.5,95.75,84.13226787147218,105.86773214339028,98.8863633322812,89.98606285225782
0.3875,111.875,96.125,84.13226787147218,105.86773214339028,99.14512226601356,90.06627483307784
0.385,112.25,96.5,84.13226787147218,105.86773214339028,99.40387726358583,90.14650090443833
0.3825,112.625,96.875,84.13226787147218,105.86773214339028,99.66262956656884,90.22669390802876
0.38,113.0,97.25,84.13226787147218,105.86773214339028,99.92138776926362,90.30690817055098
0.3775,113.375,97.625,84.13226787147218,105.86773214339028,100.18014316971794,90.38713255667972
0.375,113.75,98.0,84.13226787147218,105.86773214339028,100.43889829230127,90.46734445305182
0.3725,114.125,98.375,84.13226787147218,105.86773214339028,100.69765344084752,90.547536872355
0.37,114.5,98.75,84.13226787147218,105.86773214339028,100.9564089127098,90.62776091688367
0.3675,114.875,99.125,84.13226787147218,105.86773214339028,101.21516680799817,90.70797408966365
0.365,115.25,99.5,84.13226787147218,105.86773214339028,101.47391927552052,90.78816666562514
0.3625,115.625,99.875,84.13226787147218,105.86773214339028,101.73267449101752,90.86840229918204
0.36,116.0,100.25,84.5,105.86773214339028,101.99143310374109,91.12370118838695
0.3575,116.375,100.625,84.875,105.86773214339028,102.25018527405194,91.38245333093735
0.355,116.75,101.0,85.25,105.86773214339028,102.50894451669852,91.64121237317043
0.3525,117.125,101.375,85.625,105.86773214339028,102.76769924399937,91.89996728261748
0.35,117.5,101.75,86.0,105.86773214339028,103.02645143751073,92.15871954013406
0.3475,117.875,102.125,86.375,105.86773214339028,103.28520994975389,92.4174778525537
0.345,118.25,102.5,86.75,105.86773214339028,103.54396521993506,92.67623321407842
0.3425,118.625,102.875,87.125,105.86773214339028,103.80271774046818,92.93498585865427
0.34,119.0,103.25,87.5,105.86773214339028,104.06147555060923,93.19374349866217
0.3375,119.375,103.625,87.875,105.86773214339028,104.32023103201492,93.45249898112178
0.335,119.75,104.0,88.25,105.86773214339028,104.5789886611591,93.71125677945749
0.3325,120.125,104.375,88.625,105.86773214339028,104.83774131613647,93.97000930937749
0.33,120.5,104.75,89.0,105.86773214339028,105.09649668045581,94.2287645846502
0.3275,120.875,105.125,89.375,105.86773214339028,105.35525498203098,94.48752308676967
0.325,121.25,105.5,89.75,105.86773214339028,105.61400724458989,94.746275282748
0.3225,121.625,105.875,90.125,105.86773214339028,105.86773214339028,95.00503243471324
0.32,122.0,106.25,90.5,105.86773214339028,105.86773214339028,95.26378925320186
0.3175,122.375,106.625,90.875,105.86773214339028,105.86773214339028,95.52254142163612
0.315,122.75,107.0,91.25,105.86773214339028,105.86773214339028,95.7813000435766
0.3125,123.125,107.375,91.625,105.86773214339028,105.86773214339028,96.04005525318772
0.31,123.5,107.75,92.0,105.86773214339028,105.86773214339028,96.29880771191432
0.3075,123.875,108.125,92.375,105.86773214339028,105.86773214339028,96.55756561955704
0.305,124.25,108.5,92.75,105.86773214339028,105.86773214339028,96.81632109054294
0.3025,124.625,108.875,93.125,105.86773214339028,105.86773214339028,97.07507863257712
0.3,125.0,109.25,93.5,105.86773214339028,105.86773214339028,97.33383135999351
0.2975,125.375,109.625,93.875,105.86773214339028,105.86773214339028,97.59258676349845
0.295,125.75,110.0,94.25,105.86773214339028,105.86773214339028,97.85134495550489
0.2925,126.125,110.375,94.625,105.86773214339028,105.86773214339028,98.11009726468329
0.29,126.5,110.75,95.0,105.86773214339028,105.86773214339028,98.36885227340998
0.2875,126.875,111.125,95.375,105.86773214339028,105.86773214339028,98.62761119358235
0.285,127.25,111.5,95.75,105.86773214339028,105.86773214339028,98.8863633322812
0.2825,127.625,111.875,96.125,105.86773214339028,105.86773214339028,99.14512226601356
0.28,128.0,112.25,96.5,105.86773214339028,105.86773214339028,99.40387726358583
0.2775,128.375,112.625,96.875,105.86773214339028,105.86773214339028,99.66262956656884
0.275,128.75,113.0,97.25,105.86773214339028,105.86773214339028,99.92138776926362
0.2725,129.125,113.375,97.625,105.86773214339028,105.86773214339028,100.18014316971794
0.27,129.5,113.75,98.0,105.86773214339028,105.86773214339028,100.43889829230127
0.2675,129.875,114.125,98.375,105.86773214339028,105.86773214339028,100.69765344084752
0.265,130.25,114.5,98.75,105.86773214339028,105.86773214339028,100.9564089127098
0.2625,130.625,114.875,99.125,105.86773214339028,105.86773214339028,101.21516680799817
0.26,131.0,115.25,99.5,105.86773214339028,105.86773214339028,101.47391927552052
0.2575,131.375,115.625,99.875,105.86773214339028,105.86773214339028,101.73267449101752
0.255,131.75,116.0,100.25,105.86773214339028,105.86773214339028,101.99143310374109
0.2525,132.125,116.375,100.625,105.86773214339028,105.86773214339028,102.25018527405194
0.25,132.5,116.75,101.0,105.86773214339028,105.86773214339028,102.50894451669852
0.2475,132.875,117.125,101.375,105.86773214339028,105.86773214339028,102.76769924399937
0.245,133.25,117.5,101.75,105.86773214339028,105.86773214339028,103.02645143751073
0.2425,133.625,117.875,102.125,105.86773214339028,105.86773214339028,103.28520994975389
0.24,134.0,118.25,102.5,105.86773214339028,105.86773214339028,103.54396521993506
0.2375,134.375,118.625,102.875,105.86773214339028,105.86773214339028,103.80271774046818
0.235,134.75,119.0,103.25,105.86773214339028,105.86773214339028,104.06147555060923
0.2325,135.125,119.375,103.625,105.86773214339028,105.86773214339028,104.32023103201492
0.23,135.5,119.75,104.0,105.86773214339028,105.86773214339028,104.5789886611591
0.2275,135.875,120.125,104.375,105.86773214339028,105.86773214339028,104.83774131613647
0.225,136.25,120.5,104.75,105.86773214339028,105.86773214339028,105.09649668045581
0.2225,136.625,120.875,105.125,105.86773214339028,105.86773214339028,105.35525498203098
0.22,137.0,121.25,105.5,105.86773214339028,105.86773214339028,105.61400724458989
0.2175,137.375,121.625,105.875,105.86773214339028,105.86773214339028,105.86773214339028
0.215,137.75,122.0,106.25,105.86773214339028,105.86773214339028,105.86773214339028
0.2125,138.125,122.375,106.625,105.86773214339028,105.86773214339028,105.86773214339028
0.21,138.5,122.75,107.0,105.86773214339028,105.86773214339028,105.86773214339028
0.2075,138.875,123.125,107.375,105.86773214339028,105.86773214339028,105.86773214339028
0.205,139.25,123.5,107.75,105.86773214339028,105.86773214339028,105.86773214339028
0.2025,139.625,123.875,108.125,105.86773214339028,105.86773214339028,105.86773214339028
0.2,140.0,124.25,108.5,105.86773214339028,105.86773214339028,105.86773214339028
0.1975,140.375,124.625,108.875,105.86773214339028,105.86773214339028,105.86773214339028
0.195,140.75,125.0,109.25,105.86773214339028,105.86773214339028,105.86773214339028
0.1925,141.125,125.375,109.625,105.86773214339028,105.86773214339028,105.86773214339028
0.19,141.5,125.75,110.0,105.86773214339028,105.86773214339028,105.86773214339028
0.1875,141.875,126.125,110.375,105.86773214339028,105.86773214339028,105.86773214339028
0.185,142.25,126.5,110.75,105.86773214339028,105.86773214339028,105.86773214339028
0.1825,142.625,126.875,111.125,105.86773214339028,105.86773214339028,105.86773214339028
0.18,143.0,127.25,111.5,105.86773214339028,105.86773214339028,105.86773214339028
0.1775,143.375,127.625,111.875,105.86773214339028,105.86773214339028,105.86773214339028
0.175,143.75,128.0,112.25,105.86773214339028,105.86773214339028,105.86773214339028
0.1725,144.125,128.375,112.625,105.86773214339028,105.86773214339028,105.86773214339028
0.17,144.5,128.75,113.0,105.86773214339028,105.86773214339028,105.86773214339028
0.1675,144.875,129.125,113.375,105.86773214339028,105.86773214339028,105.86773214339028
0.165,145.25,129.5,113.75,105.86773214339028,105.86773214339028,105.86773214339028
0.1625,145.625,129.875,114.125,105.86773214339028,105.86773214339028,105.86773214339028
0.16,146.0,130.25,114.5,105.86773214339028,105.86773214339028,105.86773214339028
0.1575,146.375,130.625,114.875,105.86773214339028,105.86773214339028,105.86773214339028
0.155,146.75,131.0,115.25,105.86773214339028,105.86773214339028,105.86773214339028
0.1525,147.125,131.375,115.625,105.86773214339028,105.86773214339028,105.86773214339028
0.15,147.5,131.75,116.0,105.86773214339028,105.86773214339028,105.86773214339028
0.1475,147.875,132.125,116.375,105.86773214339028,105.86773214339028,105.86773214339028
0.145,148.25,132.5,116.75,105.86773214339028,105.86773214339028,105.86773214339028
0.1425,148.625,132.875,117.125,105.86773214339028,105.86773214339028,105.86773214339028
0.14,149.0,133.25,117.5,105.86773214339028,105.86773214339028,105.86773214339028
0.1375,149.375,133.625,117.875,105.86773214339028,105.86773214339028,105.86773214339028
0.135,149.75,134.0,118.25,105.86773214339028,105.86773214339028,105.86773214339028
0.1325,150.125,134.375,118.625,105.86773214339028,105.86773214339028,105.86773214339028
0.13,150.5,134.75,119.0,105.86773214339028,105.86773214339028,105.86773214339028
0.1275,150.875,135.125,119.375,105.86773214339028,105.86773214339028,105.86773214339028
0.125,151.25,135.5,119.75,105.86773214339028,105.86773214339028,105.86773214339028
0.1225,151.625,135.875,120.125,105.86773214339028,105.86773214339028,105.86773214339028
0.12,152.0,136.25,120.5,105.86773214339028,105.86773214339028,105.86773214339028
0.1175,152.375,136.625,120.875,105.86773214339028,105.86773214339028,105.86773214339028
0.115,152.75,137.0,121.25,105.86773214339028,105.86773214339028,105.86773214339028
0.1125,153.125,137.375,121.625,105.86773214339028,105.86773214339028,105.86773214339028
0.11,153.5,137.75,122.0,105.86773214339028,105.86773214339028,105.86773214339028
0.1075,153.875,138.125,122.375,105.86773214339028,105.86773214339028,105.86773214339028
0.105,154.25,138.5,122.75,105.86773214339028,105.86773214339028,105.86773214339028
0.1025,154.625,138.875,123.125,105.86773214339028,105.86773214339028,105.86773214339028
0.1,155.0,139.25,123.5,105.86773214339028,105.86773214339028,105.86773214339028
0.0975,155.375,139.625,123.875,105.86773214339028,105.86773214339028,105.86773214339028
0.095,155.75,140.0,124.25,105.86773214339028,105.86773214339028,105.86773214339028
0.0925,156.125,140.375,124.625,105.86773214339028,105.86773214339028,105.86773214339028
0.09,156.5,140.75,125.0,105.86773214339028,105.86773214339028,105.86773214339028
0.0875,156.875,141.125,125.375,105.86773214339028,105.86773214339028,105.86773214339028
0.085,157.25,141.5,125.75,105.86773214339028,105.86773214339028,105.86773214339028
0.0825,157.625,141.875,126.125,105.86773214339028,105.86773214339028,105.86773214339028
0.08,158.0,142.25,126.5,105.86773214339028,105.86773214339028,105.86773214339028
0.0775,158.375,142.625,126.875,105.86773214339028,105.86773214339028,105.86773214339028
0.075,158.75,143.0,127.25,105.86773214339028,105.86773214339028,105.86773214339028
0.0725,159.125,143.375,127.625,105.86773214339028,105.86773214339028,105.86773214339028
0.07,159.5,143.75,128.0,105.86773214339028,105.86773214339028,105.86773214339028
0.0675,159.875,144.125,128.375,105.86773214339028,105.86773214339028,105.86773214339028
0.065,160.25,144.5,128.75,105.86773214339028,105.86773214339028,105.86773214339028
0.0625,160.625,144.875,129.125,105.86773214339028,105.86773214339028,105.86773214339028
0.06,161.0,145.25,129.5,105.86773214339028,105.86773214339028,105.86773214339028
0.0575,161.375,145.625,129.875,105.86773214339028,105.86773214339028,105.86773214339028
0.055,161.75,146.0,130.25,105.86773214339028,105.86773214339028,105.86773214339028
0.0525,162.125,146.375,130.625,105.86773214339028,105.86773214339028,105.86773214339028
0.05,162.5,146.75,131.0,105.86773214339028,105.86773214339028,105.86773214339028
0.0475,162.875,147.125,131.375,105.86773214339028,105.86773214339028,105.86773214339028
0.045,163.25,147.5,131.75,105.86773214339028,105.86773214339028,105.86773214339028
0.0425,163.625,147.875,132.125,105.86773214339028,105.86773214339028,105.86773214339028
0.04,164.0,148.25,132.5,105.86773214339028,105.86773214339028,105.86773214339028
0.0375,164.375,148.625,132.875,105.86773214339028,105.86773214339028,105.86773214339028
0.035,164.75,149.0,133.25,105.86773214339028,105.86773214339028,105.86773214339028
0.0325,165.125,149.375,133.625,105.86773214339028,105.86773214339028,105.86773214339028
0.03,165.5,149.75,134.0,105.86773214339028,105.86773214339028,105.86773214339028
0.0275,165.875,150.125,134.375,105.86773214339028,105.86773214339028,105.86773214339028
0.025,166.25,150.5,134.75,105.86773214339028,105.86773214339028,105.86773214339028
0.0225,166.625,150.875,135.125,105.86773214339028,105.86773214339028,105.86773214339028
0.02,167.0,151.25,135.5,105.86773214339028,105.86773214339028,105.86773214339028
0.0175,167.375,151.625,135.875,105.86773214339028,105.86773214339028,105.86773214339028
0.015,167.75,152.0,136.25,105.86773214339028,105.86773214339028,105.86773214339028
0.0125,168.125,152.375,136.625,105.86773214339028,105.86773214339028,105.86773214339028
0.01,168.5,152.75,137.0,105.86773214339028,105.86773214339028,105.86773214339028
0.0075,168.875,153.125,137.375,105.86773214339028,105.86773214339028,105.86773214339028
0.005,169.25,153.5,137.75,105.86773214339028,105.86773214339028,105.86773214339028
0.0025,169.625,153.875,138.125,105.86773214339028,105.86773214339028,105.86773214339028
0.0,170.0,154.25,138.5,105.86773214339028,105.86773214339028,105.86773214339028


==> data/CaseB-Smax25-sd.csv <==
s,xs
0.0,0.3756250000000011
0.005,0.00124999999999999
0.01,0.0012499999999999942
0.015,0.001249999999999973
0.02,0.0012499999999999976
0.025,0.0012500000000000091
0.03,0.00124999999999999
0.035,0.0012500000000000146
0.04,0.001250000000000011
0.045,0.0012500000000000133
0.05,0.0012500000000000087
0.055,0.0012500000000000124
0.06,0.0012500000000000048
0.065,0.0012499999999999699
0.07,0.0012500000000000028
0.075,0.0012499999999999974
0.08,0.0012499999999999968
0.085,0.0012499999999999948
0.09,0.0012499999999999911
0.095,0.0012499999999999855
0.1,0.0012499999999999968
0.105,0.0012499999999999961
0.11,0.0012499999999999968
0.115,0.0012499999999999942
0.12,0.0012500000000000046
0.125,0.0012500000000000046
0.13,0.0012500000000000046
0.135,0.0012500000000000013
0.14,0.0012499999999999987
0.145,0.0012500000000000013
0.15,0.001249999999999999
0.155,0.00125
0.16,0.001250000000000002
0.165,0.001250000000000001
0.17,0.0012500000000000035
0.175,0.0012500000000000007
0.18,0.001250000000000004
0.185,0.0012500000000000035
0.19,0.0012500000000000035
0.195,0.0012500000000000013
0.2,0.0012500000000000007
0.205,0.0012500000000000033
0.21,0.00125
0.215,0.0012500000000000013
0.22,0.0012499999999999996
0.225,0.0012499999999999996
0.23,0.0012500000000000046
0.235,0.001250000000000002
0.24,0.0012500000000000026
0.245,0.001250000000000002
0.25,0.0012499999999999994
0.255,0.0012500000000000022
0.26,0.0012500000000000007
0.265,0.0012500000000000002
0.27,0.0012500000000000013
0.275,0.0012500000000000026
0.28,0.001250000000000002
0.285,0.0012500000000000007
0.29,0.0012500000000000013
0.295,0.001250000000000002
0.3,0.0012500000000000013
0.305,0.0012500000000000026
0.31,0.0012500000000000013
0.315,0.0012500000000000013
0.32,0.0012500000000000026
0.325,0.001250000000000002
0.33,0.001250000000000002
0.335,0.001250000000000002
0.34,0.0012500000000000026
0.345,0.001250000000000004
0.35,0.0012500000000000015
0.355,0.00125
0.36,0.0012500000000000007
0.365,0.0012500000000000026
0.37,0.0012500000000000002
0.375,0.00125
0.38,0.001250000000000001
0.385,0.0012500000000000013
0.39,0.0012500000000000013
0.395,0.0012500000000000007
0.4,0.0012500000000000007
0.405,0.0012500000000000026
0.41,0.001250000000000002
0.415,0.001250000000000001
0.42,0.001250000000000004
0.425,0.0012500000000000033
0.43,0.0012500000000000033
0.435,0.0012500000000000026
0.44,0.0012500000000000013
0.445,0.0012500000000000013
0.45,0.001250000000000001
0.455,0.0012500000000000022
0.46,0.0012500000000000022
0.465,0.0012500000000000007
0.47,0.0012500000000000007
0.475,0.0012500000000000002
0.48,0.0012500000000000013
0.485,0.0012500000000000026
0.49,0.0012500000000000026
0.495,0.001250000000000002
0.5,0.00125
0.505,0.001250000000000002
0.51,0.0012500000000000046
0.515,0.0012500000000000041
0.52,0.0012500000000000007
0.525,0.001250000000000001
0.53,0.001250000000000001
0.535,0.0012500000000000007
0.54,0.0012500000000000007
0.545,0.00125
0.55,0.001250000000000002
0.555,0.00125
0.56,0.0012499999999999994
0.565,0.001250000000000001
0.57,0.001250000000000002
0.575,0.0012500000000000007
0.58,0.0012500000000000007
0.585,0.0012499999999999996
0.59,0.00125
0.595,0.0012499999999999996
0.6,0.0012499999999999996
0.605,0.0012500000000000007
0.61,0.00125
0.615,0.00125
0.62,0.00125
0.625,0.0012499999999999996
0.63,0.00125
0.635,0.0012500000000000002
0.64,0.0012499999999999994
0.645,0.0012499999999999994
0.65,0.0012499999999999994
0.655,0.0012499999999999994
0.66,0.001249999999999998
0.665,0.0012499999999999994
0.67,0.0012499999999999994
0.675,0.0012500000000000002
0.68,0.0012499999999999987
0.685,0.001249999999999998
0.69,0.001249999999999999
0.695,0.0012499999999999994
0.7,0.0012499999999999994
0.705,0.00125
0.71,0.001250000000000001
0.715,0.001250000000000001
0.72,0.0012500000000000002
0.725,0.0012499999999999996
0.73,0.0012499999999999994
0.735,0.0012500000000000013
0.74,0.0012499999999999996
0.745,0.0012499999999999996
0.75,0.0012499999999999996
0.755,0.0012500000000000007
0.76,0.0012499999999999996
0.765,0.0012499999999999996
0.77,0.001250000000000001
0.775,0.0012500000000000002
0.78,0.00125
0.785,0.0012500000000000007
0.79,0.0012500000000000002
0.795,0.0012499999999999996
0.8,0.00125
0.805,0.00125
0.81,0.00125
0.815,0.0012499999999999994
0.82,0.0012499999999999994
0.825,0.001249999999999999
0.83,0.0012500000000000002
0.835,0.0012499999999999994
0.84,0.0012499999999999987
0.845,0.0012499999999999983
0.85,0.0012499999999999987
0.855,0.001249999999999999
0.86,0.001249999999999999
0.865,0.0012499999999999996
0.87,0.001249999999999999
0.875,0.0012499999999999994
0.88,0.001249999999999999
0.885,0.0012499999999999983
0.89,0.0012499999999999987
0.895,0.0012499999999999994
0.9,0.0012500000000000007
0.905,0.00125
0.91,0.001250000000000002
0.915,0.00125
0.92,0.0012500000000000002
0.925,0.0012499999999999996
0.93,0.00125
0.935,0.0012499999999999996
0.94,0.0012500000000000007
0.945,0.0012500000000000033
0.95,0.0012499999999999987
0.955,0.00125
0.96,0.0012499999999999987
0.965,0.001249999999999999
0.97,0.0012499999999999987
0.975,0.001249999999999998
0.98,0.0012500000000000022
0.985,0.0012499999999999987
0.99,0.001249999999999999
0.995,0.0012500000000000022
1.0,0.3756249999999991


==> data/CaseB-Smax25.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,57.5,38.75,20.0,83.57421874999982,83.57421874999982,83.57421874999982
0.9975,57.875,39.125,20.375,83.57421874999982,83.57421874999982,83.57421874999982
0.995,58.25,39.5,20.75,83.57421874999982,83.57421874999982,83.57421874999982
0.9925,58.625,39.875,21.125,83.57421874999982,83.57421874999982,83.57421874999982
0.99,59.0,40.25,21.5,83.57421874999982,83.57421874999982,83.57421874999982
0.9875,59.375,40.625,21.875,83.57421874999982,83.57421874999982,83.57421874999982
0.985,59.75,41.0,22.25,83.57421874999982,83.57421874999982,83.57421874999982
0.9825,60.125,41.375,22.625,83.57421874999982,83.57421874999982,83.57421874999982
0.98,60.5,41.75,23.0,83.57421874999982,83.57421874999982,83.57421874999982
0.9775,60.875,42.125,23.375,83.57421874999982,83.57421874999982,83.57421874999982
0.975,61.25,42.5,23.75,83.57421874999982,83.57421874999982,83.57421874999982
0.9725,61.625,42.875,24.125,83.57421874999982,83.57421874999982,83.57421874999982
0.97,62.0,43.25,24.5,83.57421874999982,83.57421874999982,83.57421874999982
0.9675,62.375,43.625,24.875,83.57421874999982,83.57421874999982,83.57421874999982
0.965,62.75,44.0,25.25,83.57421874999982,83.57421874999982,83.57421874999982
0.9625,63.125,44.375,25.625,83.57421874999982,83.57421874999982,83.57421874999982
0.96,63.5,44.75,26.0,83.57421874999982,83.57421874999982,83.57421874999982
0.9575,63.875,45.125,26.375,83.57421874999982,83.57421874999982,83.57421874999982
0.955,64.25,45.5,26.75,83.57421874999982,83.57421874999982,83.57421874999982
0.9525,64.625,45.875,27.125,83.57421874999982,83.57421874999982,83.57421874999982
0.95,65.0,46.25,27.5,83.57421874999982,83.57421874999982,83.57421874999982
0.9475,65.375,46.625,27.875,83.57421874999982,83.57421874999982,83.57421874999982
0.945,65.75,47.0,28.25,83.57421874999982,83.57421874999982,83.57421874999982
0.9425,66.125,47.375,28.625,83.57421874999982,83.57421874999982,83.57421874999982
0.94,66.5,47.75,29.0,83.57421874999982,83.57421874999982,83.57421874999982
0.9375,66.875,48.125,29.375,83.57421874999982,83.57421874999982,83.57421874999982
0.935,67.25,48.5,29.75,83.57421874999982,83.57421874999982,83.57421874999982
0.9325,67.625,48.875,30.125,83.57421874999982,83.57421874999982,83.57421874999982
0.93,68.0,49.25,30.5,83.57421874999982,83.57421874999982,83.57421874999982
0.9275,68.375,49.625,30.875,83.57421874999982,83.57421874999982,83.57421874999982
0.925,68.75,50.0,31.25,83.57421874999982,83.57421874999982,83.57421874999982
0.9225,69.125,50.375,31.625,83.57421874999982,83.57421874999982,83.57421874999982
0.92,69.5,50.75,32.0,83.57421874999982,83.57421874999982,83.57421874999982
0.9175,69.875,51.125,32.375,83.57421874999982,83.57421874999982,83.57421874999982
0.915,70.25,51.5,32.75,83.57421874999982,83.57421874999982,83.57421874999982
0.9125,70.625,51.875,33.125,83.57421874999982,83.57421874999982,83.57421874999982
0.91,71.0,52.25,33.5,83.57421874999982,83.57421874999982,83.57421874999982
0.9075,71.375,52.625,33.875,83.57421874999982,83.57421874999982,83.57421874999982
0.905,71.75,53.0,34.25,83.57421874999982,83.57421874999982,83.57421874999982
0.9025,72.125,53.375,34.625,83.57421874999982,83.57421874999982,83.57421874999982
0.9,72.5,53.75,35.0,83.57421874999982,83.57421874999982,83.57421874999982
0.8975,72.875,54.125,35.375,83.57421874999982,83.57421874999982,83.57421874999982
0.895,73.25,54.5,35.75,83.57421874999982,83.57421874999982,83.57421874999982
0.8925,73.625,54.875,36.125,83.57421874999982,83.57421874999982,83.57421874999982
0.89,74.0,55.25,36.5,83.57421874999982,83.57421874999982,83.57421874999982
0.8875,74.375,55.625,36.875,83.57421874999982,83.57421874999982,83.57421874999982
0.885,74.75,56.0,37.25,83.57421874999982,83.57421874999982,83.57421874999982
0.8825,75.125,56.375,37.625,83.57421874999982,83.57421874999982,83.57421874999982
0.88,75.5,56.75,38.0,83.57421874999982,83.57421874999982,83.57421874999982
0.8775,75.875,57.125,38.375,83.57421874999982,83.57421874999982,83.57421874999982
0.875,76.25,57.5,38.75,83.57421874999982,83.57421874999982,83.57421874999982
0.8725,76.625,57.875,39.125,83.57421874999982,83.57421874999982,83.57421874999982
0.87,77.0,58.25,39.5,83.57421874999982,83.57421874999982,83.57421874999982
0.8675,77.375,58.625,39.875,83.57421874999982,83.57421874999982,83.57421874999982
0.865,77.75,59.0,40.25,83.57421874999982,83.57421874999982,83.57421874999982
0.8625,78.125,59.375,40.625,83.57421874999982,83.57421874999982,83.57421874999982
0.86,78.5,59.75,41.0,83.57421874999982,83.57421874999982,83.57421874999982
0.8575,78.875,60.125,41.375,83.57421874999982,83.57421874999982,83.57421874999982
0.855,79.25,60.5,41.75,83.57421874999982,83.57421874999982,83.57421874999982
0.8525,79.625,60.875,42.125,83.57421874999982,83.57421874999982,83.57421874999982
0.85,80.0,61.25,42.5,83.57421874999982,83.57421874999982,83.57421874999982
0.8475,80.375,61.625,42.875,83.57421874999982,83.57421874999982,83.57421874999982
0.845,80.75,62.0,43.25,83.57421874999982,83.57421874999982,83.57421874999982
0.8425,81.125,62.375,43.625,83.68847656249987,83.57421874999982,83.57421874999982
0.84,81.5,62.75,44.0,83.91699218749989,83.57421874999982,83.57421874999982
0.8375,81.875,63.125,44.375,84.14550781249989,83.57421874999982,83.57421874999982
0.835,82.25,63.5,44.75,84.37402343749987,83.57421874999982,83.57421874999982
0.8325,82.625,63.875,45.125,84.60253906249989,83.57421874999982,83.57421874999982
0.83,83.0,64.25,45.5,84.8310546874999,83.57421874999982,83.57421874999982
0.8275,83.375,64.625,45.875,85.0595703124999,83.57421874999982,83.57421874999982
0.825,83.75,65.0,46.25,85.28808593749989,83.57421874999982,83.57421874999982
0.8225,84.125,65.375,46.625,85.5166015624999,83.57421874999982,83.57421874999982
0.82,84.5,65.75,47.0,85.74511718749989,83.57421874999982,83.57421874999982
0.8175,84.875,66.125,47.375,85.9736328124999,83.57421874999982,83.57421874999982
0.815,85.25,66.5,47.75,86.20214843749991,83.57421874999982,83.57421874999982
0.8125,85.625,66.875,48.125,86.4306640624999,83.57421874999982,83.57421874999982
0.81,86.0,67.25,48.5,86.6591796874999,83.57421874999982,83.57421874999982
0.8075,86.375,67.625,48.875,86.88769531249991,83.57421874999982,83.57421874999982
0.805,86.75,68.0,49.25,87.11621093749993,83.57421874999982,83.57421874999982
0.8025,87.125,68.375,49.625,87.34472656249994,83.57421874999982,83.57421874999982
0.8,87.5,68.75,50.0,87.57324218749991,83.57421874999982,83.57421874999982
0.7975,87.875,69.125,50.375,87.80175781249993,83.57421874999982,83.57421874999982
0.795,88.25,69.5,50.75,88.03027343749994,83.57421874999982,83.57421874999982
0.7925,88.625,69.875,51.125,88.25878906249994,83.57421874999982,83.57421874999982
0.79,89.0,70.25,51.5,88.48730468749993,83.57421874999982,83.57421874999982
0.7875,89.375,70.625,51.875,88.71582031249994,83.57421874999982,83.57421874999982
0.785,89.75,71.0,52.25,88.94433593749996,83.57421874999982,83.57421874999982
0.7825,90.125,71.375,52.625,89.17285156249993,83.57421874999982,83.57421874999982
0.78,90.5,71.75,53.0,89.40136718749994,83.57421874999982,83.57421874999982
0.7775,90.875,72.125,53.375,89.62988281249994,83.57421874999982,83.57421874999982
0.775,91.25,72.5,53.75,89.85839843749994,83.57421874999982,83.57421874999982
0.7725,91.625,72.875,54.125,90.08691406249993,83.57421874999982,83.57421874999982
0.77,92.0,73.25,54.5,90.31542968749994,83.57421874999982,83.57421874999982
0.7675,92.375,73.625,54.875,90.54394531249996,83.57421874999982,83.57421874999982
0.765,92.75,74.0,55.25,90.77246093749996,83.57421874999982,83.57421874999982
0.7625,93.125,74.375,55.625,91.00097656249994,83.57421874999982,83.57421874999982
0.76,93.5,74.75,56.0,91.22949218749996,83.57421874999982,83.57421874999982
0.7575,93.875,75.125,56.375,91.45800781249997,83.57421874999982,83.57421874999982
0.755,94.25,75.5,56.75,91.68652343749996,83.57421874999982,83.57421874999982
0.7525,94.625,75.875,57.125,91.91503906249997,83.57421874999982,83.57421874999982
0.75,95.0,76.25,57.5,92.14355468749999,83.57421874999982,83.57421874999982
0.7475,95.375,76.625,57.875,92.37207031249999,83.57421874999982,83.57421874999982
0.745,95.75,77.0,58.25,92.60058593749997,83.57421874999982,83.57421874999982
0.7425,96.125,77.375,58.625,92.82910156249996,83.57421874999982,83.57421874999982
0.74,96.5,77.75,59.0,93.05761718749997,83.57421874999982,83.57421874999982
0.7375,96.875,78.125,59.375,93.28613281249997,83.57421874999982,83.57421874999982
0.735,97.25,78.5,59.75,93.51464843749996,83.57421874999982,83.57421874999982
0.7325,97.625,78.875,60.125,93.74316406249997,83.57421874999982,83.57421874999982
0.73,98.0,79.25,60.5,93.9716796875,83.57421874999982,83.57421874999982
0.7275,98.375,79.625,60.875,94.20019531249999,83.57421874999982,83.57421874999982
0.725,98.75,80.0,61.25,94.42871093749997,83.57421874999982,83.57421874999982
0.7225,99.125,80.375,61.625,94.65722656249999,83.57421874999982,83.57421874999982
0.72,99.5,80.75,62.0,94.88574218750001,83.57421874999982,83.57421874999982
0.7175,99.875,81.125,62.375,95.1142578125,83.68847656249987,83.57421874999982
0.715,100.25,81.5,62.75,95.3427734375,83.91699218749989,83.57421874999982
0.7125,100.625,81.875,63.125,95.5712890625,84.14550781249989,83.57421874999982
0.71,101.0,82.25,63.5,95.79980468750001,84.37402343749987,83.57421874999982
0.7075,101.375,82.625,63.875,96.0283203125,84.60253906249989,83.57421874999982
0.705,101.75,83.0,64.25,96.25683593750001,84.8310546874999,83.57421874999982
0.7025,102.125,83.375,64.625,96.48535156249999,85.0595703124999,83.57421874999982
0.7,102.5,83.75,65.0,96.7138671875,85.28808593749989,83.57421874999982
0.6975,102.875,84.125,65.375,96.94238281249999,85.5166015624999,83.57421874999982
0.695,103.25,84.5,65.75,97.1708984375,85.74511718749989,83.57421874999982
0.6925,103.625,84.875,66.125,97.39941406250001,85.9736328124999,83.57421874999982
0.69,104.0,85.25,66.5,97.6279296875,86.20214843749991,83.57421874999982
0.6875,104.375,85.625,66.875,97.85644531250001,86.4306640624999,83.57421874999982
0.685,104.75,86.0,67.25,98.08496093750001,86.6591796874999,83.57421874999982
0.6825,105.125,86.375,67.625,98.3134765625,86.88769531249991,83.57421874999982
0.68,105.5,86.75,68.0,98.54199218750001,87.11621093749993,83.57421874999982
0.6775,105.875,87.125,68.375,98.77050781250003,87.34472656249994,83.57421874999982
0.675,106.25,87.5,68.75,98.9990234375,87.57324218749991,83.57421874999982
0.6725,106.625,87.875,69.125,99.22753906250001,87.80175781249993,83.57421874999982
0.67,107.0,88.25,69.5,99.45605468750003,88.03027343749994,83.57421874999982
0.6675,107.375,88.625,69.875,99.68457031250003,88.25878906249994,83.57421874999982
0.665,107.75,89.0,70.25,99.91308593750001,88.48730468749993,83.57421874999982
0.6625,108.125,89.375,70.625,100.14160156250003,88.71582031249994,83.57421874999982
0.66,108.5,89.75,71.0,100.37011718750004,88.94433593749996,83.57421874999982
0.6575,108.875,90.125,71.375,100.59863281250001,89.17285156249993,83.57421874999982
0.655,109.06249999999983,90.5,71.75,100.74145507812499,89.40136718749994,83.57421874999982
0.6525,109.06249999999983,90.875,72.125,100.79858398437497,89.62988281249994,83.57421874999982
0.65,109.06249999999983,91.25,72.5,100.855712890625,89.85839843749994,83.57421874999982
0.6475,109.06249999999983,91.625,72.875,100.91284179687499,90.08691406249993,83.57421874999982
0.645,109.06249999999983,92.0,73.25,100.969970703125,90.31542968749994,83.57421874999982
0.6425,109.06249999999983,92.375,73.625,101.02709960937496,90.54394531249996,83.57421874999982
0.64,109.06249999999983,92.75,74.0,101.08422851562501,90.77246093749996,83.57421874999982
0.6375,109.06249999999983,93.125,74.375,101.14135742187497,91.00097656249994,83.57421874999982
0.635,109.06249999999983,93.5,74.75,101.19848632812499,91.22949218749996,83.57421874999982
0.6325,109.06249999999983,93.875,75.125,101.255615234375,91.45800781249997,83.57421874999982
0.63,109.06249999999983,94.25,75.5,101.312744140625,91.68652343749996,83.57421874999982
0.6275,109.06249999999983,94.625,75.875,101.36987304687497,91.91503906249997,83.57421874999982
0.625,109.06249999999983,94.99999999999989,76.25,101.42700195312501,92.14355468749993,83.57421874999982
0.6225,109.06249999999983,94.99999999999989,76.625,101.484130859375,92.20068359374989,83.57421874999982
0.62,109.06249999999983,94.99999999999989,77.0,101.541259765625,92.25781249999989,83.57421874999982
0.6175,109.06249999999983,94.99999999999989,77.375,101.598388671875,92.3149414062499,83.57421874999982
0.615,109.06249999999983,94.99999999999989,77.75,101.65551757812501,92.3720703124999,83.57421874999982
0.6125,109.06249999999983,94.99999999999989,78.125,101.71264648437499,92.4291992187499,83.57421874999982
0.61,109.06249999999983,94.99999999999989,78.5,101.76977539062499,92.4863281249999,83.57421874999982
0.6075,109.06249999999983,94.99999999999989,78.875,101.82690429687499,92.5434570312499,83.57421874999982
0.605,109.06249999999983,94.99999999999989,79.25,101.88403320312501,92.6005859374999,83.57421874999982
0.6025,109.06249999999983,94.99999999999989,79.625,101.94116210937499,92.65771484374989,83.57421874999982
0.6,109.06249999999983,94.99999999999989,80.0,101.99829101562497,92.71484374999989,83.57421874999982
0.5975,109.06249999999983,94.99999999999989,80.375,102.05541992187499,92.7719726562499,83.57421874999982
0.595,109.06249999999983,94.99999999999989,80.75,102.112548828125,92.8291015624999,83.57421874999982
0.5925,109.06249999999983,94.99999999999989,80.93749999999989,102.169677734375,92.88623046874991,83.60278320312479
0.59,109.06249999999983,94.99999999999989,80.93749999999989,102.22680664062497,92.94335937499989,83.65991210937477
0.5875,109.06249999999983,94.99999999999989,80.93749999999989,102.28393554687499,93.0004882812499,83.71704101562479
0.585,109.06249999999983,94.99999999999989,80.93749999999989,102.34106445312501,93.05761718749993,83.7741699218748
0.5825,109.06249999999983,94.99999999999989,80.93749999999989,102.398193359375,93.1147460937499,83.8312988281248
0.58,109.06249999999983,94.99999999999989,80.93749999999989,102.45532226562496,93.1718749999999,83.88842773437476
0.5775,109.06249999999983,94.99999999999989,80.93749999999989,102.51245117187501,93.22900390624991,83.9455566406248
0.575,109.06249999999983,94.99999999999989,80.93749999999989,102.56958007812501,93.28613281249991,84.00268554687479
0.5725,109.06249999999983,94.99999999999989,80.93749999999989,102.626708984375,93.3432617187499,84.05981445312479
0.57,109.06249999999983,94.99999999999989,80.93749999999989,102.683837890625,93.40039062499991,84.11694335937479
0.5675,109.06249999999983,94.99999999999989,80.93749999999989,102.740966796875,93.45751953124991,84.1740722656248
0.565,109.06249999999983,94.99999999999989,80.93749999999989,102.798095703125,93.5146484374999,84.2312011718748
0.5625,109.06249999999983,94.99999999999989,80.93749999999989,102.855224609375,93.57177734374991,84.28833007812482
0.56,109.06249999999983,94.99999999999989,80.93749999999989,102.91235351562499,93.6289062499999,84.34545898437479
0.5575,109.06249999999983,94.99999999999989,80.93749999999989,102.969482421875,93.68603515624991,84.4025878906248
0.555,109.06249999999983,94.99999999999989,80.93749999999989,103.026611328125,93.74316406249993,84.45971679687482
0.5525,109.06249999999983,94.99999999999989,80.93749999999989,103.083740234375,93.80029296874991,84.5168457031248
0.55,109.06249999999983,94.99999999999989,80.93749999999989,103.14086914062499,93.85742187499991,84.57397460937479
0.5475,109.06249999999983,94.99999999999989,80.93749999999989,103.19799804687501,93.9145507812499,84.6311035156248
0.545,109.06249999999983,94.99999999999989,80.93749999999989,103.255126953125,93.97167968749991,84.68823242187479
0.5425,109.06249999999983,94.99999999999989,80.93749999999989,103.312255859375,94.02880859374991,84.7453613281248
0.54,109.06249999999983,94.99999999999989,80.93749999999989,103.36938476562497,94.0859374999999,84.80249023437477
0.5375,109.06249999999983,94.99999999999989,80.93749999999989,103.426513671875,94.1430664062499,84.8596191406248
0.535,109.06249999999983,94.99999999999989,80.93749999999989,103.48364257812501,94.20019531249991,84.91674804687479
0.5325,109.06249999999983,94.99999999999989,80.93749999999989,103.54077148437499,94.25732421874991,84.97387695312479
0.53,109.06249999999983,94.99999999999989,80.93749999999989,103.59790039062501,94.31445312499993,85.0310058593748
0.5275,109.06249999999983,94.99999999999989,80.93749999999989,103.655029296875,94.37158203124991,85.08813476562479
0.525,109.06249999999983,94.99999999999989,80.93749999999989,103.712158203125,94.42871093749991,85.1452636718748
0.5225,109.06249999999983,94.99999999999989,80.93749999999989,103.769287109375,94.48583984374993,85.2023925781248
0.52,109.06249999999983,94.99999999999989,80.93749999999989,103.826416015625,94.54296874999991,85.25952148437479
0.5175,109.06249999999983,94.99999999999989,80.93749999999989,103.883544921875,94.6000976562499,85.31665039062479
0.515,109.06249999999983,94.99999999999989,80.93749999999989,103.94067382812501,94.65722656249993,85.3737792968748
0.5125,109.06249999999983,94.99999999999989,80.93749999999989,103.997802734375,94.71435546874993,85.4309082031248
0.51,109.06249999999983,94.99999999999989,80.93749999999989,104.054931640625,94.77148437499993,85.48803710937482
0.5075,109.06249999999983,94.99999999999989,80.93749999999989,104.112060546875,94.82861328124991,85.54516601562482
0.505,109.06249999999983,94.99999999999989,80.93749999999989,104.169189453125,94.88574218749994,85.60229492187479
0.5025,109.06249999999983,94.99999999999989,80.93749999999989,104.22631835937501,94.94287109374993,85.6594238281248
0.5,109.06249999999983,94.99999999999989,80.93749999999989,104.28344726562501,94.99999999999993,85.71655273437482
0.4975,109.06249999999983,94.99999999999989,80.93749999999989,104.34057617187499,95.05712890624991,85.7736816406248
0.495,109.06249999999983,94.99999999999989,80.93749999999989,104.397705078125,95.11425781249993,85.83081054687479
0.4925,109.06249999999983,94.99999999999989,80.93749999999989,104.45483398437501,95.17138671874996,85.88793945312483
0.49,109.06249999999983,94.99999999999989,80.93749999999989,104.51196289062503,95.22851562499991,85.9450683593748
0.4875,109.06249999999983,94.99999999999989,80.93749999999989,104.569091796875,95.28564453124993,86.00219726562482
0.485,109.06249999999983,94.99999999999989,80.93749999999989,104.62622070312503,95.34277343749993,86.05932617187482
0.4825,109.06249999999983,94.99999999999989,80.93749999999989,104.68334960937501,95.39990234374994,86.11645507812482
0.48,109.06249999999983,94.99999999999989,80.93749999999989,104.74047851562501,95.45703124999993,86.17358398437482
0.4775,109.06249999999983,94.99999999999989,80.93749999999989,104.79760742187499,95.51416015624991,86.23071289062479
0.475,109.06249999999983,94.99999999999989,80.93749999999989,104.854736328125,95.57128906249994,86.28784179687482
0.4725,109.06249999999983,94.99999999999989,80.93749999999989,104.91186523437501,95.62841796874993,86.34497070312482
0.47,109.06249999999983,94.99999999999989,80.93749999999989,104.96899414062501,95.68554687499994,86.40209960937482
0.4675,109.06249999999983,94.99999999999989,80.93749999999989,105.02612304687501,95.74267578124993,86.4592285156248
0.465,109.06249999999983,94.99999999999989,80.93749999999989,105.08325195312503,95.79980468749994,86.5163574218748
0.4625,109.06249999999983,94.99999999999989,80.93749999999989,105.14038085937501,95.85693359374994,86.57348632812483
0.46,109.06249999999983,94.99999999999989,80.93749999999989,105.197509765625,95.91406249999994,86.63061523437483
0.4575,109.06249999999983,94.99999999999989,80.93749999999989,105.254638671875,95.97119140624993,86.68774414062482
0.455,109.06249999999983,94.99999999999989,80.93749999999989,105.31176757812503,96.02832031249993,86.74487304687479
0.4525,109.06249999999983,94.99999999999989,80.93749999999989,105.36889648437501,96.08544921874996,86.80200195312483
0.45,109.06249999999983,94.99999999999989,80.93749999999989,105.42602539062501,96.14257812499993,86.8591308593748
0.4475,109.06249999999983,94.99999999999989,80.93749999999989,105.48315429687501,96.19970703124994,86.91625976562482
0.445,109.06249999999983,94.99999999999989,80.93749999999989,105.54028320312504,96.25683593749994,86.97338867187482
0.4425,109.06249999999983,94.99999999999989,80.93749999999989,105.59741210937501,96.31396484374994,87.03051757812483
0.44,109.06249999999983,94.99999999999989,80.93749999999989,105.65454101562501,96.37109374999993,87.08764648437482
0.4375,109.06249999999983,94.99999999999989,80.93749999999989,105.71166992187503,96.42822265624996,87.14477539062482
0.435,109.06249999999983,94.99999999999989,80.93749999999989,105.76879882812504,96.48535156249994,87.20190429687482
0.4325,109.06249999999983,94.99999999999989,80.93749999999989,105.82592773437503,96.54248046874994,87.25903320312483
0.43,109.06249999999983,94.99999999999989,80.93749999999989,105.88305664062501,96.59960937499997,87.31616210937483
0.4275,109.06249999999983,94.99999999999989,80.93749999999989,105.94018554687503,96.65673828124996,87.37329101562483
0.425,109.06249999999983,94.99999999999989,80.93749999999989,105.99731445312503,96.71386718749996,87.43041992187483
0.4225,109.06249999999983,94.99999999999989,80.93749999999989,106.05444335937501,96.77099609374994,87.48754882812487
0.42,109.06249999999983,94.99999999999989,80.93749999999989,106.11157226562501,96.82812499999996,87.54467773437482
0.4175,109.06249999999983,94.99999999999989,80.93749999999989,106.16870117187503,96.88525390624996,87.60180664062483
0.415,109.06249999999983,94.99999999999989,80.93749999999989,106.22583007812501,96.94238281249993,87.65893554687482
0.4125,109.06249999999983,94.99999999999989,80.93749999999989,106.282958984375,96.99951171874994,87.71606445312484
0.41,109.06249999999983,94.99999999999989,80.93749999999989,106.34008789062503,97.05664062499996,87.77319335937483
0.4075,109.06249999999983,94.99999999999989,80.93749999999989,106.39721679687504,97.11376953124996,87.83032226562482
0.405,109.25,94.99999999999989,80.93749999999989,106.42578125,97.17089843749994,87.88745117187484
0.4025,109.625,94.99999999999989,80.93749999999989,106.42578125,97.22802734374996,87.94458007812484
0.4,110.0,94.99999999999989,80.93749999999989,106.42578125,97.28515624999996,88.00170898437484
0.3975,110.375,94.99999999999989,80.93749999999989,106.42578125,97.34228515624996,88.05883789062483
0.395,110.75,94.99999999999989,80.93749999999989,106.42578125,97.39941406249996,88.11596679687486
0.3925,111.125,94.99999999999989,80.93749999999989,106.42578125,97.45654296874994,88.17309570312486
0.39,111.5,94.99999999999989,80.93749999999989,106.42578125,97.51367187499999,88.23022460937484
0.3875,111.875,94.99999999999989,80.93749999999989,106.42578125,97.57080078124996,88.28735351562484
0.385,112.25,94.99999999999989,80.93749999999989,106.42578125,97.62792968749996,88.34448242187484
0.3825,112.625,94.99999999999989,80.93749999999989,106.42578125,97.68505859374999,88.40161132812489
0.38,113.0,94.99999999999989,80.93749999999989,106.42578125,97.7421875,88.45874023437484
0.3775,113.375,94.99999999999989,80.93749999999989,106.42578125,97.79931640624996,88.51586914062484
0.375,113.75,95.0,80.93749999999989,106.42578125,97.85644531250006,88.57299804687486
0.3725,114.125,95.375,80.93749999999989,106.42578125,98.08496093750006,88.63012695312487
0.37,114.5,95.75,80.93749999999989,106.42578125,98.31347656250007,88.68725585937484
0.3675,114.875,96.125,80.93749999999989,106.42578125,98.54199218750006,88.74438476562486
0.365,115.25,96.5,80.93749999999989,106.42578125,98.77050781250009,88.80151367187486
0.3625,115.625,96.875,80.93749999999989,106.42578125,98.99902343750007,88.85864257812486
0.36,116.0,97.25,80.93749999999989,106.42578125,99.22753906250007,88.91577148437484
0.3575,116.375,97.625,80.93749999999989,106.42578125,99.45605468750009,88.97290039062486
0.355,116.75,98.0,80.93749999999989,106.42578125,99.68457031250007,89.03002929687486
0.3525,117.125,98.375,80.93749999999989,106.42578125,99.91308593750007,89.08715820312486
0.35,117.5,98.75,80.93749999999989,106.42578125,100.14160156250009,89.14428710937484
0.3475,117.875,99.125,80.93749999999989,106.42578125,100.37011718750009,89.20141601562487
0.345,118.25,99.5,80.93749999999989,106.42578125,100.59863281250007,89.25854492187486
0.3425,118.625,99.875,81.125,106.42578125,100.82714843750007,89.40136718749996
0.34,119.0,100.25,81.5,106.42578125,101.05566406250009,89.6298828125
0.3375,119.375,100.625,81.875,106.42578125,101.28417968750009,89.85839843749997
0.335,119.75,101.0,82.25,106.42578125,101.51269531250007,90.08691406249997
0.3325,120.125,101.375,82.625,106.42578125,101.7412109375001,90.31542968749997
0.33,120.5,101.75,83.0,106.42578125,101.96972656250011,90.54394531249999
0.3275,120.875,102.125,83.375,106.42578125,102.19824218750011,90.77246093749999
0.325,121.25,102.5,83.75,106.42578125,102.4267578125001,91.0009765625
0.3225,121.625,102.875,84.125,106.42578125,102.65527343750009,91.2294921875
0.32,122.0,103.25,84.5,106.42578125,102.88378906250011,91.4580078125
0.3175,122.375,103.625,84.875,106.42578125,103.1123046875001,91.6865234375
0.315,122.75,104.0,85.25,106.42578125,103.34082031250009,91.9150390625
0.3125,123.125,104.375,85.625,106.42578125,103.56933593750011,92.14355468750003
0.31,123.5,104.75,86.0,106.42578125,103.7978515625001,92.37207031250001
0.3075,123.875,105.125,86.375,106.42578125,104.02636718750011,92.6005859375
0.305,124.25,105.5,86.75,106.42578125,104.25488281250009,92.8291015625
0.3025,124.625,105.875,87.125,106.42578125,104.4833984375001,93.05761718750003
0.3,125.0,106.25,87.5,106.42578125,104.7119140625001,93.28613281250001
0.2975,125.375,106.625,87.875,106.42578125,104.9404296875001,93.5146484375
0.295,125.75,107.0,88.25,106.42578125,105.16894531250011,93.74316406250001
0.2925,126.125,107.375,88.625,106.42578125,105.39746093750011,93.97167968750003
0.29,126.5,107.75,89.0,106.42578125,105.62597656250013,94.20019531250003
0.2875,126.875,108.125,89.375,106.42578125,105.85449218750013,94.42871093750001
0.285,127.25,108.5,89.75,106.42578125,106.08300781250011,94.65722656250003
0.2825,127.625,108.875,90.125,106.42578125,106.31152343750011,94.88574218750004
0.28,128.0,109.25,90.5,106.42578125,106.42578125,95.11425781250003
0.2775,128.375,109.625,90.875,106.42578125,106.42578125,95.34277343750004
0.275,128.75,110.0,91.25,106.42578125,106.42578125,95.57128906250004
0.2725,129.125,110.375,91.625,106.42578125,106.42578125,95.79980468750007
0.27,129.5,110.75,92.0,106.42578125,106.42578125,96.02832031250006
0.2675,129.875,111.125,92.375,106.42578125,106.42578125,96.25683593750006
0.265,130.25,111.5,92.75,106.42578125,106.42578125,96.48535156250006
0.2625,130.625,111.875,93.125,106.42578125,106.42578125,96.71386718750004
0.26,131.0,112.25,93.5,106.42578125,106.42578125,96.94238281250004
0.2575,131.375,112.625,93.875,106.42578125,106.42578125,97.17089843750004
0.255,131.75,113.0,94.25,106.42578125,106.42578125,97.39941406250006
0.2525,132.125,113.375,94.625,106.42578125,106.42578125,97.62792968750006
0.25,132.5,113.75,95.0,106.42578125,106.42578125,97.85644531250006
0.2475,132.875,114.125,95.375,106.42578125,106.42578125,98.08496093750006
0.245,133.25,114.5,95.75,106.42578125,106.42578125,98.31347656250007
0.2425,133.625,114.875,96.125,106.42578125,106.42578125,98.54199218750006
0.24,134.0,115.25,96.5,106.42578125,106.42578125,98.77050781250009
0.2375,134.375,115.625,96.875,106.42578125,106.42578125,98.99902343750007
0.235,134.75,116.0,97.25,106.42578125,106.42578125,99.22753906250007
0.2325,135.125,116.375,97.625,106.42578125,106.42578125,99.45605468750009
0.23,135.5,116.75,98.0,106.42578125,106.42578125,99.68457031250007
0.2275,135.875,117.125,98.375,106.42578125,106.42578125,99.91308593750007
0.225,136.25,117.5,98.75,106.42578125,106.42578125,100.14160156250009
0.2225,136.625,117.875,99.125,106.42578125,106.42578125,100.37011718750009
0.22,137.0,118.25,99.5,106.42578125,106.42578125,100.59863281250007
0.2175,137.375,118.625,99.875,106.42578125,106.42578125,100.82714843750007
0.215,137.75,119.0,100.25,106.42578125,106.42578125,101.05566406250009
0.2125,138.125,119.375,100.625,106.42578125,106.42578125,101.28417968750009
0.21,138.5,119.75,101.0,106.42578125,106.42578125,101.51269531250007
0.2075,138.875,120.125,101.375,106.42578125,106.42578125,101.7412109375001
0.205,139.25,120.5,101.75,106.42578125,106.42578125,101.96972656250011
0.2025,139.625,120.875,102.125,106.42578125,106.42578125,102.19824218750011
0.2,140.0,121.25,102.5,106.42578125,106.42578125,102.4267578125001
0.1975,140.375,121.625,102.875,106.42578125,106.42578125,102.65527343750009
0.195,140.75,122.0,103.25,106.42578125,106.42578125,102.88378906250011
0.1925,141.125,122.375,103.625,106.42578125,106.42578125,103.1123046875001
0.19,141.5,122.75,104.0,106.42578125,106.42578125,103.34082031250009
0.1875,141.875,123.125,104.375,106.42578125,106.42578125,103.56933593750011
0.185,142.25,123.5,104.75,106.42578125,106.42578125,103.7978515625001
0.1825,142.625,123.875,105.125,106.42578125,106.42578125,104.02636718750011
0.18,143.0,124.25,105.5,106.42578125,106.42578125,104.25488281250009
0.1775,143.375,124.625,105.875,106.42578125,106.42578125,104.4833984375001
0.175,143.75,125.0,106.25,106.42578125,106.42578125,104.7119140625001
0.1725,144.125,125.375,106.625,106.42578125,106.42578125,104.9404296875001
0.17,144.5,125.75,107.0,106.42578125,106.42578125,105.16894531250011
0.1675,144.875,126.125,107.375,106.42578125,106.42578125,105.39746093750011
0.165,145.25,126.5,107.75,106.42578125,106.42578125,105.62597656250013
0.1625,145.625,126.875,108.125,106.42578125,106.42578125,105.85449218750013
0.16,146.0,127.25,108.5,106.42578125,106.42578125,106.08300781250011
0.1575,146.375,127.625,108.875,106.42578125,106.42578125,106.31152343750011
0.155,146.75,128.0,109.25,106.42578125,106.42578125,106.42578125
0.1525,147.125,128.375,109.625,106.42578125,106.42578125,106.42578125
0.15,147.5,128.75,110.0,106.42578125,106.42578125,106.42578125
0.1475,147.875,129.125,110.375,106.42578125,106.42578125,106.42578125
0.145,148.25,129.5,110.75,106.42578125,106.42578125,106.42578125
0.1425,148.625,129.875,111.125,106.42578125,106.42578125,106.42578125
0.14,149.0,130.25,111.5,106.42578125,106.42578125,106.42578125
0.1375,149.375,130.625,111.875,106.42578125,106.42578125,106.42578125
0.135,149.75,131.0,112.25,106.42578125,106.42578125,106.42578125
0.1325,150.125,131.375,112.625,106.42578125,106.42578125,106.42578125
0.13,150.5,131.75,113.0,106.42578125,106.42578125,106.42578125
0.1275,150.875,132.125,113.375,106.42578125,106.42578125,106.42578125
0.125,151.25,132.5,113.75,106.42578125,106.42578125,106.42578125
0.1225,151.625,132.875,114.125,106.42578125,106.42578125,106.42578125
0.12,152.0,133.25,114.5,106.42578125,106.42578125,106.42578125
0.1175,152.375,133.625,114.875,106.42578125,106.42578125,106.42578125
0.115,152.75,134.0,115.25,106.42578125,106.42578125,106.42578125
0.1125,153.125,134.375,115.625,106.42578125,106.42578125,106.42578125
0.11,153.5,134.75,116.0,106.42578125,106.42578125,106.42578125
0.1075,153.875,135.125,116.375,106.42578125,106.42578125,106.42578125
0.105,154.25,135.5,116.75,106.42578125,106.42578125,106.42578125
0.1025,154.625,135.875,117.125,106.42578125,106.42578125,106.42578125
0.1,155.0,136.25,117.5,106.42578125,106.42578125,106.42578125
0.0975,155.375,136.625,117.875,106.42578125,106.42578125,106.42578125
0.095,155.75,137.0,118.25,106.42578125,106.42578125,106.42578125
0.0925,156.125,137.375,118.625,106.42578125,106.42578125,106.42578125
0.09,156.5,137.75,119.0,106.42578125,106.42578125,106.42578125
0.0875,156.875,138.125,119.375,106.42578125,106.42578125,106.42578125
0.085,157.25,138.5,119.75,106.42578125,106.42578125,106.42578125
0.0825,157.625,138.875,120.125,106.42578125,106.42578125,106.42578125
0.08,158.0,139.25,120.5,106.42578125,106.42578125,106.42578125
0.0775,158.375,139.625,120.875,106.42578125,106.42578125,106.42578125
0.075,158.75,140.0,121.25,106.42578125,106.42578125,106.42578125
0.0725,159.125,140.375,121.625,106.42578125,106.42578125,106.42578125
0.07,159.5,140.75,122.0,106.42578125,106.42578125,106.42578125
0.0675,159.875,141.125,122.375,106.42578125,106.42578125,106.42578125
0.065,160.25,141.5,122.75,106.42578125,106.42578125,106.42578125
0.0625,160.625,141.875,123.125,106.42578125,106.42578125,106.42578125
0.06,161.0,142.25,123.5,106.42578125,106.42578125,106.42578125
0.0575,161.375,142.625,123.875,106.42578125,106.42578125,106.42578125
0.055,161.75,143.0,124.25,106.42578125,106.42578125,106.42578125
0.0525,162.125,143.375,124.625,106.42578125,106.42578125,106.42578125
0.05,162.5,143.75,125.0,106.42578125,106.42578125,106.42578125
0.0475,162.875,144.125,125.375,106.42578125,106.42578125,106.42578125
0.045,163.25,144.5,125.75,106.42578125,106.42578125,106.42578125
0.0425,163.625,144.875,126.125,106.42578125,106.42578125,106.42578125
0.04,164.0,145.25,126.5,106.42578125,106.42578125,106.42578125
0.0375,164.375,145.625,126.875,106.42578125,106.42578125,106.42578125
0.035,164.75,146.0,127.25,106.42578125,106.42578125,106.42578125
0.0325,165.125,146.375,127.625,106.42578125,106.42578125,106.42578125
0.03,165.5,146.75,128.0,106.42578125,106.42578125,106.42578125
0.0275,165.875,147.125,128.375,106.42578125,106.42578125,106.42578125
0.025,166.25,147.5,128.75,106.42578125,106.42578125,106.42578125
0.0225,166.625,147.875,129.125,106.42578125,106.42578125,106.42578125
0.02,167.0,148.25,129.5,106.42578125,106.42578125,106.42578125
0.0175,167.375,148.625,129.875,106.42578125,106.42578125,106.42578125
0.015,167.75,149.0,130.25,106.42578125,106.42578125,106.42578125
0.0125,168.125,149.375,130.625,106.42578125,106.42578125,106.42578125
0.01,168.5,149.75,131.0,106.42578125,106.42578125,106.42578125
0.0075,168.875,150.125,131.375,106.42578125,106.42578125,106.42578125
0.005,169.25,150.5,131.75,106.42578125,106.42578125,106.42578125
0.0025,169.625,150.875,132.125,106.42578125,106.42578125,106.42578125
0.0,170.0,151.25,132.5,106.42578125,106.42578125,106.42578125


==> data/CaseB-Smax50-pd.csv <==
prob,price
0.999233678768802,20.0
0.9991634287688019,21.5
0.9975945363064058,23.0
0.9958488938440097,24.5
0.9940285606119559,26.0
0.9920891923438614,27.5
0.9899670882261226,29.0
0.9877883858904157,30.5
0.9854250998288558,32.0
0.9829857537603879,33.5
0.9803632537603879,35.0
0.9776357537603879,36.5
0.9747132537603879,38.0
0.9716857537603879,39.5
0.9684632537603879,41.0
0.9651357537603878,42.5
0.9616132537603879,44.0
0.9579857537603879,45.5
0.9541632537603878,47.0
0.9502357537603878,48.5
0.9461132537603878,50.0
0.9418857537603877,51.5
0.9374632537603877,53.0
0.9329357537603877,54.5
0.9282132537603877,56.0
0.9233857537603876,57.5
0.9183632537603875,59.0
0.9132357537603875,60.5
0.9079132537603873,62.0
0.9024857537603873,63.5
0.8968632537603872,65.0
0.8911357537603871,66.5
0.8852132537603871,68.0
0.879185753760387,69.5
0.8729632537603869,71.0
0.866635753760387,72.5
0.860113253760387,74.0
0.8534857537603872,75.45871240052448
0.8466632537603872,76.0096683748072
0.8397357537603873,76.55879775997406
0.8326132537603874,77.10581711814078
0.8253857537603875,77.64932275634203
0.8179632537603876,78.19111264966537
0.8104561467911677,78.73020585243191
0.8027573389281037,79.26625940394229
0.7950000340177532,79.80052794435713
0.7870562465522309,80.33160416273586
0.7790285606119562,80.8600221687415
0.7708851438440101,81.38658472162035
0.7625605363064063,81.90955262813327
0.7541611787688025,82.43014684433635
0.7449275000000011,82.94881387976952
0.7349275000000017,83.46358135075309
0.7249275000000026,83.97615932711986
0.7149275000000033,84.48673554849226
0.7049275000000041,84.99320853700071
0.6949275000000048,85.49757415598282
0.6849275000000057,85.9998617471851
0.6749275000000063,86.49995375430395
0.6649275000000072,86.99999976107577
0.6549275000000079,87.49999977635628
0.6449275000000088,87.99999979138374
0.6349275000000094,88.49999980628492
0.6249275000000103,88.99999982118604
0.614927500000011,89.49999983608724
0.6049275000000118,89.9999998509884
0.5949275000000125,90.4999998658895
0.5849275000000134,90.99999988079075
0.574927500000014,91.4999998956919
0.5649275000000149,91.99999991059309
0.5549275000000156,92.49999992549417
0.5449275000000164,92.99999994039531
0.5349275000000171,93.49999995529657
0.524927500000018,93.99999997019765
0.5149275000000186,94.49999998509885
0.5049275000000195,94.99999999999997
0.49492750000002006,95.50000001490113
0.4849275000000203,96.00000002980234
0.4749275000000205,96.50000004470346
0.4649275000000207,97.00000005960467
0.4549275000000209,97.50000007450586
0.4449275000000211,98.00000008940692
0.43492750000002134,98.5000001043081
0.42492750000002155,99.00000011920929
0.41492750000002177,99.50000013411051
0.404927500000022,100.00000014901167
0.3949275000000222,100.50000016391274
0.3849275000000224,101.0000001788139
0.3749275000000226,101.50000019371507
0.36492750000002283,102.00000020861627
0.35492750000002304,102.50000022364367
0.34492750000002326,103.00000023892423
0.33492750000002347,103.50004624569608
0.3249275000000237,104.00013825281489
0.3149275000000239,104.50242584401718
0.3049275000000241,105.00679146299927
0.2949275000000243,105.51326445150774
0.28492750000002454,106.02384067288018
0.27492750000002475,106.53641864924685
0.26492750000002496,107.05118612023048
0.2549275000000252,107.56985315566362
0.2456960712312235,108.0904473718667
0.2373329636936199,108.61341527837965
0.22900610615601624,109.13997783125856
0.22082643938807023,109.66839583726409
0.21283169923942613,110.19947205564287
0.20488791177390409,110.7337405960577
0.1971287080342352,111.26979414756806
0.18942990017117145,111.80888735033454
0.1819142462396398,112.3506772436579
0.17449174623964014,112.8941828818592
0.16726424623964053,113.44120224002596
0.16014174623964084,113.99033162519281
0.1532142462396412,114.54128759947551
0.14639174623964146,116.0
0.1397642462396418,117.5
0.13324174623964202,119.0
0.12691424623964231,120.5
0.12069174623964252,122.0
0.11466424623964278,123.5
0.10874174623964294,125.0
0.10301424623964317,126.5
0.0973917462396433,128.0
0.0919642462396435,129.5
0.0866417462396436,131.0
0.08151424623964376,132.5
0.07649174623964383,134.0
0.07166424623964396,135.5
0.066941746239644,137.0
0.06241424623964409,138.5
0.05799174623964409,140.0
0.05376424623964415,141.5
0.049641746239644124,143.0
0.04571424623964415,144.5
0.04189174623964409,146.0
0.038264246239644084,147.5
0.03474174623964399,149.0
0.03141424623964395,150.5
0.028191746239643822,152.0
0.02516424623964375,153.5
0.02224174623964359,155.0
0.019514246239643485,156.5
0.01689174623964329,158.0
0.014460947133487223,159.5
0.012097661071927224,161.0
0.009920857565538954,162.5
0.007798753447800122,164.0
0.005826439388074922,165.5
0.00404235615602111,167.0
0.0022989636936249225,168.5
3.0753177782116836e-14,170.0


==> data/CaseB-Smax50-sd.csv <==
s,xs,mb
0.0,0.1509664784508497,8.867001719181644e-07
0.01,0.008155463707975924,8.491344162564472e-07
0.02,0.0034693451525418927,9.629924447551731e-07
0.03,0.005877720578901329,1.0809285070934039e-06
0.04,0.008564419568492214,1.0295347208000296e-06
0.05,0.0024487706973015384,1.005059844629841e-06
0.06,0.008708112103334225,1.1189988633475423e-06
0.07,0.0038684104459687407,1.243957711380972e-06
0.08,0.006444476305937793,1.184119188337718e-06
0.09,0.005113150344489001,1.1640036889559724e-06
0.1,0.00671491197966157,1.2544581841211765e-06
0.11,0.003950798547804166,1.3832054648332814e-06
0.12,0.009328657909964922,1.3096628838127345e-06
0.13,0.002889558087112363,1.2939101908671092e-06
0.14,0.0094473884036144,1.3698540330153718e-06
0.15,0.007166570193236715,1.495025605890987e-06
0.16,0.0041324601022748415,1.3826612210721123e-06
0.17,0.011230294364940361,1.3486006479013214e-06
0.18,0.003046026111196542,1.4209047384383665e-06
0.19,0.012739959149448862,1.544888077944506e-06
0.2,0.004214014739354599,1.4112377868968906e-06
0.21,0.007260040850551147,1.354354957641135e-06
0.22,0.00852594441009425,1.4209047384383665e-06
0.23,0.007260040850551147,1.544888077944506e-06
0.24,0.004214014739354601,1.4112377868968906e-06
0.25,0.012739959149448856,1.354354957641135e-06
0.26,0.003046026111196546,1.4209047384383665e-06
0.27,0.012739959149448856,0.006800801638559902
0.28,0.004214014739354603,0.014300667988268857
0.29,0.00726004085055115,0.021800611105439602
0.3,0.008525944410094254,0.0293006776552204
0.31,0.007260040850551143,0.05039931513952382
0.32,0.004214014739354602,0.07289918148923279
0.33,0.012739959149448855,0.0953991246064035
0.34,0.003046026111196544,0.1178991911561843
0.35,0.012739959149448858,0.15399782864048772
0.36,0.004214014739354594,0.1914976949901967
0.37,0.007260040850551147,0.22899763810736742
0.38,0.008525944410094253,0.26649770465714817
0.39,0.0072600408505511405,0.3175963421414516
0.4,0.004214014739354598,0.37009620849116065
0.41,0.012739959149448839,0.4225961516083314
0.42,0.003046026111196578,0.47509621815811204
0.43,0.012739959149448853,0.5411948556424155
0.44,0.004214014739354591,0.6086947219921244
0.45,0.007260040850551166,0.6761946651092955
0.46,0.008525944410094254,0.7436947316590763
0.47,0.007260040850551139,0.8247933691433794
0.48,0.004214014739354599,0.9072932354930885
0.49,0.012739959149448837,0.9897931786102594
0.5,0.003046026111196578,1.0722932451600398
0.51,0.01273995914944885,1.168391882644343
0.52,0.004214014739354592,1.2658917489940522
0.53,0.007260040850551164,1.363391692111223
0.54,0.00852594441009425,1.460891758661004
0.55,0.007260040850551141,1.571990396145307
0.56,0.004214014739354601,1.684490262495016
0.57,0.012739959149448862,1.796990205612187
0.58,0.0030460261111965453,1.9094902721619678
0.59,0.012739959149448855,2.035588909646271
0.6,0.004214014739354597,2.16308877599598
0.61,0.007260040850551146,2.290588719113151
0.62,0.00852594441009425,2.4180887856629316
0.63,0.007260040850551141,2.559187423147235
0.64,0.004214014739354601,2.701687289496944
0.65,0.012739959149448862,2.8441872326141144
0.66,0.003046026111196546,2.986687299163896
0.67,0.012739959149448855,3.142785936648199
0.68,0.004214014739354598,3.300285802997908
0.69,0.007260040850551145,3.457785746115079
0.7,0.00852594441009425,3.61528581266486
0.71,0.007260040850551143,3.7863844501491632
0.72,0.004214014739354603,3.958884316498872
0.73,0.012739959149448862,4.131384259616044
0.74,0.0030460261111965444,4.3038842136315445
0.75,0.012739959149448856,4.489982764569691
0.76,0.004214014739354594,4.677482658204847
0.77,0.007260040850551145,4.864982646094683
0.78,0.008525944410094249,5.052482555242995
0.79,0.007260040850551146,5.253581043560074
0.8,0.004214014739354603,5.456080970481335
0.81,0.012739959149448862,5.658581003206562
0.82,0.0030460261111965444,5.861080985793382
0.83,0.01123029436494036,6.077179521630894
0.84,0.004132460102274838,6.294679454552812
0.85,0.007166570193236716,6.512179487340764
0.86,0.00944738840361441,6.729679475699002
0.87,0.002889558087112366,6.960778035131858
0.88,0.009328657909964932,7.193277968053776
0.89,0.003950798547804168,7.425778000841729
0.9,0.006714911979661564,7.658277989199966
0.91,0.005113150344489014,7.904376548632822
0.92,0.0064444763059378,8.151876481554735
0.93,0.003868410445968745,8.399376514342693
0.94,0.008708112103334241,8.646876502700929
0.95,0.002448770697301539,8.907975062133787
0.96,0.008564419568492214,9.1704749950557
0.97,0.00587772057890134,9.432975027843657
0.98,0.003469345152541896,9.695475016201891
0.99,0.008155463707975931,9.971573575634752
1.0,0.15096647845084982,10.249073508556664


==> data/CaseB-Smax50.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax,SPmin,SPmid,SPmax,Cmid,Fmid,Rmid,EP
1.0,82.43014684433635,57.5,20.0,82.43015425921324,75.43473261363584,75.43473261363584,41.62010283947549,50.0,50.0,-0.0,448.3683153408961,-1885.868315340896,54.61701130988328
0.99,82.94881387976952,59.0,21.5,82.94882044116915,75.43473261363584,75.43473261363584,40.965880294112765,50.0,50.0,-0.0,410.8683153408961,-1885.868315340896,55.800378238278824
0.98,83.46358135075309,60.5,23.0,83.4635875576751,75.43473261363584,75.43473261363584,40.309058371783394,50.0,50.0,-0.0,373.3683153408961,-1885.868315340896,56.96415478971896
0.97,83.97615932711986,62.0,24.5,83.9761644453701,75.43473261363584,75.43473261363584,39.6507762969134,50.0,50.0,-0.0,335.8683153408961,-1885.868315340896,58.11718757564367
0.96,84.48673554849226,63.5,26.0,84.48673963960307,75.43473261363584,75.43473261363584,38.99115975973538,50.0,50.0,-0.0,298.3683153408961,-1885.868315340896,59.250848685706686
0.95,84.99320853700071,65.0,27.5,84.99321167228281,75.43473261363584,75.43473261363584,38.328807781521874,50.0,50.0,-0.0,260.8683153408961,-1885.868315340896,60.3734092549913
0.94,85.49757415598282,66.5,29.0,85.49757609508674,75.43473261363584,75.43473261363584,37.66505073005783,50.0,50.0,-0.0,223.36831534089612,-1885.868315340896,61.47647149679643
0.93,85.9998617471851,68.0,30.5,85.99986270743719,75.43473261363584,75.43473261363584,36.99990847162479,50.0,50.0,-0.0,185.86831534089612,-1885.868315340896,62.56867495469349
0.92,86.49995375430395,69.5,32.0,86.49995431654682,75.43473261363584,75.43473261363584,36.333302877697875,50.0,50.0,-0.0,148.36831534089612,-1885.868315340896,63.64129982838753
0.91,86.99999976107577,71.0,33.5,87.0000001194621,75.43473261363584,75.43473261363584,35.66666674630807,50.0,50.0,-0.0,110.86831534089612,-1885.868315340896,64.70329151870716
0.9,87.49999977635628,72.5,35.0,87.50000011182182,75.43473261363584,75.43473261363584,35.00000007454788,50.0,50.0,-0.0,73.36831534089612,-1885.868315340896,65.74601040764762
0.89,87.99999979138374,74.0,36.5,88.00000010430814,75.43473261363584,75.43473261363584,34.33333340287209,50.0,50.0,-0.0,35.86831534089612,-1885.868315340896,66.77807980304274
0.88,88.49999980628492,75.45871240052448,38.0,88.50000009685752,75.45870148274487,75.43473261363584,33.666666731238344,49.97246765516324,50.0,-0.0002726438980476762,0.0,-1884.389982078465,67.79086068478502
0.87,88.99999982118604,76.0096683748072,39.5,89.00000008940692,76.00965412518751,75.43473261363584,33.000000059604616,49.33976941679167,50.0,-0.000346832457671793,0.0,-1850.0574548571517,68.79299027634947
0.86,89.49999983608724,76.55879775997406,41.0,89.5000000819564,76.5587898827482,75.43473261363584,32.33333338797093,48.70585992183213,50.0,-0.00018673641268446758,0.0,-1814.8919487454077,69.77581410931273
0.85,89.9999998509884,77.10581711814078,42.5,90.00000007450578,77.10581304126354,75.43473261363584,31.666666716337183,48.07054202750903,50.0,-9.405576752763695e-05,0.0,-1778.8729003337244,70.74796982532307
0.84,90.4999998658895,77.64932275634203,44.0,90.50000006705525,77.64932238677115,75.43473261363584,31.000000044703498,47.43288159118076,50.0,-8.290539882963048e-06,0.0,-1741.8980547378585,71.70080806055837
0.83,90.99999988079075,78.19111264966537,45.5,91.00000005960462,78.1911148203449,75.43473261363584,30.333333373069742,46.79407654689659,50.0,-0.0,4.730795566889509e-05,-1704.103141681777,72.64296941949029
0.82,91.4999998956919,78.73020585243191,47.0,91.50000005215408,78.73021035464288,75.43473261363584,29.66666670143605,46.153473569761914,50.0,-0.0,9.523740076485748e-05,-1665.4174238787339,73.56580795174058
0.81,91.99999991059309,79.26625940394229,48.5,92.00000004470348,79.26626512525752,75.43473261363584,29.000000029802322,45.51084341683834,50.0,-0.0,0.0001173490008851314,-1625.8179522217508,74.47796942008493
0.8,92.49999992549417,79.80052794435713,50.0,92.50000003725295,79.80053437269207,75.43473261363584,28.33333335816863,44.86702291512805,50.0,-0.0,0.00012771187759263905,-1585.3990450217366,75.37080795278334
0.79,92.99999994039531,80.33160416273586,51.5,93.00000002980235,80.33161187344747,75.43473261363584,27.666666686534896,44.221074582298314,50.0,-0.0,0.00014820816301711553,-1544.0599031357747,76.25296942157502
0.78,93.49999995529657,80.8600221687415,53.0,93.50000002235167,80.86002986526212,75.43473261363584,27.00000001490111,43.57335324350808,50.0,-0.0,0.0001429501963355187,-1501.8418979681264,77.11580795472052
0.77,93.99999997019765,81.38658472162035,54.5,94.00000001490118,81.38659225940312,75.43473261363584,26.333333343267448,42.92439483960207,50.0,-0.0,0.00013511019448046548,-1458.8054143072432,77.96796942395925
0.76,94.49999998509885,81.90955262813327,56.0,94.50000000745058,81.90956067724741,75.43473261363584,25.66666667163372,42.273040451498275,50.0,-0.0,0.00013903267419430445,-1414.827154942547,78.80080795755173
0.75,94.99999999999997,82.43014684433635,57.5,95.00000000000001,82.43015425921324,75.43473261363584,25.000000000000007,41.62010283947549,50.0,-0.0,0.00012323601645827093,-1369.997640861953,79.62296942723749
0.74,95.50000001490113,82.94881387976952,59.0,95.49999999254942,82.94882044116915,75.43473261363584,24.33333332836628,40.965880294112765,50.0,-0.0,0.00010475852105194514,-1324.3509377015605,80.42580796127702
0.73,96.00000002980234,83.46358135075309,60.5,95.99999998509887,83.4635875576751,75.43473261363584,23.666666656732573,40.309058371783394,50.0,-0.0,9.50221313487968e-05,-1277.7489338389023,81.2179694314098
0.72,96.50000004470346,83.97615932711986,62.0,96.49999997764833,83.9761644453701,75.43473261363584,22.99999998509888,39.6507762969134,50.0,-0.0,7.498633934453608e-05,-1230.31599956193,81.99080796589637
0.71,97.00000005960467,84.48673554849226,63.5,96.9999999701977,84.48673963960307,75.43473261363584,22.333333313465133,38.99115975973538,50.0,-0.0,5.723938493920714e-05,-1182.0674718768546,82.75306725562227
0.7,97.50000007450586,84.99320853700071,65.0,97.49999996274704,84.99321167228281,75.43473261363584,21.666666641831355,38.328807781521874,50.0,-0.0,4.178957244801306e-05,-1132.8581811140589,83.49822485536876
0.69,98.00000008940692,85.49757415598282,66.5,97.99999995529654,85.49757609508674,75.43473261363584,20.999999970197692,37.66505073005783,50.0,-0.0,2.4558849575178607e-05,-1082.831138541253,84.23441802008347
0.68,98.5000001043081,85.9998617471851,68.0,98.49999994784594,85.99986270743719,75.43473261363584,20.333333298563957,36.99990847162479,50.0,-0.0,1.1522937246425287e-05,-1031.9904810615446,84.95482542689831
0.67,99.00000011920929,86.49995375430395,69.5,98.99999994039534,86.49995431654682,75.43473261363584,19.666666626930223,36.333302877697875,50.0,-0.0,6.3720687873097006e-06,-980.3301811764547,85.6666586037261
0.66,99.50000013411051,86.99999976107577,71.0,99.49999993294473,87.0000001194621,75.43473261363584,18.999999955296488,35.66666674630807,50.0,-0.0,3.82278755270456e-06,-928.0000082030642,86.3631098694563
0.65,100.00000014901167,87.49999977635628,72.5,99.99999992549418,87.50000011182182,75.43473261363584,18.333333283662782,35.00000007454788,50.0,-0.0,3.354655458448956e-06,-875.0000076411575,87.04496319995299
0.64,100.50000016391274,87.99999979138374,74.0,100.49999991804366,88.00000010430814,75.43473261363584,17.666666612029104,34.33333340287209,50.0,-0.0,2.920627748389159e-06,-821.3333404262868,87.71892649741852
0.63,101.0000001788139,88.49999980628492,75.45871240052448,100.99999991059308,88.50000009685752,75.45870148274487,16.999999940395384,33.666666731238344,49.97246765516324,-0.0,2.5182958910407915e-06,-767.0000065540253,88.37308622236475
0.62,101.50000019371507,88.99999982118604,76.0096683748072,101.49999990314247,89.00000008940692,76.00965412518751,16.333333268761642,33.000000059604616,49.33976941679167,-0.0,2.145767114214428e-06,-712.0000060200663,88.88740213522516
0.61,102.00000020861627,89.49999983608724,76.55879775997406,101.99999989569187,89.5000000819564,76.5587898827482,15.666666597127914,32.33333338797093,48.70585992183213,-0.0,1.8030405178892667e-06,-656.333338824412,89.40076578648869
0.6,102.50000022364367,89.9999998509884,77.10581711814078,102.49999988817818,90.00000007450578,77.10581304126354,14.999999925452116,31.666666716337183,48.07054202750903,-0.0,1.4901158462698948e-06,-600.0000049670516,89.91314449236287
0.59,103.00000023892423,90.4999998658895,77.64932275634203,102.99999988053789,90.50000006705525,77.64932238677115,14.333333253691919,31.000000044703498,47.43288159118076,-0.0,1.2069944920201143e-06,-543.0000044479981,90.42438779981524
0.58,103.50004624569608,90.99999988079075,78.19111264966537,103.50004568345315,91.00000005960462,78.1911148203449,13.666697122302097,30.333333373069742,46.79407654689659,-0.0,9.53673944555545e-07,-485.3333372672378,90.93480805891328
0.57,104.00013825281489,91.4999998956919,78.73020585243191,104.0001372925628,91.50000005215408,78.73021035464288,13.000091528375194,29.66666670143605,46.153473569761914,-0.0,7.301568376213065e-07,-427.00000342478427,91.44428084894375
0.56,104.50242584401718,91.99999991059309,79.26625940394229,104.50242390491329,92.00000004470348,79.26626512525752,12.334949269942186,29.000000029802322,45.51084341683834,-0.0,5.364415796016414e-07,-368.0000029206276,91.95314581989756
0.55,105.00679146299927,92.49999992549417,79.80052794435713,105.00678832771717,92.50000003725295,79.80053437269207,11.671192218478112,28.33333335816863,44.86702291512805,-0.0,3.725292694693325e-07,-308.3333357547748,92.4616311641466
0.54,105.51326445150774,92.99999994039531,80.33160416273586,105.51326036039694,93.00000002980235,80.33161187344747,11.008840240264625,27.666666686534896,44.221074582298314,-0.0,2.384187703559849e-07,-248.00000192721825,92.96957440300056
0.53,106.02384067288018,93.49999995529657,80.8600221687415,106.02383555462988,93.50000002235167,80.86002986526212,10.349223703086587,27.00000001490111,43.57335324350808,-0.0,1.3411019594843951e-07,-187.00000143795725,93.47745903596592
0.52,106.53641864924685,93.99999997019765,81.38658472162035,106.5364124423249,94.00000001490118,81.38659225940312,9.6909416282166,26.333333343267448,42.92439483960207,-0.0,5.960470206289944e-08,-125.33333428700834,93.98516132055761
0.51,107.05118612023048,94.49999998509885,81.90955262813327,107.05117955883084,94.50000000745058,81.90956067724741,9.034119705887221,25.66666667163372,42.273040451498275,-0.0,1.4901151830966745e-08,-63.000000474353634,94.4924890144224
0.5,107.56985315566362,94.99999999999997,82.43014684433635,107.56984574078677,95.00000000000001,82.43015425921324,8.379897160524514,25.000000000000007,41.62010283947549,-0.0,3.0292258760486853e-28,-6.750155989720953e-13,95.0
0.49,108.0904473718667,95.50000001490113,82.94881387976952,108.0904393227526,95.49999999254942,82.94882044116915,7.726959548501732,24.33333332836628,40.965880294112765,1.490114235706353e-08,-0.0,63.66666713605324,95.5075109855776
0.48,108.61341527837965,96.00000002980234,83.46358135075309,108.61340774059691,95.99999998509887,83.4635875576751,7.0756051603979415,23.666666656732573,40.309058371783394,5.960462627167277e-08,-0.0,128.00000093380478,96.01483867944236
0.47,109.13997783125856,96.50000004470346,83.97615932711986,109.13997013473782,96.49999997764833,83.9761644453701,6.426646756491877,22.99999998509888,39.6507762969134,1.3411025279185927e-07,-0.0,193.0000013932546,96.52254096403409
0.46,109.66839583726409,97.00000005960467,84.48673554849226,109.66838812655257,96.9999999701977,84.48673963960307,5.778925417701714,22.333333313465133,38.99115975973538,2.3841858087791807e-07,-0.0,258.66666851440937,97.03042559699944
0.45,110.19947205564287,97.50000007450586,84.99320853700071,110.19946562730797,97.49999996274704,84.99321167228281,5.132977084871982,21.666666641831355,38.328807781521874,3.725294115778823e-07,-0.0,325.0000022972663,97.53836883585345
0.44,110.7337405960577,98.00000008940692,85.49757415598282,110.7337348747425,97.99999995529654,85.49757609508674,4.489156583161659,20.999999970197692,37.66505073005783,5.364415227582202e-07,-0.0,392.00000274181235,98.04685418010239
0.43,111.26979414756806,98.5000001043081,85.9998617471851,111.26978964535711,98.49999994784594,85.99986270743719,3.8465264302380717,20.333333298563957,36.99990847162479,7.30156771303983e-07,-0.0,459.6666698480646,98.55571915105628
0.42,111.80888735033454,99.00000011920929,86.49995375430395,111.80888517965512,98.99999994039534,86.49995431654682,3.2059234531034093,19.666666626930223,36.333302877697875,9.536743993029056e-07,-0.0,528.0000036160164,99.06519194108668
0.41,112.3506772436579,99.50000013411051,86.99999976107577,112.35067761322892,99.49999993294473,87.0000001194621,2.567118408819283,18.999999955296488,35.66666674630807,1.2069946625503749e-06,-0.0,597.0000040456679,99.57561220018474
0.4,112.8941828818592,100.00000014901167,87.49999977635628,112.89418695873651,99.99999992549418,87.50000011182182,1.929457972491008,18.333333283662782,35.00000007454788,1.4901166041821598e-06,-0.0,666.6666711370164,100.08685550763707
0.39,113.44120224002596,100.50000016391274,87.99999979138374,113.44121011725177,100.49999991804366,88.00000010430814,1.2941400781678425,17.666666612029104,34.33333340287209,1.8030399968245812e-06,-0.0,737.0000048900619,100.59923421351132
0.38,113.99033162519281,101.0000001788139,88.49999980628492,113.9903458748125,100.99999991059308,88.50000009685752,0.6602305832083317,16.999999940395384,33.666666731238344,2.1457666594670736e-06,-0.0,808.0000053048109,101.11259786477481
0.37,114.54128759947551,101.50000019371507,88.99999982118604,114.54129851725509,101.49999990314247,89.00000008940692,0.027532344836721734,16.333333268761642,33.000000059604616,2.5182958910407958e-06,-0.0,879.6666723812614,101.62691377763522
0.36,116.0,102.00000020861627,89.49999983608724,114.56526738636416,101.99999989569187,89.5000000819564,0.0,15.666666597127914,32.33333338797093,2.920627748389157e-06,-0.0,952.0000061194102,102.28107350258146
0.35,117.5,102.50000022364367,89.9999998509884,114.56526738636416,102.49999988817818,90.00000007450578,0.0,14.999999925452116,31.666666716337183,3.3546548900147658e-06,-0.0,1025.0000065229399,102.95503680004704
0.34,119.0,103.00000023892423,90.4999998658895,114.56526738636416,102.99999988053789,90.50000006705525,0.0,14.333333253691919,31.000000044703498,3.822787704287017e-06,-0.0,1098.6666735954698,103.63689013054369
0.33,120.5,103.50004624569608,90.99999988079075,114.56526738636416,103.50004568345315,91.00000005960462,0.0,13.666697122302097,30.333333373069742,6.372069431533399e-06,-0.0,1172.997365586144,104.33334139627391
0.32,122.0,104.00013825281489,91.4999998956919,114.56526738636416,104.0001372925628,91.50000005215408,0.0,13.000091528375194,29.66666670143605,1.15229372464253e-05,-0.0,1247.9921285471673,105.04517457310168
0.31,123.5,104.50242584401718,91.99999991059309,114.56526738636416,104.50242390491329,92.00000004470348,0.0,12.334949269942186,29.000000029802322,2.4558849215216188e-05,-0.0,1323.5285001697332,105.76558197991653
0.3,125.0,105.00679146299927,92.49999992549417,114.56526738636416,105.00678832771717,92.50000003725295,0.0,11.671192218478112,28.33333335816863,4.17895724480131e-05,-0.0,1399.6152973750984,106.50177514463127
0.29,126.5,105.51326445150774,92.99999994039531,114.56526738636416,105.51326036039694,93.00000002980235,0.0,11.008840240264625,27.666666686534896,5.7239384740380775e-05,-0.0,1476.2528824728672,107.24693274437773
0.28,128.0,106.02384067288018,93.49999995529657,114.56526738636416,106.02383555462988,93.50000002235167,0.0,10.349223703086587,27.00000001490111,7.498634017733636e-05,-0.0,1553.3314968516172,108.00919203410363
0.27,129.5,106.53641864924685,93.99999997019765,114.56526738636416,106.5364124423249,94.00000001490118,0.0,9.6909416282166,26.333333343267448,9.502213047857762e-05,-0.0,1630.9721567999434,108.78203056859019
0.26,131.0,107.05118612023048,94.49999998509885,114.56526738636416,107.05117955883084,94.50000000745058,0.0,9.034119705887221,25.66666667163372,0.00010475852127883404,-0.0,1709.166318179866,109.57419203872297
0.25,132.5,107.56985315566362,94.99999999999997,114.56526738636416,107.56984574078677,95.00000000000001,0.0,8.379897160524514,25.000000000000007,0.00012323601574971328,-0.0,1787.8218986383902,110.37703057276254
0.24,134.0,108.0904473718667,95.50000001490113,114.56526738636416,108.0904393227526,95.49999999254942,0.0,7.726959548501732,24.33333332836628,0.00013903267345791038,-0.0,1867.0505308421248,111.19919204244826
0.23,135.5,108.61341527837965,96.00000002980234,114.56526738636416,108.61340774059691,95.99999998509887,0.0,7.0756051603979415,23.666666656732573,0.00013511019397102343,-0.0,1946.8296052171495,112.0320305760408
0.22,137.0,109.13997783125856,96.50000004470346,114.56526738636416,109.13997013473782,96.49999997764833,0.0,6.426646756491877,22.99999998509888,0.00014295019844706483,-0.0,2027.0952182984124,112.88419204527946
0.21,138.5,109.66839583726409,97.00000005960467,114.56526738636416,109.66838812655257,96.9999999701977,0.0,5.778925417701714,22.333333313465133,0.00014820816110508003,-0.0,2107.9442675009027,113.74703057842495
0.2,140.0,110.19947205564287,97.50000007450586,114.56526738636416,110.19946562730797,97.49999996274704,0.0,5.132977084871982,21.666666641831355,0.00012771187674565673,-0.0,2189.33530885259,114.62919204721665
0.19,141.5,110.7337405960577,98.00000008940692,114.56526738636416,110.7337348747425,97.99999995529654,0.0,4.489156583161659,20.999999970197692,0.00011734900030217815,-0.0,2271.2422969775344,115.52203057991508
0.18,143.0,111.26979414756806,98.5000001043081,114.56526738636416,111.26978964535711,98.49999994784594,0.0,3.8465264302380717,20.333333298563957,9.52374004642486e-05,-0.0,2353.742554376031,116.43419204825943
0.17,144.5,111.80888735033454,99.00000011920929,114.56526738636416,111.80888517965512,98.99999994039534,0.0,3.2059234531034093,19.666666626930223,4.73079535009079e-05,-0.0,2436.7714022285754,117.3570305805097
0.16,146.0,112.3506772436579,99.50000013411051,114.56526738636416,112.35067761322892,99.49999993294473,0.0,2.567118408819283,18.999999955296488,0.0,-8.290543070867243e-06,2520.3494475864827,118.29919193944166
0.15,147.5,112.8941828818592,100.00000014901167,114.56526738636416,112.89418695873651,99.99999992549418,0.0,1.929457972491008,18.333333283662782,0.0,-9.405576949474954e-05,2604.5300848929883,119.25203017467692
0.14,149.0,113.44120224002596,100.50000016391274,114.56526738636416,113.44121011725177,100.49999991804366,0.0,1.2941400781678425,17.666666612029104,0.0,-0.0001867364116738262,2689.2214364026995,120.22418589068728
0.13,150.5,113.99033162519281,101.0000001788139,114.56526738636416,113.9903458748125,100.99999991059308,0.0,0.6602305832083317,16.999999940395384,0.0,-0.000346832457671793,2774.498734333266,121.2070097236505
0.12,152.0,114.54128759947551,101.50000019371507,114.56526738636416,114.54129851725509,101.49999990314247,0.0,0.027532344836721734,16.333333268761642,0.0,-0.00027264389733791636,2860.3788724025544,122.20913931521495
0.11,153.5,116.0,102.00000020861627,114.56526738636416,114.56526738636416,101.99999989569187,0.0,0.0,15.666666597127914,35.86831534089612,-0.0,2864.131684659104,123.22192019695726
0.1,155.0,117.5,102.50000022364367,114.56526738636416,114.56526738636416,102.49999988817818,0.0,0.0,14.999999925452116,73.36831534089612,-0.0,2864.131684659104,124.25398959235235
0.09,156.5,119.0,103.00000023892423,114.56526738636416,114.56526738636416,102.99999988053789,0.0,0.0,14.333333253691919,110.86831534089612,-0.0,2864.131684659104,125.29670848129282
0.08,158.0,120.5,103.50004624569608,114.56526738636416,114.56526738636416,103.50004568345315,0.0,0.0,13.666697122302097,148.36831534089612,-0.0,2864.131684659104,126.35870017161247
0.07,159.5,122.0,104.00013825281489,114.56526738636416,114.56526738636416,104.0001372925628,0.0,0.0,13.000091528375194,185.86831534089612,-0.0,2864.131684659104,127.43132504530647
0.06,161.0,123.5,104.50242584401718,114.56526738636416,114.56526738636416,104.50242390491329,0.0,0.0,12.334949269942186,223.36831534089612,-0.0,2864.131684659104,128.52352850320355
0.05,162.5,125.0,105.00679146299927,114.56526738636416,114.56526738636416,105.00678832771717,0.0,0.0,11.671192218478112,260.8683153408961,-0.0,2864.131684659104,129.62659074500868
0.04,164.0,126.5,105.51326445150774,114.56526738636416,114.56526738636416,105.51326036039694,0.0,0.0,11.008840240264625,298.3683153408961,-0.0,2864.131684659104,130.7491513142933
0.03,165.5,128.0,106.02384067288018,114.56526738636416,114.56526738636416,106.02383555462988,0.0,0.0,10.349223703086587,335.8683153408961,-0.0,2864.131684659104,131.88281242435636
0.02,167.0,129.5,106.53641864924685,114.56526738636416,114.56526738636416,106.5364124423249,0.0,0.0,9.6909416282166,373.3683153408961,-0.0,2864.131684659104,133.03584521028102
0.01,168.5,131.0,107.05118612023048,114.56526738636416,114.56526738636416,107.05117955883084,0.0,0.0,9.034119705887221,410.8683153408961,-0.0,2864.131684659104,134.1996217617212
0.0,170.0,132.5,107.56985315566362,114.56526738636416,114.56526738636416,107.56984574078677,0.0,0.0,8.379897160524514,448.3683153408961,-0.0,2864.131684659104,135.3829886901167


==> data/CaseB-Smax500.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
20.0,349.3874010662471,200.0,50.0,200.0,200.0,50.60953593908178
22.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,52.99679161942177
24.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,55.99660892798611
26.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,58.9964185359304
28.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,61.99620981132844
30.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,64.99600108672651
32.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,67.99576695390168
34.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,70.995526301414
36.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,73.9952746800636
38.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,76.99499694559618
40.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,79.99471921112884
42.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,82.99441638156003
44.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,85.99410711267431
46.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,88.99378016459768
48.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,91.99341112840524
50.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,94.99304209221243
52.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,97.99261604193056
54.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,100.99217536202865
56.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,103.99171530984948
58.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,106.9912091388926
60.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,109.99070296793573
62.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,112.99010336568531
64.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,115.98947978928564
66.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,118.9888201326119
68.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,121.98807458112603
70.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,124.98732902964068
72.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,127.98643551416563
74.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,130.98550403163776
76.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,133.98449967729866
78.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,136.98332184005918
80.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,139.98214400281896
82.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,142.98068644064364
84.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,145.97915710200854
86.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,148.97747237766976
88.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,151.97541773302868
90.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,154.97336308838763
92.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,157.97064349517976
94.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,160.9677532784485
96.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,163.96443963871502
98.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,166.96011797339128
100.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,169.9557963080687
102.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,172.94924303548834
104.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,175.94211714013315
106.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,178.93303996316757
108.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,181.919317450958
110.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,184.90559493874935
112.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,187.8738686954557
114.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,190.83752275645057
116.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,193.76169787680325
118.0,349.3874010662471,200.0,50.612598933750576,200.0,200.0,196.59188711965396
120.0,349.3874010662471,200.0,50.612598933750576,200.5779236374964,200.0,199.422076362506
122.0,349.3874010662471,200.0,50.612598933750576,203.4081128803454,200.0,200.0
124.0,349.3874010662471,200.0,50.612598933750576,206.2383021231939,200.0,200.0
126.0,349.3874010662471,200.0,50.612598933750576,209.16247724354673,200.0,200.0
128.0,349.3874010662471,200.0,50.612598933750576,212.12613130454338,200.0,200.0
130.0,349.3874010662471,200.0,50.612598933750576,215.0944050612501,200.0,200.0
132.0,349.3874010662471,200.0,50.612598933750576,218.08068254904143,200.0,200.0
134.0,349.3874010662471,200.0,50.612598933750576,221.06696003683163,200.0,200.0
136.0,349.3874010662471,200.0,50.612598933750576,224.05788285986662,200.0,200.0
138.0,349.3874010662471,200.0,50.612598933750576,227.05075696451118,200.0,200.0
140.0,349.3874010662471,200.0,50.612598933750576,230.04420369193107,200.0,200.0
142.0,349.3874010662471,200.0,50.612598933750576,233.03988202660895,200.0,200.0
144.0,349.3874010662471,200.0,50.612598933750576,236.03556036128552,200.0,200.0
146.0,349.3874010662471,200.0,50.612598933750576,239.03224672155122,200.0,200.0
148.0,349.3874010662471,200.0,50.612598933750576,242.02935650481825,200.0,200.0
150.0,349.3874010662471,200.0,50.612598933750576,245.02663691160913,200.0,200.0
152.0,349.3874010662471,200.0,50.612598933750576,248.02458226696643,200.0,200.0
154.0,349.3874010662471,200.0,50.612598933750576,251.02252762232507,200.0,200.0
156.0,349.3874010662471,200.0,50.612598933750576,254.02084289798745,200.0,200.0
158.0,349.3874010662471,200.0,50.612598933750576,257.0193135593563,200.0,200.0
160.0,349.3874010662471,200.0,50.612598933750576,260.0178559971817,200.0,200.0
162.0,349.3874010662471,200.0,50.612598933750576,263.01667815993494,200.0,200.0
164.0,349.3874010662471,200.0,50.612598933750576,266.01550032268847,200.0,200.0
166.0,349.3874010662471,200.0,50.612598933750576,269.01449596835056,200.0,200.0
168.0,349.3874010662471,200.0,50.612598933750576,272.0135644858272,200.0,200.0
170.0,349.3874010662471,200.0,50.612598933750576,275.012670970356,200.0,200.0
172.0,349.3874010662471,200.0,50.612598933750576,278.0119254188707,200.0,200.0
174.0,349.3874010662471,200.0,50.612598933750576,281.01117986738666,200.0,200.0
176.0,349.3874010662471,200.0,50.612598933750576,284.0105202107152,200.0,200.0
178.0,349.3874010662471,200.0,50.612598933750576,287.0098966343186,200.0,200.0
180.0,349.3874010662471,200.0,50.612598933750576,290.00929703207083,200.0,200.0
182.0,349.3874010662471,200.0,50.612598933750576,293.0087908611125,200.0,200.0
184.0,349.3874010662471,200.0,50.612598933750576,296.0082846901552,200.0,200.0
186.0,349.3874010662471,200.0,50.612598933750576,299.0078246379728,200.0,200.0
188.0,349.3874010662471,200.0,50.612598933750576,302.00738395806616,200.0,200.0
190.0,349.3874010662471,200.0,50.612598933750576,305.0069579077823,200.0,200.0
192.0,349.3874010662471,200.0,50.612598933750576,308.00658887159557,200.0,200.0
194.0,349.3874010662471,200.0,50.612598933750576,311.00621983540844,200.0,200.0
196.0,349.3874010662471,200.0,50.612598933750576,314.0058928873327,200.0,200.0
198.0,349.3874010662471,200.0,50.612598933750576,317.00558361844514,200.0,200.0
200.0,349.3874010662471,200.0,50.612598933750576,320.0052807888731,200.0,200.0
202.0,349.3874010662471,200.0,50.612598933750576,323.00500305440227,200.0,200.0
204.0,349.3874010662471,200.0,50.612598933750576,326.00472531993057,200.0,200.0
206.0,349.3874010662471,200.0,50.612598933750576,329.0044736985818,200.0,200.0
208.0,349.3874010662471,200.0,50.612598933750576,332.0042330460985,200.0,200.0
210.0,349.3874010662471,200.0,50.612598933750576,335.0039989132771,200.0,200.0
212.0,349.3874010662471,200.0,50.612598933750576,338.003790188674,200.0,200.0
214.0,349.3874010662471,200.0,50.612598933750576,341.00358146407115,200.0,200.0
216.0,349.3874010662471,200.0,50.612598933750576,344.00339107201404,200.0,200.0
218.0,349.3874010662471,200.0,50.612598933750576,347.0032083805787,200.0,200.0
220.0,350.0,200.0,50.612598933750576,349.3904640609155,200.0,200.0


==> data/CaseB-Smax75.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,83.53632680582535,75.64959598947334,20.0,83.53655399136127,75.64959633595117,75.64959633595117
0.9975,83.68320530137174,75.64959598947334,20.375,83.68331192891576,75.64959633595117,75.64959633595117
0.995,83.82915834925575,75.64959598947334,20.75,83.82943387611773,75.64959633595117,75.64959633595117
0.9925,83.97465798166414,75.64959598947334,21.125,83.9749028585778,75.64959633595117,75.64959633595117
0.99,84.11963121772537,75.64959598947334,21.5,84.11973162321338,75.64959633595117,75.64959633595117
0.9875,84.26368475079212,75.64959598947334,21.875,84.26393106466499,75.64959633595117,75.64959633595117
0.985,84.40728814677195,75.64959598947334,22.25,84.40755088284486,75.64959633595117,75.64959633595117
0.9825,84.55036911289426,75.64959598947334,22.625,84.55046477953778,75.64959633595117,75.64959633595117
0.98,84.69253677287844,75.64959598947334,23.0,84.69280751511285,75.64959633595117,75.64959633595117
0.9775,84.83425763413291,75.64959598947334,23.375,84.83453671826308,75.64959633595117,75.64959633595117
0.975,84.97546001186942,75.64959598947334,23.75,84.97555138666092,75.64959633595117,75.64959633595117
0.9725,85.1157550023293,75.64959598947334,24.125,85.116058729192,75.64959633595117,75.64959633595117
0.97,85.25560645258292,75.64959598947334,24.5,85.2558984538717,75.64959633595117,75.64959633595117
0.9675,85.39494332635866,75.64959598947334,24.875,85.39503079225662,75.64959633595117,75.64959633595117
0.965,85.53337887697845,75.64959598947334,25.25,85.53371157542516,75.64959633595117,75.64959633595117
0.9625,85.67137665744505,75.64959598947334,25.625,85.67167678000962,75.64959633595117,75.64959633595117
0.96,85.80886752825458,75.64959598947334,26.0,85.80898046261593,75.64959633595117,75.64959633595117
0.9575,85.94546724817182,75.64959598947334,26.375,85.94580109454937,75.64959633595117,75.64959633595117
0.955,86.08163004579848,75.64959598947334,26.75,86.08190577282232,75.64959633595117,75.64959633595117
0.9525,86.21728548767874,75.64959598947334,27.125,86.2173959901459,75.64959633595117,75.64959633595117
0.95,86.35205104786746,75.64959598947334,27.5,86.35236865810967,75.64959633595117,75.64959633595117
0.9475,86.48638248968454,75.64959598947334,27.875,86.48663118538856,75.64959633595117,75.64959633595117
0.945,86.6202105856627,75.64959598947334,28.25,86.62031839969266,75.64959633595117,75.64959633595117
0.9425,86.75315486839283,75.64959598947334,28.625,86.75345827196003,75.64959633595117,75.64959633595117
0.94,86.88566836648499,75.64959598947334,29.0,86.8858947683412,75.64959633595117,75.64959633595117
0.9375,87.01768251375958,75.64959598947334,29.375,87.01778804151833,75.64959633595117,75.64959633595117
0.935,87.1488190741648,75.64959598947334,29.75,87.14911110183327,75.64959633595117,75.64959633595117
0.9325,87.27952813750328,75.64959598947334,30.125,87.2797426893955,75.64959633595117,75.64959633595117
0.93,87.40974174872576,75.64959598947334,30.5,87.4098453274957,75.64959633595117,75.64959633595117
0.9275,87.53908405566517,75.64959598947334,30.875,87.53936743137213,75.64959633595117,75.64959633595117
0.925,87.66800221715732,75.64959598947334,31.25,87.66821963785071,75.64959633595117,75.64959633595117
0.9225,87.79642891221954,75.64959598947334,31.625,87.79653100018295,75.64959633595117,75.64959633595117
0.92,87.92399044416292,75.64959598947334,32.0,87.92426763109249,75.64959633595117,75.64959633595117
0.9175,88.05109994659956,75.64959598947334,32.375,88.05135818780764,75.64959633595117,75.64959633595117
0.915,88.17767492606491,75.64959598947334,32.75,88.17778114348155,75.64959633595117,75.64959633595117
0.9125,88.30321417862942,75.64959598947334,33.125,88.30354960074706,75.64959633595117,75.64959633595117
0.91,88.42822055190783,75.64959598947334,33.5,88.42851805166308,75.64959633595117,75.64959633595117
0.9075,88.55259947853092,75.64959598947334,33.875,88.55271090103261,75.64959633595117,75.64959633595117
0.905,88.67590705327257,75.64959598947334,34.25,88.67624264411107,75.64959633595117,75.64959633595117
0.9025,88.79867774263539,75.64959598947334,34.625,88.79897541392762,75.64959633595117,75.64959633595117
0.9,88.92082098546136,75.64959598947334,35.0,88.92093258159301,75.64959633595117,75.64959633595117
0.8975,89.04189287640598,75.64959598947334,35.375,89.04222864297988,75.64959633595117,75.64959633595117
0.895,89.16242788197175,75.64959598947334,35.75,89.16272573111189,75.64959633595117,75.64959633595117
0.8925,89.28233544100065,75.64959598947334,36.125,89.28244721710136,75.64959633595117,75.64959633595117
0.89,89.40117164814811,75.64959598947334,36.5,89.4015075968248,75.64959633595117,75.64959633595117
0.8875,89.51947096991674,75.64959598947334,36.875,89.5197690033004,75.64959633595117,75.64959633595117
0.885,89.63714284514855,75.64959598947334,37.25,89.63725480764212,75.64959633595117,75.64959633595117
0.8825,89.75374336849893,75.64959598947334,37.625,89.75407950573025,75.64959633595117,75.64959633595117
0.88,89.86980700647052,75.64959598947334,38.0,89.87010523057764,75.64959633595117,75.64959633595117
0.8775,89.98524319790535,75.64959598947334,38.375,89.9853553532997,75.64959633595117,75.64959633595117
0.875,90.09960803745864,75.64959598947334,38.75,90.09994436978059,75.64959633595117,75.64959633595117
0.8725,90.21343599172582,75.82843526068316,39.125,90.21373441298614,75.82856872583005,75.64959633595117
0.87,90.3266364995959,76.00671035622577,39.5,90.32674885401208,76.00687773411137,75.64959633595117
0.8675,90.43876565683833,76.184421276101,39.875,90.43910218824459,76.18442154713253,75.64959633595117
0.865,90.55035792977021,76.3611709135802,40.25,90.55065654876765,76.36136355218918,75.64959633595117
0.8625,90.66132275756254,76.53738002641161,40.625,90.66143530655071,76.53756287165398,75.64959633595117
0.86,90.77121623514508,76.71304861459522,41.0,90.77155295735403,76.71304884416797,75.64959633595117
0.8575,90.8805728284641,76.88775353336588,41.375,90.88087163442704,76.8879110094151,75.64959633595117
0.855,90.98930197664357,77.06189960281202,41.75,90.98941470876008,77.06203620126158,75.64959633595117
0.8525,91.0969597746133,77.23548682293364,42.125,91.0972966761132,77.23548697579416,75.64959633595117
0.85,91.20408068831944,77.40811485370853,42.5,91.20437966973603,77.40825431242044,75.64959633595117
0.8475,91.31057415688596,77.58018911187798,42.875,91.31068706061893,77.580383332984,75.64959633595117
0.845,91.4159962752428,77.75170959744206,43.25,91.41633334452197,77.7517096980586,75.64959633595117
0.8425,91.52088150933614,77.92231881196818,43.625,91.52118065469466,77.92251248791105,75.64959633595117
0.84,91.62513929828992,78.09237631855473,44.0,91.62525236212734,78.0925138945292,75.64959633595117
0.8375,91.72832573703374,78.26188211720172,44.375,91.72866296258009,78.26188214396868,75.64959633595117
0.835,91.83097529151411,78.43044012529646,44.75,91.83127458930274,78.43057723925376,75.64959633595117
0.8325,91.93299740085507,78.59844829893045,45.125,91.93311061328518,78.59859649246428,75.64959633595117
0.83,92.0339481599862,78.7659066381037,45.5,92.03428553028795,78.76590657012561,75.64959633595117
0.8275,92.13436203485375,78.9324240110738,45.875,92.1346614735603,78.93257932793878,75.64959633595117
0.825,92.23414846458175,79.09840019613338,46.25,92.23426181409263,79.09859317138361,75.64959633595117
0.8225,92.33286354409996,79.26383519328245,46.625,92.33320104764523,79.26383506636354,75.64959633595117
0.82,92.43104173935464,79.42836307772949,47.0,92.43134130746748,79.42855146194502,75.64959633595117
0.8175,92.52859248946973,79.59234818002264,47.375,92.52870596454974,79.59248284450314,75.64959633595117
0.815,92.6250718893751,79.75579050016191,47.75,92.6254095146521,79.75579027475689,75.64959633595117
0.8125,92.72101440501697,79.9183029895384,48.125,92.72131409102411,79.9184416025291,75.64959633595117
0.81,92.81632947551932,80.08027457196177,48.5,92.81644306465626,80.08041218045268,75.64959633595117
0.8075,92.91057319581179,80.241705247432,48.875,92.91091093130845,80.24170490409882,75.64959633595117
0.805,93.00428003184075,80.4022124158525,49.25,93.00457982423046,80.40234119715689,75.64959633595117
0.8025,93.09735942273014,80.5621830865332,49.625,93.09747311441244,80.56236555425846,75.64959633595117
0.8,93.18936746340978,80.72161725947414,50.0,93.1897052976144,80.72161679315623,75.64959633595117
0.7975,93.28083861982586,80.88014747560209,50.375,93.28113850708631,80.88033891027581,75.64959633595117
0.795,93.3716823311023,81.03815264458441,50.75,93.37179611381795,81.03832633667552,75.64959633595117
0.7925,93.46145469216913,81.19563276642114,51.125,93.46179261356995,81.19563222892374,75.64959633595117
0.79,93.55069016897238,81.35220073568773,51.5,93.55099013959153,81.35236471389398,75.64959633595117
0.7875,93.63929820063595,81.50823809737668,51.875,93.6394120628732,81.50834587275135,75.64959633595117
0.785,93.72683488208989,81.66374485148796,52.25,93.72717287917477,81.663744175448,75.64959633595117
0.7825,93.81383467928029,81.8183447193054,52.625,93.81413472174637,81.81846983815797,75.64959633595117
0.78,93.9002070313311,81.97241690553864,53.0,93.90032096157778,81.972557786179,75.64959633595117
0.7775,93.9855080331721,82.12596141018764,53.375,93.98584609442948,82.12596058191413,75.64959633595117
0.775,94.07027215074956,82.2786060277243,53.75,94.07057225355078,82.2787315161621,75.64959633595117
0.7725,94.15440882318754,82.43072662313143,54.125,94.15452280993202,82.43090164817586,75.64959633595117
0.77,94.23747414230215,82.58232319640909,54.5,94.23781225933355,82.58232220995478,75.64959633595117
0.7675,94.32000257429627,82.73302616614698,54.875,94.32030273500469,82.73321266362572,75.64959633595117
0.765,94.4019035573736,82.88321851455024,55.25,94.40201760793582,82.88340832206828,75.64959633595117
0.7625,94.48273318355402,83.03290024161888,55.625,94.48307137388723,83.03289916226612,75.64959633595117
0.76,94.5630259221611,83.18169652754531,56.0,94.56332616610821,83.18187469714769,75.64959633595117
0.7575,94.64269121177449,83.32997477357374,56.375,94.64280535558919,83.33011037668709,75.64959633595117
0.755,94.72128514449085,83.47773497970417,56.75,94.72162343809032,83.47773373280464,75.64959633595117
0.7525,94.79935220462943,83.62461347525054,57.125,94.79963995522054,83.62476237179608,75.64959633595117
0.75,94.87680690645601,83.77097721182258,57.5,94.87687696465166,83.77108391686059,75.64959633595117
0.7475,94.95377105441965,83.91682618942029,57.875,94.95377174031192,83.91682475814818,75.64959633595117
0.745,95.03068003764187,84.06179942548151,58.25,95.03068074180885,84.06192158467009,75.64959633595117
0.7425,95.10758902086405,84.20626109790777,58.625,95.10758974330557,84.20638986246864,75.64959633595117
0.74,95.18498855794928,84.35021120669909,59.0,95.1847462185471,84.35020957875527,75.64959633595117
0.7375,95.26284965399114,84.4932921728214,59.375,95.26262635169638,84.49339175422132,75.64959633595117
0.735,95.34132310834497,84.63586513341295,59.75,95.34128599254475,84.63601541872599,75.64959633595117
0.7325,95.42086791959568,84.77793008847374,60.125,95.42060674037306,84.77792825892175,75.64959633595117
0.73,95.5009496184198,84.91913246621026,60.5,95.50072646193152,84.91926306976897,75.64959633595117
0.7275,95.58165876623772,85.05983013064656,60.875,95.58162178623,85.05999939318062,75.64959633595117
0.725,95.66343927095255,85.20002308178266,61.25,95.66317821750837,85.20002104278187,75.64959633595117
0.7225,95.7457566631897,85.3393599555584,61.625,95.74553362251703,85.3395250651556,75.64959633595117
0.72,95.82870150434366,85.47819548906156,62.0,95.82866463026558,85.47837978462951,75.64959633595117
0.7175,95.9127176988209,85.61652968229215,62.375,95.91245674499417,85.61652743550957,75.64959633595117
0.715,95.99727077791178,85.7540205531017,62.75,95.99704783345287,85.75420790924046,75.64959633595117
0.7125,96.08245130214222,85.89101574172633,63.125,96.08241452465172,85.89119464705638,75.64959633595117
0.71,96.16870317658248,86.02751524816607,63.5,96.16844232283039,86.02751288106616,75.64959633595117
0.7075,96.25549193528624,86.16317069004634,63.875,96.2552690947393,86.16334693281699,75.64959633595117
0.705,96.34290813912952,86.29833115570544,64.25,96.34287146938823,86.29848334480961,75.64959633595117
0.7025,96.43139569318264,86.43299664514333,64.625,96.43113495101706,86.43299406264492,75.64959633595117
0.7,96.52042013149929,86.56682474112151,65.0,96.52019740637621,86.56698856270437,75.64959633595117
0.6975,96.61007201495556,86.7001612363106,65.375,96.61003546447532,86.70029085287987,75.64959633595117
0.695,96.70079524862147,86.8330061307106,65.75,96.70053462955433,86.83300332152713,75.64959633595117
0.6925,96.79205536655093,86.96502027798519,66.125,96.79183276836358,86.96517344353079,75.64959633595117
0.69,96.88394292961998,87.09654628775061,66.5,96.88390650991282,87.09665755234658,75.64959633595117
0.6875,96.97690184289888,87.2275841600069,66.875,96.97664135844192,87.2275811215558,75.64959633595117
0.685,97.07039764044127,87.35779777122939,67.25,97.07017518070124,87.35794234389378,75.64959633595117
0.6825,97.16452088312315,87.48752673948681,67.625,97.16448460570076,87.4876240604285,75.64959633595117
0.68,97.25971547601488,87.6167710647792,68.0,97.25945513767999,87.61676780109374,75.64959633595117
0.6775,97.35544695317014,87.7451977598414,68.375,97.35522464338958,87.74533603108951,75.64959633595117
0.675,97.45180587546496,87.87314322781992,68.75,97.45176975183915,87.87323077253653,75.64959633595117
0.6725,97.54923614796952,88.00060746871475,69.125,97.54897596726856,88.00060399414222,75.64959633595117
0.67,97.64720330473762,88.1271824481801,69.5,97.64698115642827,88.12734186179712,75.64959633595117
0.6675,97.7457979066453,88.25318132838144,69.875,97.74576194832801,88.25336573029641,75.64959633595117
0.665,97.84546385876274,88.3786041093188,70.25,97.84520384720757,88.37860072252421,75.64959633595117
0.6625,97.9456666951437,88.50298303594187,70.625,97.94544471981744,88.50316756186744,75.64959633595117
0.66,98.04649697666423,88.62676604772497,71.0,98.04646119516741,88.62695063730375,75.64959633595117
0.6575,98.14839860839453,88.7499531446681,71.375,98.14813877749707,88.74994994883312,75.64959633595117
0.655,98.25083712438835,88.87209638749405,71.75,98.25061533355704,88.8722811064722,75.64959633595117
0.6525,98.35390308552172,88.99364371548009,72.125,98.3538674923571,88.99382850021135,75.64959633595117
0.65,98.4580403968649,89.11459512862618,72.5,98.457780758137,89.11459213005074,75.64959633595117
0.6475,98.56271459247164,89.23450268765507,72.875,98.56249299764723,89.23468760601388,75.64959633595117
0.645,98.66801623321791,89.35381433184398,73.25,98.66798083989737,89.35399931808388,75.64959633595117
0.6425,98.77438922417394,89.47253006119288,73.625,98.77412978912737,89.47252726626118,75.64959633595117
0.64,98.88129909939352,89.59020193642469,74.0,98.8810777120877,89.59038706057662,75.64959633595117
0.6375,98.98883641975269,89.70727789681652,74.375,98.98880123778804,89.70746309100582,75.64959633595117
0.635,99.09744509032157,89.82375794236839,74.75,99.09718587046827,89.82375535754922,75.64959633595117
0.6325,99.20659064515401,89.9391941338032,75.125,99.20636947687873,89.93937947024489,75.64959633595117
0.63,99.31636364512602,90.05403441039797,75.5,99.31632868602927,90.05421981906147,75.64959633595117
0.6275,99.42720799530778,90.1682787721527,75.75709384720147,99.42694900215959,90.16827640399899,75.757291074348
0.625,99.5385892297531,90.2814792800228,75.9358190574117,99.5383682920202,90.28166483499847,75.9358528359985
0.6225,99.65059790933796,90.39408387375028,76.11352997728694,99.65056318462088,90.39426950181173,76.11370113384982
0.62,99.76367793955049,90.50609255333514,76.29066308336576,99.76341918401484,90.50609040443865,76.29093168631213
0.6175,99.87729485490814,90.61705738112747,76.46730344143916,99.8770741567463,90.61724315219551,76.46732846362755
0.615,99.99153921666293,90.72742629500962,76.64297202962277,99.99150473165753,90.72761213566228,76.64319701214957
0.6125,100.10685493029911,90.8371992949816,76.81806136920652,100.10659641280975,90.83719735483915,76.81826498857319
0.61,100.22270752931414,90.94592844316108,76.99265330381934,100.22248706720139,90.9461144191458,76.99267951144644
0.6075,100.339187574866,91.05406167743041,77.16624052394096,100.33915332371839,91.05424771916248,77.16641542264256
0.605,100.45673897229928,91.16159899778957,77.33925118836969,100.45648068648892,91.16159725488913,77.33948470538816
0.6025,100.57482725511137,91.26809246635608,77.51176726136147,100.57460702250582,91.26827863574574,77.51180507216664
0.6,100.69354298446031,91.3739900210125,77.68328774692554,100.69350896065669,91.37417625231211,77.68351363927823
0.5975,100.81333006569062,91.4792916617588,77.85426047984151,100.81307200507369,91.47929010458859,77.85452474992702
0.595,100.93365403229978,91.58354945071258,78.0247581540039,100.93343402274402,91.58373580199499,78.02477716346465
0.5925,101.05460544544582,91.68721132575611,78.19426395265091,101.054571642557,91.68739773511143,78.19446948003429
0.59,101.17662821047331,91.79027728688936,78.3632000472656,101.17637036864845,91.79027590393777,78.3633836518373
0.5875,101.29918786087958,91.89229939623031,78.53164689376314,101.29896806800049,91.89248591789395,78.53167643570582
0.585,101.42237495782265,91.99372559166108,78.69910523293639,101.42234136950361,91.99391216756021,78.6992682046976
0.5825,101.54663340664717,92.09455587318163,78.86599797010093,101.54637577729778,92.09455465293637,78.86624193036896
0.58,101.67142874092922,92.19434230290963,79.03240592957152,101.67120915795263,92.19452898344248,79.03244336057783
0.5775,101.7968515218666,92.29353281872744,79.19784092672059,101.79681814015424,92.29371954965839,79.19806682498746
0.575,101.92331002970477,92.39212742063509,79.36273067074082,101.9230974198873,92.39212635158454,79.36298586662488
0.5725,102.0502397476283,92.48967817075021,79.52714881937563,102.05005887444,92.48986499864046,79.52716703722234
0.57,102.1777039885232,92.58663300695517,79.69059113951492,102.17769056961059,92.58681988140638,79.69079540750938
0.5675,102.30603339253679,92.68299192925,79.8534745510075,102.3058590909643,92.6829909998823,79.85365030828015
0.565,102.4347862513992,92.77830699975235,80.0158776836864,102.43460104781136,92.778493963488,80.015903826321
0.5625,102.5640305766916,92.87302615634448,80.17730835915663,102.56401757258134,92.8732131628038,80.17747478999611
0.56,102.69414620626704,92.9671493990264,80.33818392707823,102.69396103354408,92.9671485978295,80.33841066766523
0.5575,102.82468862640734,93.06022878991578,80.49858263022438,102.82449749317055,93.06041587798512,80.49861776808473
0.555,102.95572649866364,93.15271226689502,80.6580168031653,102.95571433236208,93.15289939385063,80.65821778273624
0.5525,103.08764195778924,93.24459982996412,80.81690761993946,103.08744217688965,93.24459914542636,80.8171728973451
0.55,103.2199875013716,93.33544354124055,80.97533168579223,103.21978868470873,93.3356307421317,80.97534525149102
0.5475,103.35283239577163,93.42569133860692,81.13281180762897,103.352821416258,93.4258785745472,81.13303147424682
0.545,103.48656110341976,93.51534322206322,81.28974364694056,103.48634297005309,93.51534264267262,81.28995784867773
0.5425,103.62072324701873,93.60395125372679,81.44620434176363,103.62051513411384,93.60413855592786,81.44622425039464
0.54,103.75538873645652,93.69196337148028,81.60171109587492,103.75537938076536,93.69215070489314,81.60189872813424
0.5375,103.89094410758602,93.77937957532369,81.75667273294827,103.89070370262401,93.77937908956835,81.75685677519425
0.535,104.02693625827942,93.8657519273745,81.9111659178786,104.02671754512305,93.86593931937354,81.91119350445135
0.5325,104.16343576471917,93.95152836551512,82.06471042252764,104.16341223069763,93.95171578488873,82.0648696630325
0.53,104.30082642205124,94.03670888974554,82.21771401725165,104.30056571630479,94.03670848611385,82.21793859371736
0.5275,104.4386537056248,94.1208455621835,82.37025269174353,104.43843907556997,94.12103303246887,82.37028607595404
0.525,104.5769878988554,94.20438631897943,82.52184926502119,104.57695359431621,94.20457381453387,82.5220370132212
0.5225,104.71622341524196,94.28733116013336,82.67290870534401,104.71597523080182,94.28733083230883,82.67317104318691
0.52,104.85590178990014,94.36923214321068,82.82350844131402,104.85572262738303,94.36941969521365,82.82354462417715
0.5175,104.99609474103625,94.45053720865828,82.97319016838263,104.99606330248542,94.45072479382843,82.97341473097181
0.515,105.1371950794489,94.53124635647615,83.1223396688028,105.13696806098326,94.53124612815327,83.12257929901016
0.5125,105.27874155099173,94.61091164608953,83.27103122112928,105.27859769773427,94.61109930760796,83.27104593042672
0.51,105.42080650605254,94.68998101807314,83.4187914272597,105.42077835326944,94.69016872277265,83.41899524949807
0.5075,105.56378476725143,94.76845447242695,83.5660216491295,105.56358167982977,94.76845437364726,83.56621132767079
0.505,105.70721244618522,94.84590917425355,83.71279607438959,105.70705169026776,94.84606537305214,83.71281527023773
0.5025,105.85116255497655,94.92309101677796,83.8586450519873,105.8511387082208,94.92309099850303,83.85882556629551
0.5,105.99603236676239,95.00000000000021,84.00396763323783,105.99585548570873,94.9999999999998,84.00414451429135
0.4975,106.14135494801296,95.0769089832224,84.14883744502362,106.14117443370462,95.07690900149669,84.1488612917792
0.495,106.28720392561061,95.1540908257468,84.29278755381492,106.28718472976237,95.15393462694759,84.29294830973231
0.4925,106.43397835087066,95.23154552757342,84.43621523274871,106.43378867232933,95.23154562635239,84.43641832017025
0.49,106.58120857274045,95.31001898192724,84.57919349394763,106.58100475050216,95.30983127722708,84.57922164673059
0.4875,106.72896877887086,95.38908835391078,84.72125844900842,106.72895406957339,95.38890069239173,84.72140230226582
0.485,106.87766033119736,95.46875364352402,84.86280492055124,106.87742070098997,95.46875387184646,84.86303193901674
0.4825,107.02680983161753,95.54946279134197,85.00390525896397,107.02658526902832,95.54927520617129,85.0039366975147
0.48,107.17649155868615,95.6307678567896,85.14409821010008,107.17645537582294,95.63058030478602,85.14427737261713
0.4775,107.3270912946561,95.71266883986698,85.28377658475827,107.32682895681324,95.71266916769093,85.28402476919837
0.475,107.47815073497893,95.79561368102094,85.42301210114482,107.47796298677885,95.79542618546593,85.42304640568389
0.4725,107.62974730825657,95.8791544378169,85.56134629437543,107.62971392404604,95.87896696753081,85.56156092443022
0.47,107.78228598274849,95.9632911102548,85.69917357794897,107.78206140628278,95.96329151388588,85.69943428369525
0.4675,107.9352895774725,96.04847163448524,85.83656423528102,107.93513033696763,96.04828421511097,85.83658776930243
0.465,108.08883408212151,96.13424807262588,85.97306374172075,108.08880649554881,96.13406068062616,85.97328245487698
0.4625,108.24332726705187,96.2206204246767,86.1090558924141,108.2431432248059,96.22062091043132,86.10929629737602
0.46,108.3982889041252,96.30803662851997,86.24461126354356,108.39810127186585,96.30784929510654,86.24462061923471
0.4575,108.55379565823642,96.39604874627344,86.37927675298145,108.55377574960546,96.39586144407183,86.37948486588618
0.455,108.71025635305956,96.48465677793712,86.51343889658045,108.71004215132241,96.48465735732721,86.51365702994708
0.4525,108.86718819237117,96.57430866139336,86.64716760422854,108.86696852575331,96.57412142545267,86.64717858374199
0.45,109.02466831420784,96.66455645875973,86.78001249862854,109.02465474850916,96.66436925786806,86.78021131529138
0.4475,109.1830923800606,96.75540017003618,86.91235804221094,109.18282710265498,96.75540085457344,86.91255782311046
0.445,109.34198319683478,96.84728773310522,87.04427350133659,109.34178221726384,96.84710060614911,87.04428566763808
0.4425,109.50141736977577,96.93977121008447,87.17531137359288,109.50138223191543,96.93958412201467,87.17550250682952
0.44,109.66181607292198,97.03285060097396,87.30585379373318,109.6615893323349,97.03285140217025,87.30603896645603
0.4375,109.82269164084356,97.12697384365582,87.43596942330863,109.82252521000392,97.12678683719606,87.43598242741878
0.435,109.98412231631366,97.22169300024791,87.56521374860102,109.98409617367902,97.22150603651177,87.56539895218867
0.4325,110.1465254489926,97.3170080707502,87.69396660746345,110.14634969171996,97.31700900011752,87.69414090903591
0.43,110.3094088604852,97.41336699304502,87.82229601147708,110.30920459249073,97.41318011859342,87.82230943038951
0.4275,110.47285118062447,97.51032182924996,87.9497602523719,110.47283296277777,97.51013500135933,87.94994112555997
0.425,110.63726932925928,97.6078725793651,88.07668997029545,110.63701413337529,97.60787364841524,88.07690258011286
0.4225,110.80215907327954,97.70646718127276,88.20314847813363,110.80193317501269,97.70628045034127,88.2031818598459
0.42,110.96759407042862,97.8056576970906,88.32857125907098,110.96755663942221,97.80547101655732,88.32879084204738
0.4175,111.1340020298992,97.9054441268186,88.453366593353,111.13375806963117,97.90544534706345,88.45362422270227
0.415,111.30089476706371,98.00627440833912,88.57762504217753,111.3007317953025,98.00608783243969,88.57765863049642
0.4125,111.46835310623699,98.10770060376981,88.70081213912064,111.46832356429438,98.10751408210591,88.70103193199957
0.41,111.63679995273455,98.20972271311066,88.8233717895269,111.63661634816285,98.20972409606205,88.82362963135155
0.4075,111.80573604734926,98.31278867424405,88.94539455455434,111.80553051996594,98.31260226488844,88.94542835744299
0.405,111.9752418459963,98.4164505492876,89.06634596770043,111.97522283653552,98.41626419800478,89.06656597725593
0.4025,112.14573952015868,98.52070833824132,89.18666993430963,112.14547525007315,98.52070989541113,89.18692799492638
0.4,112.31671225307463,98.62600997898761,89.30645701554,112.31648636072195,98.6258237476876,89.30649103934333
0.3975,112.48823273863866,98.73190753364403,89.42517274488891,112.48819492783356,98.73172136425416,89.42539297749417
0.395,112.66074881163048,98.83840100221063,89.54326102770099,112.66051529461204,98.83840274511066,89.54351931351115
0.3925,112.83375947605917,98.94593832256979,89.66081242513427,112.83358457735767,98.94575228083733,89.66084667628172
0.39,113.0073466961807,99.05407155683909,89.77729247068612,113.00732048855376,99.05388558085403,89.77751293279856
0.3875,113.18193863079357,99.16280070501854,89.89314506970118,113.18173501142702,99.16280264516065,89.89340358719026
0.385,113.35702797037735,99.27257370499055,90.00846078333743,113.35680298785054,99.27238786433755,90.00849526834249
0.3825,113.53269655856094,99.3829426188727,90.12270514509218,113.53267153637265,99.38275684780436,90.12292584325365
0.38,113.7093369166343,99.49390744666505,90.23632206044981,113.70906831368804,99.4939095955611,90.23658081598508
0.3775,113.88647002271314,99.6059161262499,90.34940209066235,113.8862988661503,99.60573049818814,90.34943681537906
0.375,114.06418094258844,99.71852071997739,90.46141077024723,114.06414716400172,99.71833516500138,90.46163170797983
0.3725,114.24290615279862,99.83172122784745,90.57279200469253,114.24270892565207,99.8317235960009,90.57305099784041
0.37,114.5,99.94596558960225,90.68363635487431,114.35040366404901,99.94578018093841,90.68367131397073
0.3675,114.875,100.060805866197,90.79340935484629,114.35040366404901,100.060620529755,90.7936305231213
0.365,115.25,100.17624205763174,90.90255490967871,114.35040366404901,100.17624464245075,90.90281412953178
0.3625,115.625,100.29272210318359,91.01116358024765,114.35040366404901,100.29253690899404,91.0111987622118
0.36,116.0,100.40979806357542,91.11870090060681,114.35040366404901,100.40961293942337,91.1189222879122
0.3575,116.375,100.52746993880723,91.22561077582635,114.35040366404901,100.52747273373873,91.22587021087256
0.355,116.75,100.64618566815616,91.33198376678234,114.35040366404901,100.6460006819159,91.33201916010258
0.3525,117.125,100.76549731234505,91.43728540752863,114.35040366404901,100.76531239398612,91.4375070023528
0.35,117.5,100.88540487137392,91.54195960313538,114.35040366404901,100.88540786994919,91.54221924186292
0.3475,117.875,101.00635628451995,91.64609691447859,114.35040366404901,101.00617149978851,91.64613250764278
0.345,118.25,101.12790361250597,91.74916287561186,114.35040366404901,101.12771889352767,91.74938466644285
0.3425,118.625,101.25004685533202,91.85160139160567,114.35040366404901,101.25005005116674,91.8518612225029
0.34,119.0,101.37323395227509,91.95350302333607,114.35040366404901,101.37304936269624,91.95353880483263
0.3375,119.375,101.49701696405815,92.05433330485664,114.35040366404901,101.49683243813251,92.05455528018244
0.335,119.75,101.62139589068121,92.15453614123761,114.35040366404901,101.62139927747565,92.15479615279226
0.3325,120.125,101.74681867161861,92.25420209335505,114.35040366404901,101.74663426970356,92.25423805167188
0.33,120.5,101.87281755181996,92.3527966952627,114.35040366404901,101.87265813820281,92.35301884357163
0.3275,120.875,101.99939253128528,92.4507638520308,114.35040366404901,101.99939600585769,92.45102403273133
0.325,121.25,102.12685677218016,92.54819412453534,114.35040366404901,102.12676922746344,92.54823024816072
0.3225,121.625,102.2548022401587,92.64455304683017,114.35040366404901,102.25466396891044,92.64477535661038
0.32,122.0,102.38322893522086,92.74028452398545,114.35040366404901,102.3832321989062,92.74054486231994
0.3175,122.375,102.51247326051325,92.83547911687725,114.35040366404901,102.5123759395714,92.83551539429924
0.315,122.75,102.64220222877067,92.92960235955917,114.35040366404901,102.64205765610623,92.92982481929857
0.3125,123.125,102.77241583999313,93.02309815710151,114.35040366404901,102.77241887844417,93.02335864155795
0.31,123.5,102.90345371224944,93.11605707038035,114.35040366404901,102.90334244765327,93.11609349008708
0.3075,123.875,103.03497972201487,93.20794463344944,114.35040366404901,103.03482655646904,93.20816723163634
0.305,124.25,103.1669938692894,93.29920475137892,114.35040366404901,103.16699667847283,93.29946537044559
0.3025,124.625,103.2998387636894,93.38992798504484,114.35040366404901,103.29970914712004,93.38996453552458
0.3,125.0,103.43317525887852,93.47957986850112,114.35040366404901,103.43301143729563,93.4798025936236
0.2975,125.375,103.56700335485675,93.56860430681775,114.35040366404901,103.56700593735498,93.56886504898274
0.295,125.75,103.70166884429453,93.65709186087079,114.35040366404901,103.70151665519033,93.65712853061156
0.2925,126.125,103.83682930995359,93.74450806471418,114.35040366404901,103.83665306718295,93.74473090526047
0.29,126.5,103.97248475183392,93.831296823418,114.35040366404901,103.97248711893374,93.83155767716946
0.2875,126.875,104.10898425827367,93.91754869785825,114.35040366404901,104.10880535294353,93.9175854753481
0.285,127.25,104.24597944689833,94.00272922208867,114.35040366404901,104.2457920907594,94.00295216654698
0.2825,127.625,104.38347031770792,94.08728230117958,114.35040366404901,104.38347256449038,94.08754325500573
0.28,128.0,104.52180451093851,94.17129849565686,114.35040366404901,104.52162021537046,94.17133536973414
0.2775,128.375,104.66064004444168,94.25424333681077,114.35040366404901,104.66047493484439,94.2544663774829
0.275,128.75,104.79997691821741,94.33656072904785,114.35040366404901,104.79997895721804,94.33682178249146
0.2725,129.125,104.9401698693535,94.41834123376262,114.35040366404901,104.94000060681935,94.41837821376983
0.27,129.5,105.08086753378979,94.4990503815805,114.35040366404901,105.08073693023091,94.49927353806844
0.2675,129.875,105.2220699115262,94.57913208040466,114.35040366404901,105.22207174107825,94.57939325962688
0.265,130.25,105.36413486658704,94.6586768916555,114.35040366404901,105.36398458127397,94.65871400745507
0.2625,130.625,105.50670782717859,94.73715034600933,114.35040366404901,105.50660824577857,94.73737364830342
0.26,131.0,105.64978879330089,94.81501144205117,114.35040366404901,105.64979042124466,94.81525378145272
0.2575,131.375,105.79373890209222,94.89241097913637,114.35040366404901,105.79361013753132,94.89241025669426
0.255,131.75,105.9382005745185,94.96931996235861,114.35040366404901,105.93807841532991,94.96931925819098
0.2525,132.125,106.08317381057981,95.04622894558084,114.35040366404901,106.08317524185185,95.04622825968782
0.25,132.5,106.22902278817745,95.12319309354442,114.35040366404901,106.22891608313937,95.12312303534802
0.2475,132.875,106.37538652474946,95.20064779537104,114.35040366404901,106.37523762820383,95.20036004477923
0.245,133.25,106.5222650202958,95.2787148555096,114.35040366404901,106.52226626719532,95.2783765619095
0.2425,133.625,106.67002522642623,95.35730878822596,114.35040366404901,106.66988962331281,95.3571946444106
0.24,134.0,106.81830347245466,95.43697407783924,114.35040366404901,106.81812530285224,95.4366738338916
0.2375,134.375,106.96709975838112,95.5172668164463,114.35040366404901,106.96710083773385,95.51692862611267
0.235,134.75,107.11678148544974,95.59809644262677,114.35040366404901,107.11659167793164,95.59798239206391
0.2325,135.125,107.266973833853,95.67999742570414,114.35040366404901,107.26678733637422,95.67969726499514
0.23,135.5,107.41767680359087,95.76252585769834,114.35040366404901,107.4176777900452,95.76218774066626
0.2275,135.875,107.5692733768685,95.84559117681299,114.35040366404901,107.56909835182411,95.84547719006783
0.225,136.25,107.72139397227565,95.9297278492509,114.35040366404901,107.72126848383783,95.92942774644906
0.2225,136.625,107.8740385898123,96.01449196682836,114.35040366404901,107.87403941808589,96.01415390557038
0.22,137.0,108.0275830944613,96.09979296866936,114.35040366404901,108.02744221382095,96.099679038422
0.2175,137.375,108.18165528069451,96.18616532072019,114.35040366404901,108.18153016184193,96.18586527825344
0.215,137.75,108.336255148512,96.27316511791052,114.35040366404901,108.33625582455186,96.27282712082497
0.2125,138.125,108.49176190262322,96.36070179936435,114.35040366404901,108.49165412724864,96.36058793712671
0.21,138.5,108.64779926431217,96.44930983102802,114.35040366404901,108.64763528610592,96.4490098604084
0.2075,138.875,108.80436723357883,96.5385453078313,114.35040366404901,108.80436777107624,96.53820738642992
0.205,139.25,108.9618473554155,96.62831766889809,114.35040366404901,108.9616736633244,96.62820388618195
0.2025,139.625,109.1198525243978,96.71916138017454,114.35040366404901,109.1196610897241,96.71886149291369
0.2,140.0,109.2783827405257,96.81063253659059,114.35040366404901,109.27838320684367,96.81029470238552
0.1975,140.375,109.43781691346672,96.90264057727018,114.35040366404901,109.4376344457415,96.90252688558752
0.195,140.75,109.5977875841475,96.99571996815966,114.35040366404901,109.59765880284311,96.9954201757694
0.1925,141.125,109.75829475256805,97.08942680418862,114.35040366404901,109.75829509590116,97.08908906869142
0.19,141.5,109.91972542803816,97.18367052448104,114.35040366404901,109.91958781954723,97.18355693534373
0.1875,141.875,110.08169701046148,97.27898559498334,114.35040366404901,110.08155839747079,97.27868590897583
0.185,142.25,110.244209499838,97.37492811062519,114.35040366404901,110.24420972524307,97.3745904853479
0.1825,142.625,110.40765181997727,97.47140751053055,114.35040366404901,110.4075171554968,97.47129403545027
0.18,143.0,110.57163692227043,97.56895826064567,114.35040366404901,110.57144853805485,97.56865869253245
0.1775,143.375,110.73616480671748,97.66713645590036,114.35040366404901,110.73616493363643,97.66679895235468
0.175,143.75,110.90159980386656,97.76585153541859,114.35040366404901,110.90140682861635,97.76573818590727
0.1725,144.125,111.06757598892615,97.86563796514659,114.35040366404901,111.06742067206112,97.86533852643963
0.17,144.5,111.23409336189621,97.96605184001413,114.35040366404901,111.23409342987435,97.96571446971198
0.1675,144.875,111.40155170106948,98.06700259914521,114.35040366404901,111.40140350753572,98.06688938671469
0.165,145.25,111.56955987470349,98.16902470848608,114.35040366404901,111.5694227607462,98.16872541069723
0.1625,145.625,111.7381178827982,98.27167426296649,114.35040366404901,111.7381178560313,98.27133703741974
0.16,146.0,111.90762368144526,98.3748607017104,114.35040366404901,111.90748610547072,98.37474763787263
0.1575,146.375,112.07768118803183,98.47911849066415,114.35040366404901,112.07748751208901,98.47881934530527
0.155,146.75,112.24829040255793,98.58400372475745,114.35040366404901,112.24829030194134,98.58366665547808
0.1525,147.125,112.41981088812196,98.6894258431143,114.35040366404901,112.41961666701597,98.68931293938107
0.15,147.5,112.59188514629142,98.79591931168088,114.35040366404901,112.59174568757958,98.79562033026389
0.1475,147.875,112.76451317706633,98.90304022538703,114.35040366404901,112.76451302420577,98.90270332388678
0.145,148.25,112.93810039718785,99.01069802335675,114.35040366404901,112.93796379873834,99.01058529123993
0.1425,148.625,113.11224646663396,99.11942717153619,114.35040366404901,113.11208899058487,99.11912836557286
0.14,149.0,113.28695138540468,99.22878376485522,114.35040366404901,113.28695115583196,99.22844704264595
0.1375,149.375,113.46261997358829,99.33867724243778,114.35040366404901,113.46243712834597,99.33856469344929
0.135,149.75,113.63882908641966,99.44964207023011,114.35040366404901,113.63863644781075,99.4493434512324
0.1325,150.125,113.81557872389885,99.561234343162,114.35040366404901,113.81557845286736,99.5608978117555
0.13,150.5,113.99328964377415,99.6733635004044,114.35040366404901,113.99312226588852,99.67325114598805
0.1275,150.875,114.17156473931674,99.7865640082745,114.35040366404901,114.17143127416988,99.78626558701379
0.125,151.25,114.3504040105266,99.9003919625417,114.35040366404901,114.35040366404887,99.90005563021953
0.1225,151.625,114.35040401052669,100.01475680209502,114.35040366404901,114.35040366404901,100.0146446467004
0.12,152.0,114.35040401052669,100.13019299352976,114.35040366404901,114.35040366404901,100.12989476942246
0.1175,152.375,114.35040401052669,100.24625663150132,114.35040366404901,114.35040366404901,100.24592049426984
0.115,152.75,114.35040401052669,100.36285715485172,114.35040366404901,114.35040366404901,100.36274519235793
0.1125,153.125,114.35040401052669,100.48052903008353,114.35040366404901,114.35040366404901,100.48023099669959
0.11,153.5,114.35040401052669,100.59882835185219,114.35040366404901,114.35040366404901,100.59849240317529
0.1075,153.875,114.35040401052669,100.71766455899966,114.35040366404901,114.35040366404901,100.71755278289875
0.105,154.25,114.35040401052669,100.8375721180285,114.35040366404901,114.35040366404901,100.8372742688882
0.1025,154.625,114.35040401052669,100.95810712359423,114.35040366404901,114.35040366404901,100.95777135702019
0.1,155.0,114.35040401052669,101.0791790145388,114.35040366404901,114.35040366404901,101.0790674184071
0.0975,155.375,114.35040401052669,101.20132225736484,114.35040366404901,114.35040366404901,101.2010245860725
0.095,155.75,114.35040401052669,101.32409294672763,114.35040366404901,114.35040366404901,101.32375735588901
0.0925,156.125,114.35040401052669,101.44740052146926,114.35040366404901,114.35040366404901,101.44728909896743
0.09,156.5,114.35040401052669,101.57177944809233,114.35040366404901,114.35040366404901,101.57148194833694
0.0875,156.875,114.35040401052669,101.69678582137078,114.35040366404901,114.35040366404901,101.69645039925301
0.085,157.25,114.35040401052669,101.82232507393533,114.35040366404901,114.35040366404901,101.82221885651862
0.0825,157.625,114.35040401052669,101.94890005340065,114.35040366404901,114.35040366404901,101.94864181219239
0.08,158.0,114.35040401052669,102.0760095558373,114.35040366404901,114.35040366404901,102.07573236890757
0.0775,158.375,114.35040401052669,102.20357108778076,114.35040366404901,114.35040366404901,102.2034689998171
0.075,158.75,114.35040401052669,102.33199778284292,114.35040366404901,114.35040366404901,102.33178036214942
0.0725,159.125,114.35040401052669,102.46091594433506,114.35040366404901,114.35040366404901,102.4606325686279
0.07,159.5,114.35040401052669,102.59025825127446,114.35040366404901,114.35040366404901,102.59015467250428
0.0675,159.875,114.35040401052669,102.72047186249692,114.35040366404901,114.35040366404901,102.72025731060464
0.065,160.25,114.35040401052669,102.85118092583541,114.35040366404901,114.35040366404901,102.85088889816686
0.0625,160.625,114.35040401052669,102.98231748624065,114.35040366404901,114.35040366404901,102.98221195848184
0.06,161.0,114.35040401052669,103.11433163351519,114.35040366404901,114.35040366404901,103.1141052316589
0.0575,161.375,114.35040401052669,103.24684513160733,114.35040366404901,114.35040366404901,103.24654172803999
0.055,161.75,114.35040401052669,103.37978941433745,114.35040366404901,114.35040366404901,103.3796816003075
0.0525,162.125,114.35040401052669,103.51361751031568,114.35040366404901,114.35040366404901,103.51336881461157
0.05,162.5,114.35040401052669,103.64794895213272,114.35040366404901,114.35040366404901,103.64763134189032
0.0475,162.875,114.35040401052669,103.78271451232133,114.35040366404901,114.35040366404901,103.78260400985417
0.045,163.25,114.35040401052669,103.91836995420165,114.35040366404901,114.35040366404901,103.91809422717779
0.0425,163.625,114.35040401052669,104.05453275182833,114.35040366404901,114.35040366404901,104.05419890545082
0.04,164.0,114.35040401052669,104.19113247174559,114.35040366404901,114.35040366404901,104.19101953738415
0.0375,164.375,114.35040401052669,104.32862334255518,114.35040366404901,114.35040366404901,104.32832321999035
0.035,164.75,114.35040401052669,104.46662112302178,114.35040366404901,114.35040366404901,104.46628842457496
0.0325,165.125,114.35040401052669,104.60505667364157,114.35040366404901,114.35040366404901,104.60496920774345
0.03,165.5,114.35040401052669,104.7443935474173,114.35040366404901,114.35040366404901,104.74410154612836
0.0275,165.875,114.35040401052669,104.88424499767093,114.35040366404901,114.35040366404901,104.8839412708082
0.025,166.25,114.35040401052669,105.02453998813081,114.35040366404901,114.35040366404901,105.02444861333913
0.0225,166.625,114.35040401052669,105.16574236586723,114.35040366404901,114.35040366404901,105.16546328173708
0.02,167.0,114.35040401052669,105.3074632271217,114.35040366404901,114.35040366404901,105.30719248488717
0.0175,167.375,114.35040401052669,105.44963088710591,114.35040366404901,114.35040366404901,105.44953522046231
0.015,167.75,114.35040401052669,105.59271185322821,114.35040366404901,114.35040366404901,105.59244911715525
0.0125,168.125,114.35040401052669,105.73631524920805,114.35040366404901,114.35040366404901,105.73606893533508
0.01,168.5,114.35040401052669,105.88036878227481,114.35040366404901,114.35040366404901,105.8802683767867
0.0075,168.875,114.35040401052669,106.02534201833612,114.35040366404901,114.35040366404901,106.02509714142231
0.005,169.25,114.35040401052669,106.1708416507445,114.35040366404901,114.35040366404901,106.17056612388242
0.0025,169.625,114.35040401052669,106.31679469862843,114.35040366404901,114.35040366404901,106.3166880710843
0.0,170.0,114.35040401052669,106.4636731941748,114.35040366404901,114.35040366404901,106.4634460086389


==> data/CaseC-Smax2.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,-72.37146689019279,-258.81410256410254,-1000.0,75.07274948581586,75.07274948581586,75.07274948581586
0.995,-70.6237720033529,-74.11916177703269,-629.4070512820513,75.07274948581586,75.07274948581586,75.07274948581586
0.99,-68.87607711651299,-72.37146689019279,-258.81410256410254,75.07274948581586,75.07274948581586,75.07274948581586
0.985,-67.1283822296731,-70.6237720033529,-74.11916177703269,75.07274948581586,75.07274948581586,75.07274948581586
0.98,-65.3806873428332,-68.87607711651299,-72.37146689019279,75.07274948581586,75.07274948581586,75.07274948581586
0.975,-63.632992455993296,-67.1283822296731,-70.6237720033529,75.07274948581586,75.07274948581586,75.07274948581586
0.97,-61.885297569153394,-65.3806873428332,-68.87607711651299,75.07274948581586,75.07274948581586,75.07274948581586
0.965,-60.13760268231349,-63.632992455993296,-67.1283822296731,75.07274948581586,75.07274948581586,75.07274948581586
0.96,-58.38990779547359,-61.885297569153394,-65.3806873428332,75.07274948581586,75.07274948581586,75.07274948581586
0.955,-56.642212908633695,-60.13760268231349,-63.632992455993296,75.07274948581586,75.07274948581586,75.07274948581586
0.95,-54.8945180217938,-58.38990779547359,-61.885297569153394,75.07274948581586,75.07274948581586,75.07274948581586
0.945,-53.14682313495389,-56.642212908633695,-60.13760268231349,75.07274948581586,75.07274948581586,75.07274948581586
0.94,-51.399128248113996,-54.8945180217938,-58.38990779547359,75.07274948581586,75.07274948581586,75.07274948581586
0.935,-49.6514333612741,-53.14682313495389,-56.642212908633695,75.07274948581586,75.07274948581586,75.07274948581586
0.93,-47.90373847443419,-51.399128248113996,-54.8945180217938,75.07274948581586,75.07274948581586,75.07274948581586
0.925,-46.1560435875943,-49.6514333612741,-53.14682313495389,75.07274948581586,75.07274948581586,75.07274948581586
0.92,-44.408348700754395,-47.90373847443419,-51.399128248113996,75.07274948581586,75.07274948581586,75.07274948581586
0.915,-42.66065381391449,-46.1560435875943,-49.6514333612741,75.07274948581586,75.07274948581586,75.07274948581586
0.91,-40.9129589270746,-44.408348700754395,-47.90373847443419,75.07274948581586,75.07274948581586,75.07274948581586
0.905,-39.165264040234696,-42.66065381391449,-46.1560435875943,75.07274948581586,75.07274948581586,75.07274948581586
0.9,-37.417569153394794,-40.9129589270746,-44.408348700754395,75.07274948581586,75.07274948581586,75.07274948581586
0.895,-35.6698742665549,-39.165264040234696,-42.66065381391449,75.07274948581586,75.07274948581586,75.07274948581586
0.89,-33.922179379715,-37.417569153394794,-40.9129589270746,75.07274948581586,75.07274948581586,75.07274948581586
0.885,-32.174484492875095,-35.6698742665549,-39.165264040234696,75.07274948581586,75.07274948581586,75.07274948581586
0.88,-30.4267896060352,-33.922179379715,-37.417569153394794,75.07274948581586,75.07274948581586,75.07274948581586
0.875,-28.679094719195298,-32.174484492875095,-35.6698742665549,75.07274948581586,75.07274948581586,75.07274948581586
0.87,-26.931399832355396,-30.4267896060352,-33.922179379715,75.07274948581586,75.07274948581586,75.07274948581586
0.865,-25.1837049455155,-28.679094719195298,-32.174484492875095,75.07274948581586,75.07274948581586,75.07274948581586
0.86,-23.4360100586756,-26.931399832355396,-30.4267896060352,75.07274948581586,75.07274948581586,75.07274948581586
0.855,-21.688315171835697,-25.1837049455155,-28.679094719195298,75.07274948581586,75.07274948581586,75.07274948581586
0.85,-19.940620284995802,-23.4360100586756,-26.931399832355396,75.07274948581586,75.07274948581586,75.07274948581586
0.845,-18.192925398155907,-21.688315171835697,-25.1837049455155,75.07274948581586,75.07274948581586,75.07274948581586
0.84,-16.445230511316005,-19.940620284995802,-23.4360100586756,75.07274948581586,75.07274948581586,75.07274948581586
0.835,-14.69753562447611,-18.192925398155907,-21.688315171835697,75.07274948581586,75.07274948581586,75.07274948581586
0.83,-12.949840737636208,-16.445230511316005,-19.940620284995802,75.07274948581586,75.07274948581586,75.07274948581586
0.825,-11.202145850796306,-14.69753562447611,-18.192925398155907,75.07274948581586,75.07274948581586,75.07274948581586
0.82,-9.454450963956404,-12.949840737636208,-16.445230511316005,75.07274948581586,75.07274948581586,75.07274948581586
0.815,-7.706756077116509,-11.202145850796306,-14.69753562447611,75.07274948581586,75.07274948581586,75.07274948581586
0.81,-5.959061190276614,-9.454450963956404,-12.949840737636208,75.07274948581586,75.07274948581586,75.07274948581586
0.805,-4.211366303436705,-7.706756077116509,-11.202145850796306,75.07274948581586,75.07274948581586,75.07274948581586
0.8,-2.46367141659681,-5.959061190276614,-9.454450963956404,75.07274948581586,75.07274948581586,75.07274948581586
0.795,-0.7159765297569152,-4.211366303436705,-7.706756077116509,75.07274948581586,75.07274948581586,75.07274948581586
0.79,1.031718357082994,-2.46367141659681,-5.959061190276614,75.07274948581586,75.07274948581586,75.07274948581586
0.785,2.779413243922889,-0.7159765297569152,-4.211366303436705,75.07274948581586,75.07274948581586,75.07274948581586
0.78,4.527108130762784,1.031718357082994,-2.46367141659681,75.07274948581586,75.07274948581586,75.07274948581586
0.775,6.274803017602693,2.779413243922889,-0.7159765297569152,75.07274948581586,75.07274948581586,75.07274948581586
0.77,8.022497904442588,4.527108130762784,1.031718357082994,75.07274948581586,75.07274948581586,75.07274948581586
0.765,9.278463329452851,6.274803017602693,2.779413243922889,75.07274948581586,75.07274948581586,75.07274948581586
0.76,10.39895227008149,8.022497904442588,4.527108130762784,75.07274948581586,75.07274948581586,75.07274948581586
0.755,11.519441210710127,9.278463329452851,6.274803017602693,75.07274948581586,75.07274948581586,75.07274948581586
0.75,12.639930151338767,10.39895227008149,8.022497904442588,75.07274948581586,75.07274948581586,75.07274948581586
0.745,13.760419091967403,11.519441210710127,9.278463329452851,75.07274948581586,75.07274948581586,75.07274948581586
0.74,14.880908032596043,12.639930151338767,10.39895227008149,75.07274948581586,75.07274948581586,75.07274948581586
0.735,16.00139697322468,13.760419091967403,11.519441210710127,75.07274948581586,75.07274948581586,75.07274948581586
0.73,17.12188591385332,14.880908032596043,12.639930151338767,75.07274948581586,75.07274948581586,75.07274948581586
0.725,18.24237485448196,16.00139697322468,13.760419091967403,75.07274948581586,75.07274948581586,75.07274948581586
0.72,19.362863795110595,17.12188591385332,14.880908032596043,75.07274948581586,75.07274948581586,75.07274948581586
0.715,20.48335273573923,18.24237485448196,16.00139697322468,75.07274948581586,75.07274948581586,75.07274948581586
0.71,21.60384167636787,19.362863795110595,17.12188591385332,75.07274948581586,75.07274948581586,75.07274948581586
0.705,22.72433061699651,20.48335273573923,18.24237485448196,75.07274948581586,75.07274948581586,75.07274948581586
0.7,23.84481955762515,21.60384167636787,19.362863795110595,75.07274948581586,75.07274948581586,75.07274948581586
0.695,24.965308498253783,22.72433061699651,20.48335273573923,75.07274948581586,75.07274948581586,75.07274948581586
0.69,26.085797438882423,23.84481955762515,21.60384167636787,75.07274948581586,75.07274948581586,75.07274948581586
0.685,27.206286379511063,24.965308498253783,22.72433061699651,75.07274948581586,75.07274948581586,75.07274948581586
0.68,28.326775320139703,26.085797438882423,23.84481955762515,75.07274948581586,75.07274948581586,75.07274948581586
0.675,29.447264260768343,27.206286379511063,24.965308498253783,75.07274948581586,75.07274948581586,75.07274948581586
0.67,30.567753201396975,28.326775320139703,26.085797438882423,75.07274948581586,75.07274948581586,75.07274948581586
0.665,31.688242142025615,29.447264260768343,27.206286379511063,75.07274948581586,75.07274948581586,75.07274948581586
0.66,32.808731082654255,30.567753201396975,28.326775320139703,75.07274948581586,75.07274948581586,75.07274948581586
0.655,33.929220023282895,31.688242142025615,29.447264260768343,75.07274948581586,75.07274948581586,75.07274948581586
0.65,35.049708963911534,32.808731082654255,30.567753201396975,75.07274948581586,75.07274948581586,75.07274948581586
0.645,36.17019790454017,33.929220023282895,31.688242142025615,75.07274948581586,75.07274948581586,75.07274948581586
0.64,37.29068684516881,35.049708963911534,32.808731082654255,75.07274948581586,75.07274948581586,75.07274948581586
0.635,38.41117578579745,36.17019790454017,33.929220023282895,75.07274948581586,75.07274948581586,75.07274948581586
0.63,39.53166472642609,37.29068684516881,35.049708963911534,75.07274948581586,75.07274948581586,75.07274948581586
0.625,40.65215366705472,38.41117578579745,36.17019790454017,75.07274948581586,75.07274948581586,75.07274948581586
0.62,41.77264260768336,39.53166472642609,37.29068684516881,75.07274948581586,75.07274948581586,75.07274948581586
0.615,42.893131548312,40.65215366705472,38.41117578579745,75.07274948581586,75.07274948581586,75.07274948581586
0.61,44.01362048894064,41.77264260768336,39.53166472642609,75.07274948581586,75.07274948581586,75.07274948581586
0.605,45.13410942956927,42.893131548312,40.65215366705472,75.07274948581586,75.07274948581586,75.07274948581586
0.6,46.25459837019791,44.01362048894064,41.77264260768336,75.07274948581586,75.07274948581586,75.07274948581586
0.595,47.37508731082655,45.13410942956927,42.893131548312,75.07274948581586,75.07274948581586,75.07274948581586
0.59,48.49557625145519,46.25459837019791,44.01362048894064,75.07274948581586,75.07274948581586,75.07274948581586
0.585,49.61606519208382,47.37508731082655,45.13410942956927,75.07274948581586,75.07274948581586,75.07274948581586
0.58,50.73655413271246,48.49557625145519,46.25459837019791,75.07274948581586,75.07274948581586,75.07274948581586
0.575,51.8570430733411,49.61606519208382,47.37508731082655,75.07274948581586,75.07274948581586,75.07274948581586
0.57,52.97753201396974,50.73655413271246,48.49557625145519,75.07274948581586,75.07274948581586,75.07274948581586
0.565,54.09802095459838,51.8570430733411,49.61606519208382,75.07274948581586,75.07274948581586,75.07274948581586
0.56,55.218509895227015,52.97753201396974,50.73655413271246,75.07274948581586,75.07274948581586,75.07274948581586
0.555,56.338998835855655,54.09802095459838,51.8570430733411,75.07274948581586,75.07274948581586,75.07274948581586
0.55,57.459487776484295,55.218509895227015,52.97753201396974,75.07274948581586,75.07274948581586,75.07274948581586
0.545,58.579976717112935,56.338998835855655,54.09802095459838,75.07274948581586,75.07274948581586,75.07274948581586
0.54,59.70046565774157,57.459487776484295,55.218509895227015,75.07274948581586,75.07274948581586,75.07274948581586
0.535,60.82095459837021,58.579976717112935,56.338998835855655,75.07274948581586,75.07274948581586,75.07274948581586
0.53,61.94144353899885,59.70046565774157,57.459487776484295,75.07274948581586,75.07274948581586,75.07274948581586
0.525,63.06193247962749,60.82095459837021,58.579976717112935,75.07274948581586,75.07274948581586,75.07274948581586
0.52,64.18242142025613,61.94144353899885,59.70046565774157,75.07274948581586,75.07274948581586,75.07274948581586
0.515,65.30291036088477,63.06193247962749,60.82095459837021,75.07274948581586,75.07274948581586,75.07274948581586
0.51,66.4233993015134,64.18242142025613,61.94144353899885,75.07274948581586,75.07274948581586,75.07274948581586
0.505,67.54388824214205,65.30291036088477,63.06193247962749,75.07274948581586,75.07274948581586,75.07274948581586
0.5,68.66437718277068,66.4233993015134,64.18242142025613,75.07274948581586,75.07274948581586,75.07274948581586
0.495,69.78486612339931,67.54388824214205,65.30291036088477,75.07274948581586,75.07274948581586,75.07274948581586
0.49,71.50890019071838,68.66437718277068,66.4233993015134,75.07274948581586,75.07274948581586,75.07274948581586
0.485,73.37635092180548,69.78486612339931,67.54388824214205,75.07274948581586,75.07274948581586,75.07274948581586
0.48,75.07274948581585,71.50890019071838,68.66437718277068,75.07274948581586,75.07274948581586,75.07274948581586
0.475,75.07274948581585,73.37635092180548,69.78486612339931,75.07274948581586,75.07274948581586,75.07274948581586
0.47,75.07274948581585,75.07274948581585,71.50890019071838,75.07274948581586,75.07274948581586,75.07274948581586
0.465,75.07274948581585,75.07274948581585,73.37635092180548,75.07274948581586,75.07274948581586,75.07274948581586
0.46,75.24380165289257,75.07274948581585,75.24380165289257,75.07274948581586,75.07274948581586,76.61970592815264
0.455,77.11125238397968,75.07274948581585,77.11125238397968,75.07274948581586,75.07274948581586,96.64805843984878
0.45,78.97870311506676,75.24380165289257,78.97870311506676,75.07274948581586,75.07274948581586,135.22351931062863
0.445,80.84615384615385,77.11125238397968,80.84615384615385,75.07274948581586,75.07274948581586,192.94618795972008
0.44,82.71360457724096,78.97870311506676,82.71360457724096,75.07274948581586,75.07274948581586,262.22665987684735
0.435,84.58105530832805,80.84615384615385,84.58105530832805,75.07274948581586,75.07274948581586,262.22665987684735
0.43,86.44850603941515,82.71360457724096,86.44850603941515,75.07274948581586,75.07274948581586,262.22665987684735
0.425,88.31595677050224,84.58105530832805,88.31595677050224,75.07274948581586,75.07274948581586,262.22665987684735
0.42,90.18340750158933,86.44850603941515,90.18340750158933,75.07274948581586,75.07274948581586,262.22665987684735
0.415,92.05085823267643,88.31595677050224,92.05085823267643,75.07274948581586,75.07274948581586,262.22665987684735
0.41,93.91830896376352,90.18340750158933,93.91830896376352,75.07274948581586,75.07274948581586,262.22665987684735
0.405,95.78575969485061,92.05085823267643,95.78575969485061,75.07274948581586,75.07274948581586,262.22665987684735
0.4,97.65321042593771,93.91830896376352,97.65321042593771,75.07274948581586,75.07274948581586,262.22665987684735
0.395,99.5206611570248,95.78575969485061,99.5206611570248,75.07274948581586,75.07274948581586,262.22665987684735
0.39,101.3881118881119,97.65321042593771,101.3881118881119,75.07274948581586,75.07274948581586,262.22665987684735
0.385,103.255562619199,99.5206611570248,103.255562619199,75.07274948581586,75.07274948581586,262.22665987684735
0.38,105.12301335028609,101.3881118881119,105.12301335028609,75.07274948581586,75.07274948581586,262.22665987684735
0.375,106.99046408137318,103.255562619199,106.99046408137318,75.07274948581586,75.07274948581586,262.22665987684735
0.37,108.85791481246028,105.12301335028609,108.85791481246028,75.07274948581586,75.07274948581586,262.22665987684735
0.365,110.72536554354738,106.99046408137318,110.72536554354738,75.07274948581586,75.07274948581586,262.22665987684735
0.36,112.59281627463446,108.85791481246028,112.59281627463446,75.07274948581586,75.07274948581586,262.22665987684735
0.355,114.46026700572156,110.72536554354738,114.46026700572156,75.07274948581586,75.07274948581586,262.22665987684735
0.35,116.32771773680867,112.59281627463446,116.32771773680867,75.07274948581586,75.07274948581586,262.22665987684735
0.345,118.19516846789575,114.46026700572156,118.19516846789575,75.07274948581586,75.07274948581586,262.22665987684735
0.34,120.06261919898284,116.32771773680867,120.06261919898284,75.07274948581586,75.07274948581586,262.22665987684735
0.335,121.93006993006995,118.19516846789575,121.93006993006995,75.07274948581586,75.07274948581586,262.22665987684735
0.33,123.79752066115704,120.06261919898284,123.79752066115704,75.07274948581586,75.07274948581586,262.22665987684735
0.325,125.66497139224413,121.93006993006995,125.66497139224413,75.07274948581586,75.07274948581586,262.22665987684735
0.32,127.53242212333123,123.79752066115704,127.53242212333123,75.07274948581586,83.55458153653137,262.22665987684735
0.315,129.39987285441833,125.66497139224413,129.39987285441833,75.07274948581586,111.32090933930014,262.22665987684735
0.31,131.2673235855054,135.0022250476796,131.2673235855054,75.07274948581586,157.69817268086675,262.22665987684735
0.305,133.1347743165925,136.8696757787667,133.1347743165925,75.07274948581586,223.48391951683044,262.22665987684735
0.3,135.0022250476796,138.7371265098538,135.0022250476796,75.07274948581586,262.22665987684735,262.22665987684735
0.295,136.8696757787667,140.6045772409409,136.8696757787667,75.07274948581586,262.22665987684735,262.22665987684735
0.29,138.7371265098538,142.472027972028,138.7371265098538,75.07274948581586,262.22665987684735,262.22665987684735
0.285,140.6045772409409,144.33947870311508,140.6045772409409,75.07274948581586,262.22665987684735,262.22665987684735
0.28,142.472027972028,146.20692943420215,142.472027972028,75.07274948581586,262.22665987684735,262.22665987684735
0.275,144.33947870311508,148.07438016528926,144.33947870311508,75.07274948581586,262.22665987684735,262.22665987684735
0.27,146.20692943420215,149.94183089637636,146.20692943420215,75.07274948581586,262.22665987684735,262.22665987684735
0.265,148.07438016528926,151.80928162746346,148.07438016528926,75.07274948581586,262.22665987684735,262.22665987684735
0.26,149.94183089637636,153.67673235855057,149.94183089637636,75.07274948581586,262.22665987684735,262.22665987684735
0.255,151.80928162746346,155.54418308963764,151.80928162746346,75.07274948581586,262.22665987684735,262.22665987684735
0.25,153.67673235855057,157.41163382072475,153.67673235855057,75.07274948581586,262.22665987684735,262.22665987684735
0.245,155.54418308963764,159.27908455181182,155.54418308963764,75.07274948581586,262.22665987684735,262.22665987684735
0.24,157.41163382072475,161.14653528289892,157.41163382072475,75.07274948581586,262.22665987684735,262.22665987684735
0.235,159.27908455181182,163.01398601398603,159.27908455181182,75.07274948581586,262.22665987684735,262.22665987684735
0.23,161.14653528289892,164.88143674507313,161.14653528289892,75.07274948581586,262.22665987684735,262.22665987684735
0.225,163.01398601398603,166.74888747616023,163.01398601398603,75.07274948581586,262.22665987684735,262.22665987684735
0.22,164.88143674507313,168.6163382072473,164.88143674507313,75.07274948581586,262.22665987684735,262.22665987684735
0.215,166.74888747616023,170.48378893833438,166.74888747616023,75.07274948581586,262.22665987684735,262.22665987684735
0.21,168.6163382072473,172.3512396694215,168.6163382072473,75.07274948581586,262.22665987684735,262.22665987684735
0.205,170.48378893833438,174.2186904005086,170.48378893833438,75.07274948581586,262.22665987684735,262.22665987684735
0.2,172.3512396694215,176.0861411315957,172.3512396694215,75.07274948581586,262.22665987684735,262.22665987684735
0.195,174.2186904005086,177.9535918626828,174.2186904005086,75.07274948581586,262.22665987684735,262.22665987684735
0.19,176.0861411315957,179.82104259376987,176.0861411315957,75.07274948581586,262.22665987684735,262.22665987684735
0.185,177.9535918626828,181.68849332485698,177.9535918626828,75.07274948581586,262.22665987684735,262.22665987684735
0.18,179.82104259376987,183.55594405594405,179.82104259376987,75.07274948581586,262.22665987684735,262.22665987684735
0.175,181.68849332485698,185.42339478703116,181.68849332485698,75.07274948581586,262.22665987684735,262.22665987684735
0.17,183.55594405594405,187.29084551811826,183.55594405594405,75.07274948581586,262.22665987684735,262.22665987684735
0.165,185.42339478703116,189.15829624920536,185.42339478703116,75.07274948581586,262.22665987684735,262.22665987684735
0.16,187.29084551811826,191.02574698029244,187.29084551811826,75.07274948581586,262.22665987684735,262.22665987684735
0.155,189.15829624920536,192.89319771137954,189.15829624920536,75.07274948581586,262.22665987684735,262.22665987684735
0.15,191.02574698029244,194.76064844246662,191.02574698029244,75.07274948581586,262.22665987684735,262.22665987684735
0.145,192.89319771137954,196.62809917355372,192.89319771137954,75.07274948581586,262.22665987684735,262.22665987684735
0.14,194.76064844246662,198.49554990464082,194.76064844246662,75.07274948581586,262.22665987684735,262.22665987684735
0.135,196.62809917355372,200.36300063572793,196.62809917355372,75.07274948581586,262.22665987684735,262.22665987684735
0.13,198.49554990464082,202.230451366815,198.49554990464082,75.07274948581586,262.22665987684735,262.22665987684735
0.125,200.36300063572793,204.0979020979021,200.36300063572793,75.07274948581586,262.22665987684735,262.22665987684735
0.12,202.230451366815,205.9653528289892,202.230451366815,75.07274948581586,262.22665987684735,262.22665987684735
0.115,204.0979020979021,207.8328035600763,204.0979020979021,75.07274948581586,262.22665987684735,262.22665987684735
0.11,205.9653528289892,209.7002542911634,205.9653528289892,75.07274948581586,262.22665987684735,262.22665987684735
0.105,207.8328035600763,212.76301568472388,207.8328035600763,75.07274948581586,262.22665987684735,262.22665987684735
0.1,209.7002542911634,218.56240938447345,209.7002542911634,75.07274948581586,262.22665987684735,262.22665987684735
0.095,212.76301568472388,224.36180308422303,212.76301568472388,75.07274948581586,262.22665987684735,262.22665987684735
0.09,218.56240938447345,230.1611967839726,218.56240938447345,75.07274948581586,262.22665987684735,262.22665987684735
0.085,224.36180308422303,235.96059048372217,224.36180308422303,75.07274948581586,262.22665987684735,262.22665987684735
0.08,230.1611967839726,241.75998418347172,230.1611967839726,75.07274948581586,262.22665987684735,262.22665987684735
0.075,235.96059048372217,247.5593778832213,235.96059048372217,75.07274948581586,262.22665987684735,262.22665987684735
0.07,241.75998418347172,253.35877158297086,241.75998418347172,82.94412799085819,262.22665987684735,262.22665987684735
0.065,247.5593778832213,259.15816528272046,247.5593778832213,109.98148312661868,262.22665987684735,262.22665987684735
0.06,253.35877158297086,262.22665987684735,253.35877158297086,155.6080558943193,262.22665987684735,262.22665987684735
0.055,259.15816528272046,262.22665987684735,259.15816528272046,220.61410721974258,262.22665987684735,262.22665987684735
0.05,264.95755898247,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735
0.045,270.75695268221955,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735
0.04,276.55634638196915,264.95755898247,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735
0.035,282.3557400817187,270.75695268221955,262.22665987684735,262.22665987684735,262.22665987684735,262.22665987684735
0.03,288.1551337814683,276.55634638196915,264.95755898247,262.22665987684735,262.22665987684735,262.22665987684735
0.025,293.95452748121784,282.3557400817187,270.75695268221955,262.22665987684735,262.22665987684735,262.22665987684735
0.02,840.4358353510712,288.1551337814683,276.55634638196915,262.22665987684735,262.22665987684735,262.22665987684735
0.015,5005.326876513303,293.95452748121784,282.3557400817187,262.22665987684735,262.22665987684735,262.22665987684735
0.01,9170.217917675534,840.4358353510712,288.1551337814683,262.22665987684735,262.22665987684735,262.22665987684735
0.005,13335.108958837767,5005.326876513303,293.95452748121784,262.22665987684735,262.22665987684735,262.22665987684735
0.0,17500.0,9170.217917675534,840.4358353510712,262.22665987684735,262.22665987684735,262.22665987684735


==> data/CaseC-Smax20.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,-9.454450963956404,-44.408348700754395,-1000.0,73.10160259603879,73.10160259603879,73.10160259603879
0.995,-7.706756077116509,-42.66065381391449,-629.4070512820513,73.10160259603879,73.10160259603879,73.10160259603879
0.99,-5.959061190276614,-40.9129589270746,-258.81410256410254,73.10160259603879,73.10160259603879,73.10160259603879
0.985,-4.211366303436705,-39.165264040234696,-74.11916177703269,73.10160259603879,73.10160259603879,73.10160259603879
0.98,-2.46367141659681,-37.417569153394794,-72.37146689019279,73.10160259603879,73.10160259603879,73.10160259603879
0.975,-0.7159765297569152,-35.6698742665549,-70.6237720033529,73.10160259603879,73.10160259603879,73.10160259603879
0.97,1.031718357082994,-33.922179379715,-68.87607711651299,73.10160259603879,73.10160259603879,73.10160259603879
0.965,2.779413243922889,-32.174484492875095,-67.1283822296731,73.10160259603879,73.10160259603879,73.10160259603879
0.96,4.527108130762784,-30.4267896060352,-65.3806873428332,73.10160259603879,73.10160259603879,73.10160259603879
0.955,6.274803017602693,-28.679094719195298,-63.632992455993296,73.10160259603879,73.10160259603879,73.10160259603879
0.95,8.022497904442588,-26.931399832355396,-61.885297569153394,73.10160259603879,73.10160259603879,73.10160259603879
0.945,9.278463329452851,-25.1837049455155,-60.13760268231349,73.10160259603879,73.10160259603879,73.10160259603879
0.94,10.39895227008149,-23.4360100586756,-58.38990779547359,73.10160259603879,73.10160259603879,73.10160259603879
0.935,11.519441210710127,-21.688315171835697,-56.642212908633695,73.10160259603879,73.10160259603879,73.10160259603879
0.93,12.639930151338767,-19.940620284995802,-54.8945180217938,73.10160259603879,73.10160259603879,73.10160259603879
0.925,13.760419091967403,-18.192925398155907,-53.14682313495389,73.10160259603879,73.10160259603879,73.10160259603879
0.92,14.880908032596043,-16.445230511316005,-51.399128248113996,73.10160259603879,73.10160259603879,73.10160259603879
0.915,16.00139697322468,-14.69753562447611,-49.6514333612741,73.10160259603879,73.10160259603879,73.10160259603879
0.91,17.12188591385332,-12.949840737636208,-47.90373847443419,73.10160259603879,73.10160259603879,73.10160259603879
0.905,18.24237485448196,-11.202145850796306,-46.1560435875943,73.10160259603879,73.10160259603879,73.10160259603879
0.9,19.362863795110595,-9.454450963956404,-44.408348700754395,73.10160259603879,73.10160259603879,73.10160259603879
0.895,20.48335273573923,-7.706756077116509,-42.66065381391449,73.10160259603879,73.10160259603879,73.10160259603879
0.89,21.60384167636787,-5.959061190276614,-40.9129589270746,73.10160259603879,73.10160259603879,73.10160259603879
0.885,22.72433061699651,-4.211366303436705,-39.165264040234696,73.10160259603879,73.10160259603879,73.10160259603879
0.88,23.84481955762515,-2.46367141659681,-37.417569153394794,73.10160259603879,73.10160259603879,73.10160259603879
0.875,24.965308498253783,-0.7159765297569152,-35.6698742665549,73.10160259603879,73.10160259603879,73.10160259603879
0.87,26.085797438882423,1.031718357082994,-33.922179379715,73.10160259603879,73.10160259603879,73.10160259603879
0.865,27.206286379511063,2.779413243922889,-32.174484492875095,73.10160259603879,73.10160259603879,73.10160259603879
0.86,28.326775320139703,4.527108130762784,-30.4267896060352,73.10160259603879,73.10160259603879,73.10160259603879
0.855,29.447264260768343,6.274803017602693,-28.679094719195298,73.10160259603879,73.10160259603879,73.10160259603879
0.85,30.567753201396975,8.022497904442588,-26.931399832355396,73.10160259603879,73.10160259603879,73.10160259603879
0.845,31.688242142025615,9.278463329452851,-25.1837049455155,73.10160259603879,73.10160259603879,73.10160259603879
0.84,32.808731082654255,10.39895227008149,-23.4360100586756,73.10160259603879,73.10160259603879,73.10160259603879
0.835,33.929220023282895,11.519441210710127,-21.688315171835697,73.10160259603879,73.10160259603879,73.10160259603879
0.83,35.049708963911534,12.639930151338767,-19.940620284995802,73.10160259603879,73.10160259603879,73.10160259603879
0.825,36.17019790454017,13.760419091967403,-18.192925398155907,73.10160259603879,73.10160259603879,73.10160259603879
0.82,37.29068684516881,14.880908032596043,-16.445230511316005,73.10160259603879,73.10160259603879,73.10160259603879
0.815,38.41117578579745,16.00139697322468,-14.69753562447611,73.10160259603879,73.10160259603879,73.10160259603879
0.81,39.53166472642609,17.12188591385332,-12.949840737636208,73.10160259603879,73.10160259603879,73.10160259603879
0.805,40.65215366705472,18.24237485448196,-11.202145850796306,73.10160259603879,73.10160259603879,73.10160259603879
0.8,41.77264260768336,19.362863795110595,-9.454450963956404,73.10160259603879,73.10160259603879,73.10160259603879
0.795,42.893131548312,20.48335273573923,-7.706756077116509,73.10160259603879,73.10160259603879,73.10160259603879
0.79,44.01362048894064,21.60384167636787,-5.959061190276614,73.10160259603879,73.10160259603879,73.10160259603879
0.785,45.13410942956927,22.72433061699651,-4.211366303436705,73.10160259603879,73.10160259603879,73.10160259603879
0.78,46.25459837019791,23.84481955762515,-2.46367141659681,73.10160259603879,73.10160259603879,73.10160259603879
0.775,47.37508731082655,24.965308498253783,-0.7159765297569152,73.10160259603879,73.10160259603879,73.10160259603879
0.77,48.49557625145519,26.085797438882423,1.031718357082994,73.10160259603879,73.10160259603879,73.10160259603879
0.765,49.61606519208382,27.206286379511063,2.779413243922889,73.10160259603879,73.10160259603879,73.10160259603879
0.76,50.73655413271246,28.326775320139703,4.527108130762784,73.10160259603879,73.10160259603879,73.10160259603879
0.755,51.8570430733411,29.447264260768343,6.274803017602693,73.10160259603879,73.10160259603879,73.10160259603879
0.75,52.97753201396974,30.567753201396975,8.022497904442588,73.10160259603879,73.10160259603879,73.10160259603879
0.745,54.09802095459838,31.688242142025615,9.278463329452851,73.10160259603879,73.10160259603879,73.10160259603879
0.74,55.218509895227015,32.808731082654255,10.39895227008149,73.10160259603879,73.10160259603879,73.10160259603879
0.735,56.338998835855655,33.929220023282895,11.519441210710127,73.10160259603879,73.10160259603879,73.10160259603879
0.73,57.459487776484295,35.049708963911534,12.639930151338767,73.10160259603879,73.10160259603879,73.10160259603879
0.725,58.579976717112935,36.17019790454017,13.760419091967403,73.10160259603879,73.10160259603879,73.10160259603879
0.72,59.70046565774157,37.29068684516881,14.880908032596043,73.10160259603879,73.10160259603879,73.10160259603879
0.715,60.82095459837021,38.41117578579745,16.00139697322468,73.10160259603879,73.10160259603879,73.10160259603879
0.71,61.94144353899885,39.53166472642609,17.12188591385332,73.10160259603879,73.10160259603879,73.10160259603879
0.705,63.06193247962749,40.65215366705472,18.24237485448196,73.10160259603879,73.10160259603879,73.10160259603879
0.7,64.18242142025613,41.77264260768336,19.362863795110595,73.10160259603879,73.10160259603879,73.10160259603879
0.695,65.30291036088477,42.893131548312,20.48335273573923,73.10160259603879,73.10160259603879,73.10160259603879
0.69,66.4233993015134,44.01362048894064,21.60384167636787,73.10160259603879,73.10160259603879,73.10160259603879
0.685,67.54388824214205,45.13410942956927,22.72433061699651,73.10160259603879,73.10160259603879,73.10160259603879
0.68,68.66437718277068,46.25459837019791,23.84481955762515,73.10160259603879,73.10160259603879,73.10160259603879
0.675,69.78486612339931,47.37508731082655,24.965308498253783,73.10160259603879,73.10160259603879,73.10160259603879
0.67,71.50890019071838,48.49557625145519,26.085797438882423,73.10160259603879,73.10160259603879,73.10160259603879
0.665,73.10160292195778,49.61606519208382,27.206286379511063,73.10160259603879,73.10160259603879,73.10160259603879
0.66,73.10160292195778,50.73655413271246,28.326775320139703,73.10160259603879,73.10160259603879,73.10160259603879
0.655,73.10160292195778,51.8570430733411,29.447264260768343,73.10160259603879,73.10160259603879,73.10160259603879
0.65,73.10160292195778,52.97753201396974,30.567753201396975,73.10160259603879,73.10160259603879,73.10160259603879
0.645,73.10160292195778,54.09802095459838,31.688242142025615,73.10160259603879,73.10160259603879,73.10160259603879
0.64,73.10160292195778,55.218509895227015,32.808731082654255,73.10160259603879,73.10160259603879,73.10160259603879
0.635,73.10160292195778,56.338998835855655,33.929220023282895,73.10160259603879,73.10160259603879,73.10160259603879
0.63,73.10160292195778,57.459487776484295,35.049708963911534,73.10160259603879,73.10160259603879,73.10160259603879
0.625,73.10160292195778,58.579976717112935,36.17019790454017,73.10160259603879,73.10160259603879,73.10160259603879
0.62,73.10160292195778,59.70046565774157,37.29068684516881,73.10160259603879,73.10160259603879,73.10160259603879
0.615,73.10160292195778,60.82095459837021,38.41117578579745,73.10160259603879,73.10160259603879,73.10160259603879
0.61,73.10160292195778,61.94144353899885,39.53166472642609,73.10160259603879,73.10160259603879,73.10160259603879
0.605,73.10160292195778,63.06193247962749,40.65215366705472,73.10160259603879,73.10160259603879,73.10160259603879
0.6,73.10160292195778,64.18242142025613,41.77264260768336,73.10160259603879,73.10160259603879,73.10160259603879
0.595,73.10160292195778,65.30291036088477,42.893131548312,73.10160259603879,73.10160259603879,73.10160259603879
0.59,73.10160292195778,66.4233993015134,44.01362048894064,73.10160259603879,73.10160259603879,73.10160259603879
0.585,73.10160292195778,67.54388824214205,45.13410942956927,73.10160259603879,73.10160259603879,73.10160259603879
0.58,73.10160292195778,68.66437718277068,46.25459837019791,73.10160259603879,73.10160259603879,73.10160259603879
0.575,73.10160292195778,69.78486612339931,47.37508731082655,73.10160259603879,73.10160259603879,73.10160259603879
0.57,73.10160292195778,71.50890019071838,48.49557625145519,73.10160259603879,73.10160259603879,73.10160259603879
0.565,73.10160292195778,73.10160292195778,49.61606519208382,73.10160259603879,73.10160259603879,73.10160259603879
0.56,73.10160292195778,73.10160292195778,50.73655413271246,73.10160259603879,73.10160259603879,73.10160259603879
0.555,73.10160292195778,73.10160292195778,51.8570430733411,73.10160259603879,73.10160259603879,73.10160259603879
0.55,73.10160292195778,73.10160292195778,52.97753201396974,73.10160259603879,73.10160259603879,73.10160259603879
0.545,73.10160292195778,73.10160292195778,54.09802095459838,73.10160259603879,73.10160259603879,73.10160259603879
0.54,73.10160292195778,73.10160292195778,55.218509895227015,73.10160259603879,73.10160259603879,73.10160259603879
0.535,73.10160292195778,73.10160292195778,56.338998835855655,73.10160259603879,73.10160259603879,73.10160259603879
0.53,73.10160292195778,73.10160292195778,57.459487776484295,73.10160259603879,73.10160259603879,73.10160259603879
0.525,73.10160292195778,73.10160292195778,58.579976717112935,73.10160259603879,73.10160259603879,73.10160259603879
0.52,73.10160292195778,73.10160292195778,59.70046565774157,73.10160259603879,73.10160259603879,73.10160259603879
0.515,73.10160292195778,73.10160292195778,60.82095459837021,73.10160259603879,73.10160259603879,73.10160259603879
0.51,73.10160292195778,73.10160292195778,61.94144353899885,73.10160259603879,73.10160259603879,73.10160259603879
0.505,73.10160292195778,73.10160292195778,63.06193247962749,73.10160259603879,73.10160259603879,73.10160259603879
0.5,73.10160292195778,73.10160292195778,64.18242142025613,73.10160259603879,73.10160259603879,73.10160259603879
0.495,73.10160292195778,73.10160292195778,65.30291036088477,73.10160259603879,73.10160259603879,73.10160259603879
0.49,73.10160292195778,73.10160292195778,66.4233993015134,73.10160259603879,73.10160259603879,73.10160259603879
0.485,73.10160292195778,73.10160292195778,67.54388824214205,73.10160259603879,73.10160259603879,73.10160259603879
0.48,73.10160292195778,73.10160292195778,68.66437718277068,73.10160259603879,73.10160259603879,73.10160259603879
0.475,73.10160292195778,75.9999294021023,69.78486612339931,73.10160259603879,76.00029779118944,73.10160259603879
0.47,73.10160292195778,79.76379403162892,71.50890019071838,73.10160259603879,79.76379390940865,73.10160259603879
0.465,73.37635092180548,81.978177172876,73.37635092180548,73.10160259603879,81.97817627962758,73.91714034130342
0.46,75.24380165289257,83.45380301701643,75.24380165289257,73.10160259603879,83.45380198115676,78.38296356428313
0.455,77.11125238397968,84.91610075644186,77.11125238397968,73.10160259603879,84.91610006768803,81.14953815214359
0.45,78.97870311506676,86.36255126153848,78.97870311506676,73.10160259603879,86.36255035147589,82.89248010852309
0.445,80.84615384615385,87.79281728115288,80.84615384615385,73.10160259603879,87.79281611452873,84.36056095306321
0.44,82.71360457724096,89.2134258318467,82.71360457724096,73.10160259603879,89.2134249157484,85.8137094414481
0.435,84.58105530832805,90.62488174959702,84.58105530832805,73.10160259603879,90.62488319428286,87.24916903639635
0.43,86.44850603941515,92.02073135033817,86.44850603941515,73.10160259603879,92.02073041778227,88.67256103314224
0.425,88.31595677050224,93.39947119196361,88.31595677050224,73.10160259603879,93.39947013419135,90.08886357175288
0.42,90.18340750158933,94.79186128532773,90.18340750158933,73.10160259603879,94.79186041104809,91.49099807645285
0.415,92.05085823267643,96.15226050361207,92.05085823267643,73.10160259603879,96.1522600681194,92.875600911343
0.41,93.91830896376352,97.49612448755971,93.91830896376352,73.10160259603879,97.49612373098797,94.25973060932763
0.405,95.78575969485061,98.82850621777136,95.63581319662835,73.10160259603879,98.82778568786074,95.63579870442203
0.4,97.65321042593771,100.18699171243908,96.98679703863957,73.10160259603879,100.18732658439272,96.98687291559641
0.395,99.5206611570248,101.4982525237699,98.31957457214983,73.10160259603879,101.4982515388696,98.31940666083355
0.39,101.3881118881119,102.78894885057858,99.66992401037325,73.10160259603879,102.78891399469966,99.66990569055247
0.385,103.255562619199,104.09915653261444,101.00135380188881,73.10160259603879,104.0991528557872,101.00133948774526
0.38,105.12301335028609,105.40475205073759,102.29918983982714,73.10160259603879,105.40475108541288,102.29917530466743
0.375,106.99046408137318,106.6599588390803,103.59541449710628,73.10160259603879,106.65995445688941,103.59539791900795
0.37,108.85791481246028,107.92481512203678,104.91441123595465,73.10160259603879,107.92481210108689,104.91439471912147
0.365,110.72536554354738,109.2061469123252,106.18437892018733,73.10160259603879,109.20614479911413,106.18436442955739
0.36,112.59281627463446,110.43639656672013,107.43540479110302,73.10160259603879,110.43639071097651,107.43494084634835
0.355,114.46026700572156,111.66418080596898,108.7194505315522,73.10160259603879,111.66417841333279,108.71943434729401
0.35,116.32771773680867,112.91215854603746,109.97487958652152,73.10160259603879,112.91215715477556,109.97486506035249
0.345,118.19516846789575,114.118165346329,111.18835048928338,73.10160259603879,114.11816469705587,111.18721587219588
0.34,120.06261919898284,115.3172534787933,112.43821688118118,73.10160259603879,115.31725179587046,112.4382016457597
0.335,121.93006993006995,116.53201506171328,113.67065946226771,73.10160259603879,116.53201445839966,113.67064503049737
0.33,123.79752066115704,117.70560626546786,114.85248998002412,73.10160259603879,117.70527925678472,114.85247479925248
0.325,125.66497139224413,118.88406510901069,116.07071378109633,73.10160259603879,118.88406449372818,116.07069513349217
0.32,127.53242212333123,120.06540132639044,117.27174129162853,73.10160259603879,120.06540220395082,117.271726934214
0.315,129.39987285441833,121.20528500711708,118.43071371289886,73.10160259603879,121.20528512979043,118.4306991823335
0.31,131.2673235855054,122.36968645075483,119.61712421479353,73.10160259603879,122.36966928759051,119.61710834800171
0.305,133.1347743165925,123.53731798873812,120.77823855769358,73.10160259603879,123.53731881701901,120.77822421044016
0.3,135.0022250476796,124.69956564938363,121.92494697059675,73.10160259603879,124.69956719270786,121.9249335134404
0.295,136.8696757787667,131.0005973677153,123.0907160863303,73.10160259603879,131.00054587028106,123.09070389890893
0.29,138.7371265098538,150.2926059186937,124.24870617729718,73.10160259603879,150.27184099433435,124.2478073027034
0.285,140.6045772409409,177.9535918626828,127.58981244394508,73.10160259603879,185.87708648511895,127.58860662890022
0.28,142.472027972028,179.82104259376987,140.83298093231434,73.10160259603879,245.68214832446728,140.82106030254525
0.275,144.33947870311508,181.68849332485698,144.33947870311508,73.10160259603879,282.709858078396,169.94633427791507
0.27,146.20692943420215,183.55594405594405,146.20692943420215,73.10160259603879,282.709858078396,218.4384694691747
0.265,148.07438016528926,185.42339478703116,148.07438016528926,73.10160259603879,282.709858078396,282.709858078396
0.26,149.94183089637636,187.29084551811826,149.94183089637636,73.10160259603879,282.709858078396,282.709858078396
0.255,151.80928162746346,189.15829624920536,151.80928162746346,73.10160259603879,282.709858078396,282.709858078396
0.25,153.67673235855057,191.02574698029244,153.67673235855057,73.10160259603879,282.709858078396,282.709858078396
0.245,155.54418308963764,192.89319771137954,155.54418308963764,73.10160259603879,282.709858078396,282.709858078396
0.24,157.41163382072475,194.76064844246662,157.41163382072475,73.10160259603879,282.709858078396,282.709858078396
0.235,159.27908455181182,196.62809917355372,159.27908455181182,73.10160259603879,282.709858078396,282.709858078396
0.23,161.14653528289892,198.49554990464082,161.14653528289892,77.57509835976337,282.709858078396,282.709858078396
0.225,163.01398601398603,200.36300063572793,163.01398601398603,80.6829720524167,282.709858078396,282.709858078396
0.22,164.88143674507313,202.230451366815,164.88143674507313,82.58465785876467,282.709858078396,282.709858078396
0.215,166.74888747616023,204.0979020979021,166.74888747616023,84.0558811595346,282.709858078396,282.709858078396
0.21,168.6163382072473,205.9653528289892,168.6163382072473,85.51207995860531,282.709858078396,282.709858078396
0.205,170.48378893833438,207.8328035600763,170.48378893833438,86.95124239218805,282.709858078396,282.709858078396
0.2,172.3512396694215,209.7002542911634,172.3512396694215,88.37641538228094,282.709858078396,282.709858078396
0.195,174.2186904005086,212.76301568472388,174.2186904005086,89.79473314503171,282.709858078396,282.709858078396
0.19,176.0861411315957,218.56240938447345,176.0861411315957,91.19999143061067,282.709858078396,282.709858078396
0.185,177.9535918626828,224.36180308422303,177.9535918626828,92.58839531795539,282.709858078396,282.709858078396
0.18,179.82104259376987,230.1611967839726,179.82104259376987,93.9674285506848,282.709858078396,282.709858078396
0.175,181.68849332485698,235.96059048372217,181.68849332485698,95.35232081626549,282.709858078396,282.709858078396
0.17,183.55594405594405,241.75998418347172,183.55594405594405,96.7065262459521,282.709858078396,282.709858078396
0.165,185.42339478703116,247.5593778832213,185.42339478703116,98.04285054019174,282.709858078396,282.709858078396
0.16,187.29084551811826,253.35877158297086,187.29084551811826,99.3862486459542,282.709858078396,282.709858078396
0.155,189.15829624920536,259.15816528272046,189.15829624920536,100.72854538976335,282.709858078396,282.709858078396
0.15,191.02574698029244,264.95755898247,191.02574698029244,102.03030882345286,282.709858078396,282.709858078396
0.145,192.89319771137954,270.75695268221955,192.89319771137954,103.31984730601258,282.709858078396,282.709858078396
0.14,194.76064844246662,276.55634638196915,194.76064844246662,104.64046196547547,282.709858078396,282.709858078396
0.135,196.62809917355372,282.3557400817187,196.62809917355372,105.92316635068615,282.709858078396,282.709858078396
0.13,198.49554990464082,282.7098580240511,198.49554990464082,107.1727133853437,282.709858078396,282.709858078396
0.125,200.36300063572793,282.7098580240511,200.36300063572793,108.45244907312984,282.709858078396,282.709858078396
0.12,202.230451366815,282.7098580240511,202.230451366815,109.72095453360761,282.709858078396,282.709858078396
0.115,204.0979020979021,282.7098580240511,204.0979020979021,110.93353270063233,282.709858078396,282.709858078396
0.11,205.9653528289892,282.7098580240511,205.9653528289892,112.17816753062147,282.709858078396,282.709858078396
0.105,207.8328035600763,282.7098580240511,207.8328035600763,113.42107687028482,282.709858078396,282.709858078396
0.1,209.7002542911634,282.7098580240511,209.7002542911634,114.60196975183077,282.709858078396,282.709858078396
0.095,212.76301568472388,282.7098580240511,212.76301568472388,115.81761626230353,282.709858078396,282.709858078396
0.09,218.56240938447345,282.7098580240511,218.56240938447345,117.02649316486516,282.709858078396,282.709858078396
0.085,224.36180308422303,282.7098580240511,224.36180308422303,118.18297299315276,282.709858078396,282.709858078396
0.08,230.1611967839726,282.7098580240511,230.1611967839726,119.37080797840312,282.709858078396,282.709858078396
0.075,235.96059048372217,282.7098580240511,235.96059048372217,120.54553135860485,282.709858078396,282.709858078396
0.07,241.75998418347172,282.7098580240511,241.75998418347172,121.68203641223532,282.709858078396,282.709858078396
0.065,247.5593778832213,282.7098580240511,247.5593778832213,122.84751851142103,282.709858078396,282.709858078396
0.06,253.35877158297086,282.7098580240511,253.35877158297086,124.01105104538703,282.709858078396,282.709858078396
0.055,259.15816528272046,282.7098580240511,259.15816528272046,125.72091142751368,282.709858078396,282.709858078396
0.05,264.95755898247,282.7098580240511,264.95755898247,135.69515491724252,282.709858078396,282.709858078396
0.045,270.75695268221955,282.7098580240511,270.75695268221955,161.4998903459717,282.709858078396,282.709858078396
0.04,276.55634638196915,282.7098580240511,276.55634638196915,204.6974130973157,282.709858078396,282.709858078396
0.035,282.3557400817187,282.7098580240511,282.3557400817187,276.89761388033224,282.709858078396,282.709858078396
0.03,288.1551337814683,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.025,293.95452748121784,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.02,840.4358353510712,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.015,5005.326876513303,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.01,9170.217917675534,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.005,13335.108958837767,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396
0.0,17500.0,282.7098580240511,282.7098580240511,282.709858078396,282.709858078396,282.709858078396


==> data/CaseC-Smax200.csv <==
Load,PSmin,PSmid,PSmax,EPSmin,EPSmid,EPSmax
1.0,15337.146282426886,8672.532833315487,-9.454450963956404,15337.146065965611,8672.523808108443,7107.279811995286
0.99,15408.442217019903,8832.125036700494,-2.46367141659681,15408.442012550016,8832.116091267582,7107.279811995286
0.98,15478.100000611039,8992.211931921342,4.527108130762784,15478.09980762658,8992.203069882853,7107.279811995286
0.97,15546.11660554924,9152.776869749645,10.39895227008149,15546.116423555573,9152.768094611249,7107.279811995286
0.96,15612.489105017274,9313.803180477813,14.880908032596043,15612.488933532688,9313.794495628867,7107.279811995286
0.95,15677.214671484016,9475.274174826163,19.362863795110595,15677.214510039394,9475.2655835481,7107.279811995286
0.94,15740.29057515286,9637.173149523609,23.84481955762515,15740.29042328875,9637.164654970999,7107.279811995286
0.93,15801.714182390828,9799.472752311465,28.326775320139703,15801.714039663115,9799.464357512625,7107.279811995286
0.92,15861.482954173127,9962.14136013619,32.808731082654255,15861.482820147707,9962.133068002375,7107.279811995286
0.91,15919.59444450069,10125.157896770468,37.29068684516881,15919.594318757134,10125.149716873124,7107.279811995286
0.9,15976.046298827354,10288.50653885714,41.77264260768336,15976.046180956882,10288.498478695901,7107.279811995286
0.89,16030.836252471607,10452.17389169736,46.25459837019791,16030.836142079144,10452.165954002592,7107.279811995286
0.88,16083.962129030271,10616.148882540081,50.73655413271246,16083.962025732937,10616.14106992516,7107.279811995286
0.87,16135.421838784452,10780.421351962961,55.218509895227015,16135.421742210356,10780.413666935956,7107.279811995286
0.86,16185.21337709392,10944.981295216001,59.70046565774157,16185.21328688584,10944.97374018645,7107.279811995286
0.85,16233.334824883432,11109.818862862252,64.18242142025613,16233.334740673185,11109.811440130652,7107.279811995286
0.84,16279.785235704465,11274.924361360614,68.66437718277068,16279.785157115146,11274.91707313944,7107.279811995286
0.83,16324.565700002036,11440.288253702694,75.24380165289257,16324.565626695692,11440.281102102766,7107.279811995286
0.82,16367.678636516317,11605.901159968587,82.71360457724096,16367.67856819089,11605.894147017265,7107.279811995286
0.81,16409.126722772424,11771.753857928996,90.18340750158933,16409.12665913777,11771.746985554499,7107.279811995286
0.8,16449.067730359333,11937.837283562416,97.65321042593771,16449.067671139084,11937.830553615733,7107.279811995286
0.79,16487.817642742768,12104.14253161865,105.12301335028609,16487.817587676967,12104.135945868295,7107.279811995286
0.78,16525.54373375027,12270.66085613987,112.59281627463446,16525.54368259268,12270.654416265344,7107.279811995286
0.77,16562.261443092655,12437.383670943065,120.06261919898284,16562.26139560711,12437.377378550995,7107.279811995286
0.76,16597.986273121227,12604.302550121809,127.53242212333123,16597.986229086237,12604.296406744837,7107.279811995286
0.75,16632.733788133017,12771.408517844151,135.0022250476796,16632.733747336122,12771.403235628053,7107.279811995286
0.74,16666.519613365374,12938.514964313941,142.472027972028,16666.519575606093,12938.510544427596,7107.279811995286
0.73,16699.35943351961,13105.400519021467,149.94183089637636,16699.359398607718,13105.396251651158,7107.279811995286
0.72,16731.26899111102,13272.02176864141,157.41163382072475,16731.268958863853,13272.017654618618,7107.279811995286
0.71,16762.26408480727,13438.371095362203,164.88143674507313,16762.264055054256,13438.36713545217,7107.279811995286
0.7,16792.360567782263,13573.438256871024,172.3512396694215,16792.360540359787,13573.434455023395,7107.279811995286
0.69,16821.57434604876,13676.592243598156,179.82104259376987,16821.57432080333,13676.58860022001,7107.279811995286
0.68,16849.92137680258,13778.205303391236,187.29084551811826,16849.92135358883,13778.201814037086,7107.279811995286
0.67,16877.417666757156,13878.271139193972,194.76064844246662,16877.417645437596,13878.267799453373,7107.279811995286
0.66,16904.079270478083,13976.783525930958,202.230451366815,16904.079250923674,13976.78033142414,7107.279811995286
0.65,16929.92228871768,14073.736307080275,209.7002542911634,16929.92227080511,14073.733253463713,7107.279811995286
0.64,16954.96286674181,14169.123457557149,252.54646206308612,16954.962850355398,14169.120540530417,7107.279811995286
0.63,16979.21719239621,14262.939117196567,302.84484228474,16979.217177425788,14262.936332502299,7107.279811995286
0.62,17002.701493524335,14355.177591017658,353.1432225063939,17002.701479868407,14355.174934443563,7107.279811995286
0.61,17025.43203518266,14445.833349470724,403.44160272804777,17025.432022745892,14445.830816858044,7107.279811995286
0.6,17500.0,14534.901028697754,7107.626935754407,17047.424007516325,14534.898615937154,7107.594014671642
0.59,17500.0,14622.37543075436,7261.411778714555,17047.424007516325,14622.373133795041,7261.378985337787
0.58,17500.0,14708.25152385295,7415.8313588554865,17047.424007516325,14708.249338698963,7415.798709572395
0.57,17500.0,14792.524442567264,7570.875346375138,17047.424007516325,14792.522365285868,7570.84285717333
0.56,17500.0,14875.189488056258,7726.539861389492,17047.424007516325,14875.187514774823,7726.507547866813
0.55,17500.0,14956.242128253212,7882.814931017441,17047.424007516325,14956.240255167188,7882.782808369704
0.54,17500.0,15035.677998070303,8039.6840748889645,17047.424007516325,15035.676221415328,8039.652157899564
0.53,17500.0,15113.492953333602,8197.130785809166,17047.424007516325,15113.49126939434,8197.099088853078
0.52,17500.0,15189.683145236077,8355.138530707196,17047.424007516325,15189.681550394826,8355.107067756402
0.51,17500.0,15264.244987715669,8513.690751576813,17047.424007516325,15264.243478442579,8513.659536204354
0.5,17500.0,15337.175078573337,8672.770866400228,17047.424007516325,15337.173651401183,8672.739911781642
0.49,17500.0,15408.470161663736,8832.362270046866,17047.424007516325,15408.468813199896,8832.331588968304
0.48,17500.0,15478.127103169845,8992.448335167945,17047.424007516325,15478.125830097211,8992.41794002961
0.47,17500.0,15546.14287544254,9153.012413074339,17047.424007516325,15546.141674523258,9152.982315890958
0.46,17500.0,15612.514551664586,9314.037834585171,17047.424007516325,15612.513419741388,9314.008046995394
0.45,17500.0,15677.239304306793,9475.50791101436,17047.424007516325,15677.238238299145,9475.47844426628
0.44,17500.0,15740.314403562901,9637.405939922697,17047.424007516325,15740.313400473138,9637.376804848991
0.43,17500.0,15801.737215798004,9799.704174131764,17047.424007516325,15801.736272707934,9799.675381115276
0.42,17500.0,15861.505201975731,9962.370992184888,17047.424007516325,15861.504316049104,9962.342551197291
0.41,17500.0,15919.615916089297,10125.385698977134,17047.424007516325,15919.61508456961,10125.35764284078
0.4,17500.0,15976.067003575163,10288.732478009713,17047.424007516325,15976.066223791377,10288.704832473215
0.39,17500.0,16030.856199742175,10452.397946791529,17047.424007516325,16030.855469101502,10452.370721190373
0.38,17500.0,16083.981328169783,10616.371033277848,17047.424007516325,16083.980644162153,10616.344236581917
0.37,17500.0,16135.440299119797,10780.641578621422,17047.424007516325,16135.439659316984,10780.615219440233
0.36,17500.0,16185.231107934618,10945.199578651205,17047.424007516325,16185.230509990413,10945.17366523255
0.35,17500.0,16233.351838657614,11110.035184474455,17047.424007516325,16233.351280155006,11110.009724725032
0.34,17500.0,16279.801557839626,11275.13870309815,17047.424007516325,16279.801036315332,11275.113704597778
0.33,17500.0,16324.58137255312,11440.500598054246,17047.424007516325,16324.580885796458,11440.47606804657
0.32,17500.0,16367.693708277247,11606.1114899439,17047.424007516325,16367.69325430838,11606.08743536996
0.31,17500.0,16409.14124250625,11771.962157039565,17047.424007516325,16409.140819426208,11771.938584538975
0.3,17500.0,16449.081737471333,11938.043535844652,17047.424007516325,16449.081343470018,11938.020451750537
0.29,17500.0,16487.831157914974,12104.346721603006,17047.424007516325,16487.830791284927,12104.32413196503
0.28,17500.0,16525.556768212387,12270.862968823814,17047.424007516325,16525.556427338437,12270.840879424968
0.27,17500.0,16562.274007933516,12437.583691818108,17047.424007516325,16562.273691276758,12437.562108160653
0.26,17500.0,16597.99837929842,12604.500465142613,17047.424007516325,16597.99808539766,12604.479392476047
0.25,17500.0,16632.745446482568,12771.602586921796,17047.424007516325,16632.745173947827,12771.584467462042
0.24,17500.0,16666.530834607503,12938.699495499328,17047.424007516325,16666.530582118685,12938.684333227446
0.23,17500.0,16699.370228258766,13105.571547786987,17047.424007516325,16699.369994563414,13105.556908523631
0.22,17500.0,16731.279369835844,13272.179283741923,17047.424007516325,16731.27915374527,13272.165170338905
0.21,17500.0,16762.27405789641,13438.51508598485,17047.424007516325,16762.273858284272,13438.501501063703
0.2,17500.0,16792.37014550051,13573.57405676454,17047.424007516325,16792.369961300355,13573.56101390825
0.19,17500.0,16821.583538552826,13676.725205192073,17047.424007516325,16821.583368755048,13676.712705825483
0.18,17500.0,16849.930194141114,13778.335448963559,17047.424007516325,16849.93003779037,13778.323477852502
0.17,17500.0,16877.42611887073,13878.398489646734,17047.424007516325,16877.425975065238,13878.387031659828
0.16,17500.0,16904.087367203065,13976.9080991074,17047.424007516325,16904.08723509038,13976.89713922686
0.15,17500.0,16929.93003978622,14073.858119414868,17047.424007516325,16929.929918560483,14073.847642750054
0.14,17500.0,16954.970281783786,14169.24252572752,17047.424007516325,16954.97017068515,14169.232517526976
0.13,17500.0,16979.224280931485,14263.055458106133,17047.424007516325,16979.22417924707,14263.04590376966
0.12,17500.0,17002.70826496472,14355.291221782118,17047.424007516325,17002.70817202005,14355.282106869985
0.11,17500.0,17025.43849881644,14445.944287410333,17047.424007516325,17025.43841397714,14445.93559765542
0.1,17500.0,17500.0,14535.00929131804,17047.424007516325,17047.424007516325,14535.001012633966
0.09,17500.0,17500.0,14622.481035742256,17047.424007516325,17047.424007516325,14622.473154232574
0.08,17500.0,17500.0,14708.354489055557,17047.424007516325,17047.424007516325,14708.346991023946
0.07,17500.0,17500.0,14792.624785989934,17047.424007516325,17047.424007516325,14792.617657946768
0.06,17500.0,17500.0,14875.287227845221,17047.424007516325,17047.424007516325,14875.280456514884
0.05,17500.0,17500.0,14956.337282689787,17047.424007516325,17047.424007516325,14956.330855019884
0.04,17500.0,17500.0,15035.770585613354,17047.424007516325,17047.424007516325,15035.764488697312
0.03,17500.0,17500.0,15113.582994578317,17047.424007516325,17047.424007516325,15113.577215675667
0.02,17500.0,17500.0,15189.770664764681,17047.424007516325,17047.424007516325,15189.765191464716
0.01,17500.0,17500.0,15264.330012196542,17047.424007516325,17047.424007516325,15264.324832397228
0.0,17500.0,17500.0,15337.257634887135,17047.424007516325,17047.424007516325,15337.252736702954

